Parallel Dynamic Spatial Indexes

Maintaining spatial data (points in two or three dimensions) is crucial and has a wide range of applications, such as graphics, GIS, and robotics. To handle spatial data, many data structures, called spatial indexes, have been proposed, e.g. kd-trees, oct/quadtrees (also called Orth-trees), R-trees, and bounding volume hierarchies (BVHs). In real-world applications, spatial datasets tend to be highly dynamic, requiring batch updates of points with low latency. This calls for efficient parallel batch updates on spatial indexes. Unfortunately, there is very little work that achieves this. In this paper, we systematically study parallel spatial indexes, with a special focus on achieving high-performance update performance for highly dynamic workloads. We select two types of spatial indexes that are considered optimized for low-latency updates: Orth-tree and R-tree/BVH. We propose two data structures: the P-Orth tree, a parallel Orth-tree, and the SPaC-tree family, a parallel R-tree/BVH. Both the P-Orth tree and the SPaC-tree deliver superior performance in batch updates compared to existing parallel kd-trees and Orth-trees, while preserving better or competitive query performance relative to their corresponding Orth-tree and R-tree counterparts. We also present comprehensive experiments comparing the performance of various parallel spatial indexes and share our findings at the end of the paper.

==> figures/data-plots/data/1e9.csv <==
solver,benchType,nodes,dims,build,aveDepth,k=10,depth,visNum
test,ss_varden,1000000000,2,3.575,25.515,0.007,25.515,58.5
test,uniform,1000000000,2,3.097,25.51,0.013,25.51,59.0
test,ss_varden,1000000000,3,4.577,25.655,0.009,25.655,105.0
test,uniform,1000000000,3,7.677,25.5,205.002,25.5,128.0


==> figures/data-plots/data/batch_updates.csv <==
benchmark,solver,i0.1,i0.2,i0.5,i1,i2,i5,i10,i20,i50,i100,i200,i500,i1000,d0.1,d0.2,d0.5,d1,d2,d5,d10,d20,d50,d100,d200,d500,d1000
Uniform_by_x,PTree-H,0.000896,0.001299,0.002603,0.00439667,0.00813367,0.018275,0.0356483,0.0706617,0.175669,0.354596,0.719281,1.93158,3.92135,0.000847333,0.00126633,0.00211267,0.00309667,0.00591633,0.0130267,0.0261997,0.0508643,0.125995,0.241095,0.488592,1.22935,2.54905
Uniform_by_x,PTree-Z,0.000802667,0.00124567,0.002459,0.00391233,0.007775,0.017889,0.0330543,0.065308,0.164087,0.333021,0.669858,1.79935,3.66978,0.000840667,0.001202,0.00195367,0.00288933,0.005093,0.0117777,0.0223037,0.0432137,0.10806,0.215975,0.432539,1.09285,2.22146
Uniform_by_x,CPAM-H,0.00540067,0.005935,0.00999067,0.013475,0.0235533,0.0531897,0.099682,0.217302,0.640773,1.36347,3.05191,7.98302,9.8925,0.00250967,0.00310767,0.005618,0.00989,0.0197543,0.0564727,0.119584,0.238909,0.629999,1.4877,3.18909,8.68442,11.1008
Uniform_by_x,CPAM-Z,0.003329,0.00448467,0.00881433,0.0108843,0.021455,0.0431847,0.0977033,0.233431,0.589143,1.32285,2.61868,7.9981,9.75682,0.00252367,0.00311567,0.00629367,0.00937667,0.0222,0.0556377,0.113015,0.252321,0.684629,1.63061,2.92236,8.65768,11.0493
Uniform_by_x,KdTree,0.00138667,0.002204,0.00575633,0.00611767,0.011106,0.025697,0.0532573,0.111937,0.257159,0.477183,0.926699,2.50177,4.7515,0.00115433,0.00248433,0.00614433,0.0206137,0.0287047,0.05748,0.104831,0.202885,0.418446,0.795565,2.42015,5.2541,4.18728
Uniform_by_x,OrthTree,0.002425,0.002375,0.00394267,0.00611,0.0118283,0.026589,0.0499467,0.09575,0.242366,0.444736,1.0013,2.32169,4.75316,0.001482,0.00144433,0.00317367,0.00585,0.0105177,0.0262273,0.0449493,0.0967963,0.225201,0.491878,0.985163,2.33489,4.10925
Uniform_by_x,ZdTree,0.00260833,0.00391,0.00442133,0.00654833,0.0148957,0.026897,0.0394913,0.083551,0.199299,0.387608,0.757984,2.34834,5.07202,0.00148733,0.001495,0.00598367,0.007827,0.012168,0.0266507,0.0377343,0.0736723,0.163174,0.310148,0.61565,2.03951,4.10643
Varden,PTree-H,0.00077,0.001264,0.00217367,0.003782,0.006793,0.014463,0.027408,0.053557,0.138357,0.272461,0.540678,1.50722,3.08965,0.000678,0.00111633,0.00183167,0.00271367,0.00549967,0.013104,0.0250583,0.0487793,0.116736,0.225493,0.463384,1.17484,2.4017
Varden,PTree-Z,0.000717,0.00125367,0.001981,0.00331767,0.006056,0.013284,0.025611,0.0491197,0.127969,0.257199,0.497864,1.46945,3.00926,0.000595667,0.00103733,0.001557,0.00241,0.004669,0.011284,0.021516,0.0422417,0.100006,0.198507,0.409689,1.06633,2.19068
Varden,CPAM-H,0.002933,0.00453067,0.00768733,0.010617,0.019109,0.046937,0.0959087,0.212674,0.599605,1.42296,2.78319,8.14919,9.44596,0.002352,0.00276367,0.005805,0.0106363,0.0237903,0.0526237,0.115055,0.265798,0.636915,1.53616,3.17563,9.31933,11.1657
Varden,CPAM-Z,0.00277033,0.00361733,0.007088,0.0118763,0.018177,0.0425977,0.0895643,0.24412,0.527641,1.43817,2.49269,8.03612,8.98427,0.002454,0.00307333,0.005609,0.00897933,0.020391,0.051478,0.112388,0.234755,0.608559,1.53653,3.08591,8.81971,10.7903
Varden,KdTree,0.00286867,0.00441567,0.00710333,0.0117383,0.0205827,0.050312,0.107785,0.210902,0.495908,0.906255,1.78461,4.79841,9.83732,0.00322767,0.00377967,0.00847133,0.0112687,0.0185,0.047103,0.0817637,0.167128,0.61789,1.00168,1.69175,4.03022,4.63388
Varden,OrthTree,0.00289467,0.00552167,0.00989367,0.0187547,0.037236,0.0975407,0.118709,0.238083,0.580224,1.80501,3.45171,6.7659,11.3179,0.00399133,0.005701,0.00923933,0.0145373,0.026396,0.063379,0.118638,0.262907,0.667802,1.37276,2.59771,6.72467,11.7613
Varden,ZdTree,0.001992,0.00198467,0.00450633,0.00753433,0.0111333,0.0262347,0.042405,0.0833283,0.196638,0.417948,0.797832,2.55419,5.3569,0.002891,0.00296333,0.007223,0.010047,0.0197323,0.028724,0.0459493,0.070552,0.161304,0.326185,0.644922,2.13424,4.39939
Uniform,PTree-H,0.00249667,0.00412067,0.008035,0.012625,0.020433,0.0357433,0.0570177,0.0930507,0.186819,0.346104,0.676039,2.11156,3.95261,0.00413067,0.007432,0.0153917,0.027335,0.0478097,0.0978443,0.163396,0.248974,0.388202,0.528199,0.780528,1.76765,2.71079
Uniform,PTree-Z,0.002517,0.00402833,0.00776933,0.0122077,0.0203463,0.0345663,0.05488,0.089108,0.176063,0.323272,0.62449,2.01495,3.72065,0.00410567,0.007091,0.015489,0.0265143,0.0472543,0.0975303,0.159886,0.248169,0.377028,0.500895,0.723696,1.57101,2.45407
Uniform,CPAM-H,0.017921,0.0319507,0.0730393,0.132083,0.232078,0.430515,0.587629,0.758225,1.13731,1.81143,3.32208,7.74603,11.422,0.0160393,0.0299507,0.0701173,0.131831,0.235202,0.447316,0.616723,0.791578,1.19454,1.9399,3.58764,8.05869,12.569
Uniform,CPAM-Z,0.0172433,0.0308657,0.0730043,0.132952,0.230872,0.429999,0.591095,0.747727,1.10942,1.77026,3.36367,8.28798,10.7541,0.016037,0.0302457,0.0705933,0.130444,0.236038,0.444256,0.627799,0.797215,1.16871,1.87553,3.3992,8.16316,11.9051
Uniform,KdTree,0.00505267,0.00635833,0.0133587,0.0235327,0.0421853,0.0832747,0.131667,0.216676,0.386856,0.592051,0.972032,2.07944,3.89036,0.00575967,0.006444,0.0141023,0.0249117,0.0433847,0.0865857,0.136804,0.215805,0.38362,0.561139,0.90626,1.94549,3.59316
Uniform,OrthTree,0.00323333,0.00579967,0.0120303,0.0211393,0.03641,0.070828,0.118514,0.195079,0.336732,0.49531,0.813717,1.70618,3.53818,0.00312533,0.00569867,0.012004,0.0210807,0.0366657,0.0702073,0.11781,0.191537,0.340343,0.506284,0.792902,1.71125,3.40957
Uniform,ZdTree,0.00589,0.00857467,0.023423,0.0314123,0.0566953,0.118874,0.195094,0.324885,0.604116,0.889895,1.26528,2.37353,4.56847,0.00550133,0.009259,0.0210197,0.0371987,0.0695797,0.142091,0.235192,0.375085,0.668239,0.948449,1.23305,2.23888,3.7469


==> figures/data-plots/data/build.csv <==
solver,benchType,nodes,dims,build,depth
test,ss_varden,1000000000,3,4.63942,25.5256
zdtree,ss_varden,1000000000,3,6.30483,35.0
cgal,ss_varden,1000000000,3,360.186,34.0
test,uniform,1000000000,3,3.7565,25.5263
zdtree,uniform,1000000000,3,6.6094,27.0
cgal,uniform,1000000000,3,1085.3,31.0


==> figures/data-plots/data/cacheMemory.csv <==
solver,type,benchType,10M,20M,50M,100M,200M,500M,1000M
test,cache,ss_varden,53.914,104.72,250.599,510.495,1066.903,3207.005,6244.813
zdtree,cache,ss_varden,115.657,230.528,575.566,1155.115,2306.379,5979.146,11973.141
cgal,cache,ss_varden,513.572,1379.556,4113.232,10378.419,24239.122,62435.371,151776.648
LogTree,cache,ss_varden,328.678,634.595,1809.242,3934.528,8081.548,20859.176,40315.101
BhlTree,cache,ss_varden,348.074,749.541,1944.132,4151.711,8839.233,23676.103,50469.549
test,memory,ss_varden,446668,797420,1968300,3890312,7803460,19584772,38824208
zdtree,memory,ss_varden,659568,1294216,3207408,6375296,12648288,31860916,62683328
cgal,memory,ss_varden,689332,1338364,3387292,6820972,13534796,33004468,66242308
LogTree,memory,ss_varden,5254940,9074324,18178228,35108628,71211172,153025264,297374516
BhlTree,memory,ss_varden,1976968,3818160,9411656,17293012,37352032,78708880,148076236
test,build,ss_varden,0.0400167,0.0697713,0.167184,0.338785,0.677358,2.50078,4.57431
zdtree,build,ss_varden,0.0914983,0.152893,0.325697,0.601396,1.17551,2.94778,5.94334
cgal,build,ss_varden,3.65255,7.24388,16.264,34.2194,76.3818,175.928,446.597
LogTree,build,ss_varden,4.43728,4.95844,5.84306,7.8978,11.8675,22.5597,43.3106
BhlTree,build,ss_varden,0.344845,0.679156,1.76043,3.74899,7.68885,19.7847,42.6486
test,cache,uniform,53.561,103.654,237.506,504.41,1024.087,3096.063,6259.11
zdtree,cache,uniform,113.137,225.592,564.978,1123.376,2316.815,5960.374,12109.135
cgal,cache,uniform,1495.771,3305.762,9960.87,23075.866,54496.58,182655.08,383989.246
LogTree,cache,uniform,314.774,679.726,1787.747,3887.081,8442.134,18926.148,43036.603
BhlTree,cache,uniform,356.113,747.236,1954.889,4166.078,8813.93,23539.601,50484.931
test,memory,uniform,445892,787908,1984856,3891212,7792168,19586820,38810700
zdtree,memory,uniform,648464,1279888,3089180,6177268,12354716,31090664,62148404
cgal,memory,uniform,693876,1352328,3403180,6772020,13443336,32938156,65965656
LogTree,memory,uniform,5594700,9231600,19042404,37578832,72121068,166425364,319566372
BhlTree,memory,uniform,1934048,3601280,8482696,17939724,35512992,84350732,148082448
test,build,uniform,0.045269,0.0680807,0.155062,0.300086,0.665543,2.0235,3.68385
zdtree,build,uniform,0.101506,0.170572,0.368249,0.702174,1.36952,3.38542,6.80147
cgal,build,uniform,9.63962,19.0971,43.3512,95.6038,186.414,593.304,1085.9
LogTree,build,uniform,4.43818,4.9876,5.99331,7.92748,12.5289,24.2699,44.8846
BhlTree,build,uniform,0.361315,0.692465,1.79492,3.80774,7.94258,20.612,43.5451


==> figures/data-plots/data/count.csv <==
solver,benchmark,node,dim,batchSize,batchTime,recType
test,uniform,1000000000,3,89,3.410000e-06,1
test,uniform,1000000000,3,44,1.300000e-06,1
test,uniform,1000000000,3,32,1.000000e-06,1
test,uniform,1000000000,3,12,1.000000e-06,1
test,uniform,1000000000,3,45,2.050000e-06,1
test,uniform,1000000000,3,30,1.580000e-06,1
test,uniform,1000000000,3,15,2.130000e-06,1
test,uniform,1000000000,3,18,2.050000e-06,1
test,uniform,1000000000,3,164,2.450000e-06,1
test,uniform,1000000000,3,70,1.020000e-06,1
test,uniform,1000000000,3,45,1.090000e-06,1
test,uniform,1000000000,3,37,1.010000e-06,1
test,uniform,1000000000,3,8,1.010000e-06,1
test,uniform,1000000000,3,25,3.100000e-07,1
test,uniform,1000000000,3,94,2.000000e-06,1
test,uniform,1000000000,3,82,2.030000e-06,1
test,uniform,1000000000,3,56,2.080000e-06,1
test,uniform,1000000000,3,14,2.100000e-07,1
test,uniform,1000000000,3,42,1.010000e-06,1
test,uniform,1000000000,3,39,1.000000e-06,1
test,uniform,1000000000,3,3,2.000000e-08,1
test,uniform,1000000000,3,26,1.070000e-06,1
test,uniform,1000000000,3,12,7.700000e-07,1
test,uniform,1000000000,3,112,1.940000e-06,1
test,uniform,1000000000,3,1,1.000000e-08,1
test,uniform,1000000000,3,111,2.010000e-06,1
test,uniform,1000000000,3,95,1.530000e-06,1
test,uniform,1000000000,3,13,1.120000e-06,1
test,uniform,1000000000,3,82,2.010000e-06,1
test,uniform,1000000000,3,17,1.010000e-06,1
test,uniform,1000000000,3,65,1.280000e-06,1
test,uniform,1000000000,3,51,7.400000e-07,1
test,uniform,1000000000,3,49,1.070000e-06,1
test,uniform,1000000000,3,34,1.010000e-06,1
test,uniform,1000000000,3,15,1.010000e-06,1
test,uniform,1000000000,3,2,1.000000e-08,1
test,uniform,1000000000,3,14,5.400000e-07,1
test,uniform,1000000000,3,16,1.860000e-06,1
test,uniform,1000000000,3,73,2.220000e-06,1
test,uniform,1000000000,3,30,1.010000e-06,1
test,uniform,1000000000,3,43,1.030000e-06,1
test,uniform,1000000000,3,29,1.030000e-06,1
test,uniform,1000000000,3,14,1.010000e-06,1
test,uniform,1000000000,3,8,1.010000e-06,1
test,uniform,1000000000,3,55,2.160000e-06,1
test,uniform,1000000000,3,2,1.000000e-08,1
test,uniform,1000000000,3,53,1.730000e-06,1
test,uniform,1000000000,3,17,1.020000e-06,1
test,uniform,1000000000,3,36,2.000000e-06,1
test,uniform,1000000000,3,43,3.300000e-06,1
test,uniform,1000000000,3,9,6.000000e-08,1
test,uniform,1000000000,3,34,2.010000e-06,1
test,uniform,1000000000,3,164,2.110000e-06,1
test,uniform,1000000000,3,106,1.160000e-06,1
test,uniform,1000000000,3,6,1.030000e-06,1
test,uniform,1000000000,3,100,1.030000e-06,1
test,uniform,1000000000,3,9,1.000000e-08,1
test,uniform,1000000000,3,91,1.020000e-06,1
test,uniform,1000000000,3,84,1.020000e-06,1
test,uniform,1000000000,3,80,1.100000e-06,1
test,uniform,1000000000,3,50,1.020000e-06,1
test,uniform,1000000000,3,28,1.010000e-06,1
test,uniform,1000000000,3,22,1.030000e-06,1
test,uniform,1000000000,3,30,1.050000e-06,1
test,uniform,1000000000,3,4,8.000000e-08,1
test,uniform,1000000000,3,7,1.020000e-06,1
test,uniform,1000000000,3,58,1.090000e-06,1
test,uniform,1000000000,3,39,1.000000e-06,1
test,uniform,1000000000,3,19,5.000000e-08,1
test,uniform,1000000000,3,25,6.000000e-08,1
test,uniform,1000000000,3,31,9.240000e-06,1
test,uniform,1000000000,3,95,4.110000e-06,1
test,uniform,1000000000,3,91,4.080000e-06,1
test,uniform,1000000000,3,88,3.000000e-06,1
test,uniform,1000000000,3,6,1.050000e-06,1
test,uniform,1000000000,3,82,3.080000e-06,1
test,uniform,1000000000,3,70,3.010000e-06,1
test,uniform,1000000000,3,56,2.010000e-06,1
test,uniform,1000000000,3,18,1.000000e-06,1
test,uniform,1000000000,3,38,2.140000e-06,1
test,uniform,1000000000,3,14,5.000000e-08,1
test,uniform,1000000000,3,12,1.010000e-06,1
test,uniform,1000000000,3,3,0.000000e+00,1
test,uniform,1000000000,3,4,1.000000e-08,1
test,uniform,1000000000,3,171,6.350000e-06,1
test,uniform,1000000000,3,42,6.070000e-06,1
test,uniform,1000000000,3,4,2.000000e-08,1
test,uniform,1000000000,3,38,6.080000e-06,1
test,uniform,1000000000,3,129,5.410000e-06,1
test,uniform,1000000000,3,29,1.010000e-06,1
test,uniform,1000000000,3,100,4.140000e-06,1
test,uniform,1000000000,3,80,3.030000e-06,1
test,uniform,1000000000,3,51,2.020000e-06,1
test,uniform,1000000000,3,50,2.010000e-06,1
test,uniform,1000000000,3,50,2.030000e-06,1
test,uniform,1000000000,3,9,1.000000e-06,1
test,uniform,1000000000,3,41,2.010000e-06,1
test,uniform,1000000000,3,26,1.050000e-06,1
test,uniform,1000000000,3,15,1.050000e-06,1
test,uniform,1000000000,3,1,0.000000e+00,1
test,uniform,1000000000,3,22973,2.798800e-04,2
test,uniform,1000000000,3,21803,1.967000e-04,2
test,uniform,1000000000,3,751,4.190000e-06,2
test,uniform,1000000000,3,21052,1.933000e-04,2
test,uniform,1000000000,3,8838,6.742000e-05,2
test,uniform,1000000000,3,5323,7.132000e-05,2
test,uniform,1000000000,3,4417,5.539000e-05,2
test,uniform,1000000000,3,2350,2.298000e-05,2
test,uniform,1000000000,3,1764,2.226000e-05,2
test,uniform,1000000000,3,586,2.994000e-05,2
test,uniform,1000000000,3,2067,2.417000e-05,2
test,uniform,1000000000,3,1356,2.188000e-05,2
test,uniform,1000000000,3,711,3.188000e-05,2
test,uniform,1000000000,3,906,6.820000e-06,2
test,uniform,1000000000,3,3515,1.064800e-04,2
test,uniform,1000000000,3,2254,6.136000e-05,2
test,uniform,1000000000,3,2042,5.529000e-05,2
test,uniform,1000000000,3,1937,5.507000e-05,2
test,uniform,1000000000,3,1868,5.360000e-05,2
test,uniform,1000000000,3,992,4.362000e-05,2
test,uniform,1000000000,3,876,4.605000e-05,2
test,uniform,1000000000,3,212,8.360000e-06,2
test,uniform,1000000000,3,1261,4.330000e-05,2
test,uniform,1000000000,3,12214,2.045600e-04,2
test,uniform,1000000000,3,345,8.680000e-06,2
test,uniform,1000000000,3,11869,2.095000e-04,2
test,uniform,1000000000,3,11767,2.097200e-04,2
test,uniform,1000000000,3,9835,1.576800e-04,2
test,uniform,1000000000,3,562,4.490000e-06,2
test,uniform,1000000000,3,9273,1.413300e-04,2
test,uniform,1000000000,3,3920,3.944000e-05,2
test,uniform,1000000000,3,2258,2.255000e-05,2
test,uniform,1000000000,3,1946,1.869000e-05,2
test,uniform,1000000000,3,1555,1.758000e-05,2
test,uniform,1000000000,3,391,7.860000e-06,2
test,uniform,1000000000,3,312,5.610000e-06,2
test,uniform,1000000000,3,1662,1.567000e-05,2
test,uniform,1000000000,3,5353,5.766000e-05,2
test,uniform,1000000000,3,445,5.490000e-06,2
test,uniform,1000000000,3,4908,5.579000e-05,2
test,uniform,1000000000,3,1576,1.183000e-05,2
test,uniform,1000000000,3,3332,3.358000e-05,2
test,uniform,1000000000,3,880,6.240000e-06,2
test,uniform,1000000000,3,2452,2.322000e-05,2
test,uniform,1000000000,3,539,1.192000e-05,2
test,uniform,1000000000,3,1913,2.270000e-05,2
test,uniform,1000000000,3,1898,2.051000e-05,2
test,uniform,1000000000,3,346,4.190000e-06,2
test,uniform,1000000000,3,1552,1.705000e-05,2
test,uniform,1000000000,3,1932,3.699000e-05,2
test,uniform,1000000000,3,451,4.390000e-06,2
test,uniform,1000000000,3,1481,2.509000e-05,2
test,uniform,1000000000,3,1170,2.638000e-05,2
test,uniform,1000000000,3,27723,2.784600e-04,2
test,uniform,1000000000,3,478,3.890000e-05,2
test,uniform,1000000000,3,27245,2.873300e-04,2
test,uniform,1000000000,3,25694,3.232700e-04,2
test,uniform,1000000000,3,22910,2.612000e-04,2
test,uniform,1000000000,3,5262,3.904000e-05,2
test,uniform,1000000000,3,557,1.975000e-05,2
test,uniform,1000000000,3,4705,4.402000e-05,2
test,uniform,1000000000,3,4357,3.746000e-05,2
test,uniform,1000000000,3,3326,3.421000e-05,2
test,uniform,1000000000,3,3238,3.217000e-05,2
test,uniform,1000000000,3,2057,2.370000e-05,2
test,uniform,1000000000,3,973,2.460000e-05,2
test,uniform,1000000000,3,1084,3.221000e-05,2
test,uniform,1000000000,3,1181,3.712000e-05,2
test,uniform,1000000000,3,1031,6.728000e-05,2
test,uniform,1000000000,3,348,4.450000e-06,2
test,uniform,1000000000,3,17648,2.366100e-04,2
test,uniform,1000000000,3,9545,7.340000e-05,2
test,uniform,1000000000,3,296,1.659000e-05,2
test,uniform,1000000000,3,9249,7.145000e-05,2
test,uniform,1000000000,3,7855,5.153000e-05,2
test,uniform,1000000000,3,7032,4.426000e-05,2
test,uniform,1000000000,3,6263,3.564000e-05,2
test,uniform,1000000000,3,1613,7.250000e-06,2
test,uniform,1000000000,3,4650,2.810000e-05,2
test,uniform,1000000000,3,3181,2.014000e-05,2
test,uniform,1000000000,3,1913,1.525000e-05,2
test,uniform,1000000000,3,714,9.420000e-06,2
test,uniform,1000000000,3,1199,1.297000e-05,2
test,uniform,1000000000,3,1268,1.008000e-05,2
test,uniform,1000000000,3,1469,1.345000e-05,2
test,uniform,1000000000,3,769,1.478000e-05,2
test,uniform,1000000000,3,823,6.550000e-06,2
test,uniform,1000000000,3,1394,8.520000e-06,2
test,uniform,1000000000,3,8103,7.038000e-05,2
test,uniform,1000000000,3,746,6.300000e-06,2
test,uniform,1000000000,3,7357,5.589000e-05,2
test,uniform,1000000000,3,6199,4.725000e-05,2
test,uniform,1000000000,3,5602,4.030000e-05,2
test,uniform,1000000000,3,2896,2.219000e-05,2
test,uniform,1000000000,3,2210,1.585000e-05,2
test,uniform,1000000000,3,1074,9.710000e-06,2
test,uniform,1000000000,3,1136,1.010000e-05,2
test,uniform,1000000000,3,686,8.030000e-06,2
test,uniform,1000000000,3,2706,2.189000e-05,2
test,uniform,1000000000,3,1740,1.233000e-05,2
test,uniform,1000000000,3,898453,3.151420e-03,3
test,uniform,1000000000,3,878748,2.836940e-03,3
test,uniform,1000000000,3,680487,2.064920e-03,3
test,uniform,1000000000,3,507911,2.059870e-03,3
test,uniform,1000000000,3,146285,1.155960e-03,3
test,uniform,1000000000,3,71543,6.945300e-04,3
test,uniform,1000000000,3,48570,7.290100e-04,3
test,uniform,1000000000,3,74742,7.872400e-04,3
test,uniform,1000000000,3,51663,6.503700e-04,3
test,uniform,1000000000,3,361626,2.120490e-03,3
test,uniform,1000000000,3,344094,2.197830e-03,3
test,uniform,1000000000,3,332558,2.486660e-03,3
test,uniform,1000000000,3,318132,2.389530e-03,3
test,uniform,1000000000,3,301599,2.250950e-03,3
test,uniform,1000000000,3,140432,1.275510e-03,3
test,uniform,1000000000,3,44459,6.432500e-04,3
test,uniform,1000000000,3,95973,1.037510e-03,3
test,uniform,1000000000,3,71944,9.012600e-04,3
test,uniform,1000000000,3,49440,6.607800e-04,3
test,uniform,1000000000,3,161167,1.843500e-03,3
test,uniform,1000000000,3,120288,1.560260e-03,3
test,uniform,1000000000,3,98644,1.316970e-03,3
test,uniform,1000000000,3,83395,1.167530e-03,3
test,uniform,1000000000,3,31629,5.811800e-04,3
test,uniform,1000000000,3,51766,8.455000e-04,3
test,uniform,1000000000,3,40879,5.963100e-04,3
test,uniform,1000000000,3,172576,2.194500e-03,3
test,uniform,1000000000,3,83645,9.852200e-04,3
test,uniform,1000000000,3,79452,9.381800e-04,3
test,uniform,1000000000,3,49938,7.773600e-04,3
test,uniform,1000000000,3,88931,9.848000e-04,3
test,uniform,1000000000,3,80143,8.908200e-04,3
test,uniform,1000000000,3,70984,7.840000e-04,3
test,uniform,1000000000,3,40779,6.172800e-04,3
test,uniform,1000000000,3,198261,1.635160e-03,3
test,uniform,1000000000,3,75937,7.216400e-04,3
test,uniform,1000000000,3,72699,6.854000e-04,3
test,uniform,1000000000,3,57395,5.501200e-04,3
test,uniform,1000000000,3,122324,1.167330e-03,3
test,uniform,1000000000,3,117730,1.117080e-03,3
test,uniform,1000000000,3,99188,9.439800e-04,3
test,uniform,1000000000,3,40124,4.377600e-04,3
test,uniform,1000000000,3,59064,6.599300e-04,3
test,uniform,1000000000,3,924421,5.825110e-03,3
test,uniform,1000000000,3,576792,3.991230e-03,3
test,uniform,1000000000,3,437484,3.036840e-03,3
test,uniform,1000000000,3,354584,2.804010e-03,3
test,uniform,1000000000,3,72174,8.628100e-04,3
test,uniform,1000000000,3,59834,6.725800e-04,3
test,uniform,1000000000,3,282410,2.557360e-03,3
test,uniform,1000000000,3,43529,4.878900e-04,3
test,uniform,1000000000,3,238881,2.267650e-03,3
test,uniform,1000000000,3,81157,1.257800e-03,3
test,uniform,1000000000,3,78025,1.225930e-03,3
test,uniform,1000000000,3,64663,1.029810e-03,3
test,uniform,1000000000,3,61382,1.013070e-03,3
test,uniform,1000000000,3,157724,1.914050e-03,3
test,uniform,1000000000,3,99380,1.228830e-03,3
test,uniform,1000000000,3,84411,1.042360e-03,3
test,uniform,1000000000,3,52988,7.248900e-04,3
test,uniform,1000000000,3,58344,7.933200e-04,3
test,uniform,1000000000,3,82900,1.003590e-03,3
test,uniform,1000000000,3,68498,7.913300e-04,3
test,uniform,1000000000,3,59852,7.431100e-04,3
test,uniform,1000000000,3,139308,1.211490e-03,3
test,uniform,1000000000,3,63273,7.189900e-04,3
test,uniform,1000000000,3,54281,7.781400e-04,3
test,uniform,1000000000,3,76035,9.780700e-04,3
test,uniform,1000000000,3,46582,4.532300e-04,3
test,uniform,1000000000,3,347629,3.438400e-03,3
test,uniform,1000000000,3,57797,7.020300e-04,3
test,uniform,1000000000,3,289832,2.785120e-03,3
test,uniform,1000000000,3,95428,1.044600e-03,3
test,uniform,1000000000,3,89729,9.830800e-04,3
test,uniform,1000000000,3,51796,6.787300e-04,3
test,uniform,1000000000,3,37933,5.425300e-04,3
test,uniform,1000000000,3,194404,2.246170e-03,3
test,uniform,1000000000,3,52501,7.013500e-04,3
test,uniform,1000000000,3,141903,1.614970e-03,3
test,uniform,1000000000,3,54270,9.184400e-04,3
test,uniform,1000000000,3,87633,1.210490e-03,3
test,uniform,1000000000,3,78939,1.078430e-03,3
test,uniform,1000000000,3,74578,1.020420e-03,3
test,uniform,1000000000,3,49454,7.486100e-04,3
test,uniform,1000000000,3,53236,6.425800e-04,3
test,uniform,1000000000,3,962009,6.465600e-03,3
test,uniform,1000000000,3,887929,5.168400e-03,3
test,uniform,1000000000,3,590288,3.705050e-03,3
test,uniform,1000000000,3,171357,2.157310e-03,3
test,uniform,1000000000,3,159779,2.042200e-03,3
test,uniform,1000000000,3,140791,1.929830e-03,3
test,uniform,1000000000,3,117975,1.646840e-03,3
test,uniform,1000000000,3,49450,7.475000e-04,3
test,uniform,1000000000,3,68525,1.110030e-03,3
test,uniform,1000000000,3,56367,1.021070e-03,3
test,uniform,1000000000,3,418931,3.221080e-03,3
test,uniform,1000000000,3,255898,1.944060e-03,3
test,uniform,1000000000,3,235088,1.884610e-03,3
test,uniform,1000000000,3,86541,9.617200e-04,3
test,uniform,1000000000,3,59014,7.387600e-04,3
test,uniform,1000000000,3,,3
cgal,uniform,1000000000,3,89,1.587000e-05,1
cgal,uniform,1000000000,3,44,8.720000e-06,1
cgal,uniform,1000000000,3,32,7.520000e-06,1
cgal,uniform,1000000000,3,12,4.360000e-06,1
cgal,uniform,1000000000,3,45,1.339000e-05,1
cgal,uniform,1000000000,3,30,1.266000e-05,1
cgal,uniform,1000000000,3,15,1.121000e-05,1
cgal,uniform,1000000000,3,18,1.400000e-05,1
cgal,uniform,1000000000,3,164,1.250000e-05,1
cgal,uniform,1000000000,3,70,5.140000e-06,1
cgal,uniform,1000000000,3,45,4.020000e-06,1
cgal,uniform,1000000000,3,37,4.020000e-06,1
cgal,uniform,1000000000,3,8,3.070000e-06,1
cgal,uniform,1000000000,3,25,3.030000e-06,1
cgal,uniform,1000000000,3,94,7.250000e-06,1
cgal,uniform,1000000000,3,82,7.140000e-06,1
cgal,uniform,1000000000,3,56,6.070000e-06,1
cgal,uniform,1000000000,3,14,3.080000e-06,1
cgal,uniform,1000000000,3,42,5.040000e-06,1
cgal,uniform,1000000000,3,39,5.080000e-06,1
cgal,uniform,1000000000,3,3,2.010000e-06,1
cgal,uniform,1000000000,3,26,6.120000e-06,1
cgal,uniform,1000000000,3,12,4.030000e-06,1
cgal,uniform,1000000000,3,112,6.340000e-06,1
cgal,uniform,1000000000,3,1,1.010000e-06,1
cgal,uniform,1000000000,3,111,5.120000e-06,1
cgal,uniform,1000000000,3,95,5.030000e-06,1
cgal,uniform,1000000000,3,13,3.090000e-06,1
cgal,uniform,1000000000,3,82,5.040000e-06,1
cgal,uniform,1000000000,3,17,3.220000e-06,1
cgal,uniform,1000000000,3,65,5.040000e-06,1
cgal,uniform,1000000000,3,51,4.040000e-06,1
cgal,uniform,1000000000,3,49,4.150000e-06,1
cgal,uniform,1000000000,3,34,3.040000e-06,1
cgal,uniform,1000000000,3,15,3.090000e-06,1
cgal,uniform,1000000000,3,2,1.010000e-06,1
cgal,uniform,1000000000,3,14,2.010000e-06,1
cgal,uniform,1000000000,3,16,4.050000e-06,1
cgal,uniform,1000000000,3,73,4.410000e-06,1
cgal,uniform,1000000000,3,30,3.190000e-06,1
cgal,uniform,1000000000,3,43,3.030000e-06,1
cgal,uniform,1000000000,3,29,3.010000e-06,1
cgal,uniform,1000000000,3,14,2.070000e-06,1
cgal,uniform,1000000000,3,8,2.220000e-06,1
cgal,uniform,1000000000,3,55,3.250000e-06,1
cgal,uniform,1000000000,3,2,1.010000e-06,1
cgal,uniform,1000000000,3,53,3.030000e-06,1
cgal,uniform,1000000000,3,17,2.070000e-06,1
cgal,uniform,1000000000,3,36,3.030000e-06,1
cgal,uniform,1000000000,3,43,5.240000e-06,1
cgal,uniform,1000000000,3,9,2.010000e-06,1
cgal,uniform,1000000000,3,34,5.040000e-06,1
cgal,uniform,1000000000,3,164,1.093000e-05,1
cgal,uniform,1000000000,3,106,6.430000e-06,1
cgal,uniform,1000000000,3,6,3.030000e-06,1
cgal,uniform,1000000000,3,100,6.090000e-06,1
cgal,uniform,1000000000,3,9,2.010000e-06,1
cgal,uniform,1000000000,3,91,6.060000e-06,1
cgal,uniform,1000000000,3,84,6.040000e-06,1
cgal,uniform,1000000000,3,80,6.060000e-06,1
cgal,uniform,1000000000,3,50,5.030000e-06,1
cgal,uniform,1000000000,3,28,4.000000e-06,1
cgal,uniform,1000000000,3,22,4.030000e-06,1
cgal,uniform,1000000000,3,30,4.080000e-06,1
cgal,uniform,1000000000,3,4,2.040000e-06,1
cgal,uniform,1000000000,3,7,3.030000e-06,1
cgal,uniform,1000000000,3,58,5.080000e-06,1
cgal,uniform,1000000000,3,39,3.820000e-06,1
cgal,uniform,1000000000,3,19,3.040000e-06,1
cgal,uniform,1000000000,3,25,3.240000e-06,1
cgal,uniform,1000000000,3,31,1.589000e-05,1
cgal,uniform,1000000000,3,95,2.026000e-05,1
cgal,uniform,1000000000,3,91,1.712000e-05,1
cgal,uniform,1000000000,3,88,1.674000e-05,1
cgal,uniform,1000000000,3,6,5.040000e-06,1
cgal,uniform,1000000000,3,82,1.511000e-05,1
cgal,uniform,1000000000,3,70,1.222000e-05,1
cgal,uniform,1000000000,3,56,1.006000e-05,1
cgal,uniform,1000000000,3,18,4.050000e-06,1
cgal,uniform,1000000000,3,38,7.050000e-06,1
cgal,uniform,1000000000,3,14,4.030000e-06,1
cgal,uniform,1000000000,3,12,3.030000e-06,1
cgal,uniform,1000000000,3,3,1.170000e-06,1
cgal,uniform,1000000000,3,4,2.010000e-06,1
cgal,uniform,1000000000,3,171,3.637000e-05,1
cgal,uniform,1000000000,3,42,1.720000e-05,1
cgal,uniform,1000000000,3,4,3.010000e-06,1
cgal,uniform,1000000000,3,38,1.708000e-05,1
cgal,uniform,1000000000,3,129,3.231000e-05,1
cgal,uniform,1000000000,3,29,5.100000e-06,1
cgal,uniform,1000000000,3,100,2.314000e-05,1
cgal,uniform,1000000000,3,80,1.620000e-05,1
cgal,uniform,1000000000,3,51,8.080000e-06,1
cgal,uniform,1000000000,3,50,8.050000e-06,1
cgal,uniform,1000000000,3,50,8.050000e-06,1
cgal,uniform,1000000000,3,9,3.010000e-06,1
cgal,uniform,1000000000,3,41,7.060000e-06,1
cgal,uniform,1000000000,3,26,6.050000e-06,1
cgal,uniform,1000000000,3,15,5.310000e-06,1
cgal,uniform,1000000000,3,1,1.010000e-06,1
cgal,uniform,1000000000,3,22973,1.176140e-03,2
cgal,uniform,1000000000,3,21803,1.051000e-03,2
cgal,uniform,1000000000,3,751,2.410000e-05,2
cgal,uniform,1000000000,3,21052,1.025220e-03,2
cgal,uniform,1000000000,3,8838,6.084300e-04,2
cgal,uniform,1000000000,3,5323,4.752600e-04,2
cgal,uniform,1000000000,3,4417,3.779100e-04,2
cgal,uniform,1000000000,3,2350,1.838100e-04,2
cgal,uniform,1000000000,3,1764,1.810500e-04,2
cgal,uniform,1000000000,3,586,1.695600e-04,2
cgal,uniform,1000000000,3,2067,1.897300e-04,2
cgal,uniform,1000000000,3,1356,1.808000e-04,2
cgal,uniform,1000000000,3,711,1.812600e-04,2
cgal,uniform,1000000000,3,906,4.380000e-05,2
cgal,uniform,1000000000,3,3515,6.629000e-04,2
cgal,uniform,1000000000,3,2254,4.529100e-04,2
cgal,uniform,1000000000,3,2042,3.861800e-04,2
cgal,uniform,1000000000,3,1937,3.763900e-04,2
cgal,uniform,1000000000,3,1868,3.717400e-04,2
cgal,uniform,1000000000,3,992,2.978700e-04,2
cgal,uniform,1000000000,3,876,2.692500e-04,2
cgal,uniform,1000000000,3,212,6.829000e-05,2
cgal,uniform,1000000000,3,1261,2.563400e-04,2
cgal,uniform,1000000000,3,12214,9.506900e-04,2
cgal,uniform,1000000000,3,345,5.211000e-05,2
cgal,uniform,1000000000,3,11869,9.653900e-04,2
cgal,uniform,1000000000,3,11767,9.702300e-04,2
cgal,uniform,1000000000,3,9835,8.275300e-04,2
cgal,uniform,1000000000,3,562,2.949000e-05,2
cgal,uniform,1000000000,3,9273,7.790100e-04,2
cgal,uniform,1000000000,3,3920,3.379900e-04,2
cgal,uniform,1000000000,3,2258,2.010700e-04,2
cgal,uniform,1000000000,3,1946,1.499600e-04,2
cgal,uniform,1000000000,3,1555,1.263100e-04,2
cgal,uniform,1000000000,3,391,5.167000e-05,2
cgal,uniform,1000000000,3,312,3.595000e-05,2
cgal,uniform,1000000000,3,1662,1.181000e-04,2
cgal,uniform,1000000000,3,5353,4.508200e-04,2
cgal,uniform,1000000000,3,445,4.062000e-05,2
cgal,uniform,1000000000,3,4908,4.172900e-04,2
cgal,uniform,1000000000,3,1576,9.471000e-05,2
cgal,uniform,1000000000,3,3332,2.805200e-04,2
cgal,uniform,1000000000,3,880,4.227000e-05,2
cgal,uniform,1000000000,3,2452,1.901800e-04,2
cgal,uniform,1000000000,3,539,4.973000e-05,2
cgal,uniform,1000000000,3,1913,1.749000e-04,2
cgal,uniform,1000000000,3,1898,1.741700e-04,2
cgal,uniform,1000000000,3,346,2.176000e-05,2
cgal,uniform,1000000000,3,1552,1.334800e-04,2
cgal,uniform,1000000000,3,1932,2.332100e-04,2
cgal,uniform,1000000000,3,451,2.879000e-05,2
cgal,uniform,1000000000,3,1481,1.494500e-04,2
cgal,uniform,1000000000,3,1170,1.829500e-04,2
cgal,uniform,1000000000,3,27723,1.396580e-03,2
cgal,uniform,1000000000,3,478,2.369100e-04,2
cgal,uniform,1000000000,3,27245,1.314500e-03,2
cgal,uniform,1000000000,3,25694,1.290220e-03,2
cgal,uniform,1000000000,3,22910,1.153580e-03,2
cgal,uniform,1000000000,3,5262,3.558700e-04,2
cgal,uniform,1000000000,3,557,1.752200e-04,2
cgal,uniform,1000000000,3,4705,4.081200e-04,2
cgal,uniform,1000000000,3,4357,3.735600e-04,2
cgal,uniform,1000000000,3,3326,3.479600e-04,2
cgal,uniform,1000000000,3,3238,3.398200e-04,2
cgal,uniform,1000000000,3,2057,1.982600e-04,2
cgal,uniform,1000000000,3,973,5.783000e-05,2
cgal,uniform,1000000000,3,1084,6.480000e-05,2
cgal,uniform,1000000000,3,1181,7.576000e-05,2
cgal,uniform,1000000000,3,1031,1.867900e-04,2
cgal,uniform,1000000000,3,348,1.463000e-05,2
cgal,uniform,1000000000,3,17648,1.062180e-03,2
cgal,uniform,1000000000,3,9545,5.761800e-04,2
cgal,uniform,1000000000,3,296,6.719000e-05,2
cgal,uniform,1000000000,3,9249,5.496400e-04,2
cgal,uniform,1000000000,3,7855,4.646700e-04,2
cgal,uniform,1000000000,3,7032,4.272000e-04,2
cgal,uniform,1000000000,3,6263,3.919000e-04,2
cgal,uniform,1000000000,3,1613,6.028000e-05,2
cgal,uniform,1000000000,3,4650,3.086300e-04,2
cgal,uniform,1000000000,3,3181,2.130900e-04,2
cgal,uniform,1000000000,3,1913,1.207300e-04,2
cgal,uniform,1000000000,3,714,6.236000e-05,2
cgal,uniform,1000000000,3,1199,6.495000e-05,2
cgal,uniform,1000000000,3,1268,7.900000e-05,2
cgal,uniform,1000000000,3,1469,9.481000e-05,2
cgal,uniform,1000000000,3,769,7.872000e-05,2
cgal,uniform,1000000000,3,823,3.313000e-05,2
cgal,uniform,1000000000,3,1394,5.704000e-05,2
cgal,uniform,1000000000,3,8103,5.097700e-04,2
cgal,uniform,1000000000,3,746,3.188000e-05,2
cgal,uniform,1000000000,3,7357,4.664800e-04,2
cgal,uniform,1000000000,3,6199,4.289100e-04,2
cgal,uniform,1000000000,3,5602,3.842900e-04,2
cgal,uniform,1000000000,3,2896,2.315700e-04,2
cgal,uniform,1000000000,3,2210,1.733500e-04,2
cgal,uniform,1000000000,3,1074,7.376000e-05,2
cgal,uniform,1000000000,3,1136,7.786000e-05,2
cgal,uniform,1000000000,3,686,5.223000e-05,2
cgal,uniform,1000000000,3,2706,2.174500e-04,2
cgal,uniform,1000000000,3,1740,1.033600e-04,2
cgal,uniform,1000000000,3,898453,1.151588e-01,3
cgal,uniform,1000000000,3,878748,1.133357e-01,3
cgal,uniform,1000000000,3,680487,8.610354e-02,3
cgal,uniform,1000000000,3,507911,5.988362e-02,3
cgal,uniform,1000000000,3,146285,7.405820e-03,3
cgal,uniform,1000000000,3,71543,2.787260e-03,3
cgal,uniform,1000000000,3,48570,2.258190e-03,3
cgal,uniform,1000000000,3,74742,3.221610e-03,3
cgal,uniform,1000000000,3,51663,2.264230e-03,3
cgal,uniform,1000000000,3,361626,4.157061e-02,3
cgal,uniform,1000000000,3,344094,3.875797e-02,3
cgal,uniform,1000000000,3,332558,3.615951e-02,3
cgal,uniform,1000000000,3,318132,3.435540e-02,3
cgal,uniform,1000000000,3,301599,3.154207e-02,3
cgal,uniform,1000000000,3,140432,8.085910e-03,3
cgal,uniform,1000000000,3,44459,2.138020e-03,3
cgal,uniform,1000000000,3,95973,4.427800e-03,3
cgal,uniform,1000000000,3,71944,3.260610e-03,3
cgal,uniform,1000000000,3,49440,2.280560e-03,3
cgal,uniform,1000000000,3,161167,1.255606e-02,3
cgal,uniform,1000000000,3,120288,7.191180e-03,3
cgal,uniform,1000000000,3,98644,5.194480e-03,3
cgal,uniform,1000000000,3,83395,4.100660e-03,3
cgal,uniform,1000000000,3,31629,1.657100e-03,3
cgal,uniform,1000000000,3,51766,2.578960e-03,3
cgal,uniform,1000000000,3,40879,2.681240e-03,3
cgal,uniform,1000000000,3,172576,1.474066e-02,3
cgal,uniform,1000000000,3,83645,4.798670e-03,3
cgal,uniform,1000000000,3,79452,4.587820e-03,3
cgal,uniform,1000000000,3,49938,3.426520e-03,3
cgal,uniform,1000000000,3,88931,6.128380e-03,3
cgal,uniform,1000000000,3,80143,4.931710e-03,3
cgal,uniform,1000000000,3,70984,4.168800e-03,3
cgal,uniform,1000000000,3,40779,2.946800e-03,3
cgal,uniform,1000000000,3,198261,1.511310e-02,3
cgal,uniform,1000000000,3,75937,3.063920e-03,3
cgal,uniform,1000000000,3,72699,2.832820e-03,3
cgal,uniform,1000000000,3,57395,2.298980e-03,3
cgal,uniform,1000000000,3,122324,6.328790e-03,3
cgal,uniform,1000000000,3,117730,5.528380e-03,3
cgal,uniform,1000000000,3,99188,4.534680e-03,3
cgal,uniform,1000000000,3,40124,1.703610e-03,3
cgal,uniform,1000000000,3,59064,2.672300e-03,3
cgal,uniform,1000000000,3,924421,1.221252e-01,3
cgal,uniform,1000000000,3,576792,7.547765e-02,3
cgal,uniform,1000000000,3,437484,5.333700e-02,3
cgal,uniform,1000000000,3,354584,4.076291e-02,3
cgal,uniform,1000000000,3,72174,3.204180e-03,3
cgal,uniform,1000000000,3,59834,3.002160e-03,3
cgal,uniform,1000000000,3,282410,3.136634e-02,3
cgal,uniform,1000000000,3,43529,2.114100e-03,3
cgal,uniform,1000000000,3,238881,2.379443e-02,3
cgal,uniform,1000000000,3,81157,4.191120e-03,3
cgal,uniform,1000000000,3,78025,3.918600e-03,3
cgal,uniform,1000000000,3,64663,3.188610e-03,3
cgal,uniform,1000000000,3,61382,3.173380e-03,3
cgal,uniform,1000000000,3,157724,1.142460e-02,3
cgal,uniform,1000000000,3,99380,4.830660e-03,3
cgal,uniform,1000000000,3,84411,3.885080e-03,3
cgal,uniform,1000000000,3,52988,2.402050e-03,3
cgal,uniform,1000000000,3,58344,2.779050e-03,3
cgal,uniform,1000000000,3,82900,5.402900e-03,3
cgal,uniform,1000000000,3,68498,3.864540e-03,3
cgal,uniform,1000000000,3,59852,3.542360e-03,3
cgal,uniform,1000000000,3,139308,8.014460e-03,3
cgal,uniform,1000000000,3,63273,2.923640e-03,3
cgal,uniform,1000000000,3,54281,2.586180e-03,3
cgal,uniform,1000000000,3,76035,3.532150e-03,3
cgal,uniform,1000000000,3,46582,2.004980e-03,3
cgal,uniform,1000000000,3,347629,4.158695e-02,3
cgal,uniform,1000000000,3,57797,2.500070e-03,3
cgal,uniform,1000000000,3,289832,3.158961e-02,3
cgal,uniform,1000000000,3,95428,4.337800e-03,3
cgal,uniform,1000000000,3,89729,3.936420e-03,3
cgal,uniform,1000000000,3,51796,2.285430e-03,3
cgal,uniform,1000000000,3,37933,2.119290e-03,3
cgal,uniform,1000000000,3,194404,1.699279e-02,3
cgal,uniform,1000000000,3,52501,2.428710e-03,3
cgal,uniform,1000000000,3,141903,8.955490e-03,3
cgal,uniform,1000000000,3,54270,2.896230e-03,3
cgal,uniform,1000000000,3,87633,4.468250e-03,3
cgal,uniform,1000000000,3,78939,3.764290e-03,3
cgal,uniform,1000000000,3,74578,3.498740e-03,3
cgal,uniform,1000000000,3,49454,2.608730e-03,3
cgal,uniform,1000000000,3,53236,2.488570e-03,3
cgal,uniform,1000000000,3,962009,1.296949e-01,3
cgal,uniform,1000000000,3,887929,1.172810e-01,3
cgal,uniform,1000000000,3,590288,7.468260e-02,3
cgal,uniform,1000000000,3,171357,1.343241e-02,3
cgal,uniform,1000000000,3,159779,1.237551e-02,3
cgal,uniform,1000000000,3,140791,1.058932e-02,3
cgal,uniform,1000000000,3,117975,7.693610e-03,3
cgal,uniform,1000000000,3,49450,2.489210e-03,3
cgal,uniform,1000000000,3,68525,3.848220e-03,3
cgal,uniform,1000000000,3,56367,3.058310e-03,3
cgal,uniform,1000000000,3,418931,4.955874e-02,3
cgal,uniform,1000000000,3,255898,2.300646e-02,3
cgal,uniform,1000000000,3,235088,1.931762e-02,3
cgal,uniform,1000000000,3,86541,3.574560e-03,3
cgal,uniform,1000000000,3,59014,2.354310e-03,3
cgal,uniform,1000000000,3,,3
test_count,uniform,1000000000,3,89,3.230000e-06,1
test_count,uniform,1000000000,3,44,2.070000e-06,1
test_count,uniform,1000000000,3,32,1.000000e-06,1
test_count,uniform,1000000000,3,12,1.000000e-06,1
test_count,uniform,1000000000,3,45,2.750000e-06,1
test_count,uniform,1000000000,3,30,3.090000e-06,1
test_count,uniform,1000000000,3,15,3.000000e-06,1
test_count,uniform,1000000000,3,18,2.770000e-06,1
test_count,uniform,1000000000,3,164,3.110000e-06,1
test_count,uniform,1000000000,3,70,1.140000e-06,1
test_count,uniform,1000000000,3,45,1.000000e-06,1
test_count,uniform,1000000000,3,37,1.000000e-06,1
test_count,uniform,1000000000,3,8,1.010000e-06,1
test_count,uniform,1000000000,3,25,1.000000e-06,1
test_count,uniform,1000000000,3,94,2.020000e-06,1
test_count,uniform,1000000000,3,82,2.010000e-06,1
test_count,uniform,1000000000,3,56,2.000000e-06,1
test_count,uniform,1000000000,3,14,7.500000e-07,1
test_count,uniform,1000000000,3,42,1.860000e-06,1
test_count,uniform,1000000000,3,39,1.010000e-06,1
test_count,uniform,1000000000,3,3,1.000000e-08,1
test_count,uniform,1000000000,3,26,2.010000e-06,1
test_count,uniform,1000000000,3,12,1.100000e-06,1
test_count,uniform,1000000000,3,112,2.270000e-06,1
test_count,uniform,1000000000,3,1,1.000000e-08,1
test_count,uniform,1000000000,3,111,2.100000e-06,1
test_count,uniform,1000000000,3,95,1.960000e-06,1
test_count,uniform,1000000000,3,13,2.070000e-06,1
test_count,uniform,1000000000,3,82,2.000000e-06,1
test_count,uniform,1000000000,3,17,1.030000e-06,1
test_count,uniform,1000000000,3,65,2.000000e-06,1
test_count,uniform,1000000000,3,51,1.000000e-06,1
test_count,uniform,1000000000,3,49,1.090000e-06,1
test_count,uniform,1000000000,3,34,1.000000e-06,1
test_count,uniform,1000000000,3,15,1.000000e-06,1
test_count,uniform,1000000000,3,2,0.000000e+00,1
test_count,uniform,1000000000,3,14,1.000000e-06,1
test_count,uniform,1000000000,3,16,2.010000e-06,1
test_count,uniform,1000000000,3,73,3.060000e-06,1
test_count,uniform,1000000000,3,30,2.000000e-06,1
test_count,uniform,1000000000,3,43,1.920000e-06,1
test_count,uniform,1000000000,3,29,1.570000e-06,1
test_count,uniform,1000000000,3,14,1.080000e-06,1
test_count,uniform,1000000000,3,8,1.010000e-06,1
test_count,uniform,1000000000,3,55,2.040000e-06,1
test_count,uniform,1000000000,3,2,2.000000e-08,1
test_count,uniform,1000000000,3,53,1.590000e-06,1
test_count,uniform,1000000000,3,17,1.000000e-06,1
test_count,uniform,1000000000,3,36,1.100000e-06,1
test_count,uniform,1000000000,3,43,4.040000e-06,1
test_count,uniform,1000000000,3,9,1.000000e-06,1
test_count,uniform,1000000000,3,34,4.050000e-06,1
test_count,uniform,1000000000,3,164,3.030000e-06,1
test_count,uniform,1000000000,3,106,2.000000e-06,1
test_count,uniform,1000000000,3,6,2.070000e-06,1
test_count,uniform,1000000000,3,100,2.000000e-06,1
test_count,uniform,1000000000,3,9,1.000000e-08,1
test_count,uniform,1000000000,3,91,2.000000e-06,1
test_count,uniform,1000000000,3,84,2.000000e-06,1
test_count,uniform,1000000000,3,80,2.070000e-06,1
test_count,uniform,1000000000,3,50,2.000000e-06,1
test_count,uniform,1000000000,3,28,2.000000e-06,1
test_count,uniform,1000000000,3,22,2.000000e-06,1
test_count,uniform,1000000000,3,30,2.080000e-06,1
test_count,uniform,1000000000,3,4,1.000000e-06,1
test_count,uniform,1000000000,3,7,1.010000e-06,1
test_count,uniform,1000000000,3,58,1.340000e-06,1
test_count,uniform,1000000000,3,39,1.000000e-06,1
test_count,uniform,1000000000,3,19,1.000000e-06,1
test_count,uniform,1000000000,3,25,1.040000e-06,1
test_count,uniform,1000000000,3,31,1.638000e-05,1
test_count,uniform,1000000000,3,95,7.310000e-06,1
test_count,uniform,1000000000,3,91,7.150000e-06,1
test_count,uniform,1000000000,3,88,5.000000e-06,1
test_count,uniform,1000000000,3,6,2.370000e-06,1
test_count,uniform,1000000000,3,82,4.000000e-06,1
test_count,uniform,1000000000,3,70,4.020000e-06,1
test_count,uniform,1000000000,3,56,3.000000e-06,1
test_count,uniform,1000000000,3,18,1.000000e-06,1
test_count,uniform,1000000000,3,38,2.030000e-06,1
test_count,uniform,1000000000,3,14,1.000000e-06,1
test_count,uniform,1000000000,3,12,1.000000e-06,1
test_count,uniform,1000000000,3,3,0.000000e+00,1
test_count,uniform,1000000000,3,4,1.000000e-08,1
test_count,uniform,1000000000,3,171,8.200000e-06,1
test_count,uniform,1000000000,3,42,8.030000e-06,1
test_count,uniform,1000000000,3,4,1.000000e-06,1
test_count,uniform,1000000000,3,38,8.020000e-06,1
test_count,uniform,1000000000,3,129,8.040000e-06,1
test_count,uniform,1000000000,3,29,2.010000e-06,1
test_count,uniform,1000000000,3,100,7.010000e-06,1
test_count,uniform,1000000000,3,80,5.010000e-06,1
test_count,uniform,1000000000,3,51,4.030000e-06,1
test_count,uniform,1000000000,3,50,4.000000e-06,1
test_count,uniform,1000000000,3,50,4.010000e-06,1
test_count,uniform,1000000000,3,9,1.010000e-06,1
test_count,uniform,1000000000,3,41,4.000000e-06,1
test_count,uniform,1000000000,3,26,3.010000e-06,1
test_count,uniform,1000000000,3,15,3.000000e-06,1
test_count,uniform,1000000000,3,1,0.000000e+00,1
test_count,uniform,1000000000,3,22973,1.224400e-04,2
test_count,uniform,1000000000,3,21803,8.309000e-05,2
test_count,uniform,1000000000,3,751,5.130000e-06,2
test_count,uniform,1000000000,3,21052,6.898000e-05,2
test_count,uniform,1000000000,3,8838,6.144000e-05,2
test_count,uniform,1000000000,3,5323,5.642000e-05,2
test_count,uniform,1000000000,3,4417,4.317000e-05,2
test_count,uniform,1000000000,3,2350,2.310000e-05,2
test_count,uniform,1000000000,3,1764,2.220000e-05,2
test_count,uniform,1000000000,3,586,2.219000e-05,2
test_count,uniform,1000000000,3,2067,2.436000e-05,2
test_count,uniform,1000000000,3,1356,2.346000e-05,2
test_count,uniform,1000000000,3,711,2.338000e-05,2
test_count,uniform,1000000000,3,906,9.300000e-06,2
test_count,uniform,1000000000,3,3515,6.945000e-05,2
test_count,uniform,1000000000,3,2254,4.243000e-05,2
test_count,uniform,1000000000,3,2042,3.915000e-05,2
test_count,uniform,1000000000,3,1937,3.912000e-05,2
test_count,uniform,1000000000,3,1868,3.811000e-05,2
test_count,uniform,1000000000,3,992,3.056000e-05,2
test_count,uniform,1000000000,3,876,3.636000e-05,2
test_count,uniform,1000000000,3,212,1.220000e-05,2
test_count,uniform,1000000000,3,1261,3.177000e-05,2
test_count,uniform,1000000000,3,12214,1.327500e-04,2
test_count,uniform,1000000000,3,345,1.414000e-05,2
test_count,uniform,1000000000,3,11869,1.347000e-04,2
test_count,uniform,1000000000,3,11767,1.335800e-04,2
test_count,uniform,1000000000,3,9835,9.628000e-05,2
test_count,uniform,1000000000,3,562,6.370000e-06,2
test_count,uniform,1000000000,3,9273,8.720000e-05,2
test_count,uniform,1000000000,3,3920,3.329000e-05,2
test_count,uniform,1000000000,3,2258,2.214000e-05,2
test_count,uniform,1000000000,3,1946,2.009000e-05,2
test_count,uniform,1000000000,3,1555,1.912000e-05,2
test_count,uniform,1000000000,3,391,1.005000e-05,2
test_count,uniform,1000000000,3,312,8.140000e-06,2
test_count,uniform,1000000000,3,1662,1.818000e-05,2
test_count,uniform,1000000000,3,5353,4.686000e-05,2
test_count,uniform,1000000000,3,445,8.850000e-06,2
test_count,uniform,1000000000,3,4908,4.535000e-05,2
test_count,uniform,1000000000,3,1576,1.518000e-05,2
test_count,uniform,1000000000,3,3332,3.067000e-05,2
test_count,uniform,1000000000,3,880,9.030000e-06,2
test_count,uniform,1000000000,3,2452,2.312000e-05,2
test_count,uniform,1000000000,3,539,1.316000e-05,2
test_count,uniform,1000000000,3,1913,2.236000e-05,2
test_count,uniform,1000000000,3,1898,2.206000e-05,2
test_count,uniform,1000000000,3,346,6.070000e-06,2
test_count,uniform,1000000000,3,1552,1.911000e-05,2
test_count,uniform,1000000000,3,1932,3.120000e-05,2
test_count,uniform,1000000000,3,451,7.100000e-06,2
test_count,uniform,1000000000,3,1481,2.320000e-05,2
test_count,uniform,1000000000,3,1170,2.434000e-05,2
test_count,uniform,1000000000,3,27723,1.475400e-04,2
test_count,uniform,1000000000,3,478,2.950000e-05,2
test_count,uniform,1000000000,3,27245,1.401900e-04,2
test_count,uniform,1000000000,3,25694,1.346100e-04,2
test_count,uniform,1000000000,3,22910,1.108600e-04,2
test_count,uniform,1000000000,3,5262,4.111000e-05,2
test_count,uniform,1000000000,3,557,2.729000e-05,2
test_count,uniform,1000000000,3,4705,4.050000e-05,2
test_count,uniform,1000000000,3,4357,3.703000e-05,2
test_count,uniform,1000000000,3,3326,3.221000e-05,2
test_count,uniform,1000000000,3,3238,3.205000e-05,2
test_count,uniform,1000000000,3,2057,2.001000e-05,2
test_count,uniform,1000000000,3,973,9.010000e-06,2
test_count,uniform,1000000000,3,1084,1.114000e-05,2
test_count,uniform,1000000000,3,1181,1.301000e-05,2
test_count,uniform,1000000000,3,1031,3.124000e-05,2
test_count,uniform,1000000000,3,348,4.020000e-06,2
test_count,uniform,1000000000,3,17648,1.046900e-04,2
test_count,uniform,1000000000,3,9545,4.545000e-05,2
test_count,uniform,1000000000,3,296,1.628000e-05,2
test_count,uniform,1000000000,3,9249,4.443000e-05,2
test_count,uniform,1000000000,3,7855,3.742000e-05,2
test_count,uniform,1000000000,3,7032,3.379000e-05,2
test_count,uniform,1000000000,3,6263,3.119000e-05,2
test_count,uniform,1000000000,3,1613,8.110000e-06,2
test_count,uniform,1000000000,3,4650,2.513000e-05,2
test_count,uniform,1000000000,3,3181,2.025000e-05,2
test_count,uniform,1000000000,3,1913,1.723000e-05,2
test_count,uniform,1000000000,3,714,1.139000e-05,2
test_count,uniform,1000000000,3,1199,1.508000e-05,2
test_count,uniform,1000000000,3,1268,1.210000e-05,2
test_count,uniform,1000000000,3,1469,1.530000e-05,2
test_count,uniform,1000000000,3,769,1.411000e-05,2
test_count,uniform,1000000000,3,823,7.180000e-06,2
test_count,uniform,1000000000,3,1394,1.009000e-05,2
test_count,uniform,1000000000,3,8103,4.503000e-05,2
test_count,uniform,1000000000,3,746,8.090000e-06,2
test_count,uniform,1000000000,3,7357,3.943000e-05,2
test_count,uniform,1000000000,3,6199,3.633000e-05,2
test_count,uniform,1000000000,3,5602,3.244000e-05,2
test_count,uniform,1000000000,3,2896,2.240000e-05,2
test_count,uniform,1000000000,3,2210,1.859000e-05,2
test_count,uniform,1000000000,3,1074,1.325000e-05,2
test_count,uniform,1000000000,3,1136,1.311000e-05,2
test_count,uniform,1000000000,3,686,1.110000e-05,2
test_count,uniform,1000000000,3,2706,2.317000e-05,2
test_count,uniform,1000000000,3,1740,1.605000e-05,2
test_count,uniform,1000000000,3,898453,9.129400e-04,3
test_count,uniform,1000000000,3,878748,8.167400e-04,3
test_count,uniform,1000000000,3,680487,6.671200e-04,3
test_count,uniform,1000000000,3,507911,5.891200e-04,3
test_count,uniform,1000000000,3,146285,3.082800e-04,3
test_count,uniform,1000000000,3,71543,1.346100e-04,3
test_count,uniform,1000000000,3,48570,2.828500e-04,3
test_count,uniform,1000000000,3,74742,2.770900e-04,3
test_count,uniform,1000000000,3,51663,2.225600e-04,3
test_count,uniform,1000000000,3,361626,6.629500e-04,3
test_count,uniform,1000000000,3,344094,7.138100e-04,3
test_count,uniform,1000000000,3,332558,7.094100e-04,3
test_count,uniform,1000000000,3,318132,6.835700e-04,3
test_count,uniform,1000000000,3,301599,6.541000e-04,3
test_count,uniform,1000000000,3,140432,3.910700e-04,3
test_count,uniform,1000000000,3,44459,2.143700e-04,3
test_count,uniform,1000000000,3,95973,3.096400e-04,3
test_count,uniform,1000000000,3,71944,2.665300e-04,3
test_count,uniform,1000000000,3,49440,1.796900e-04,3
test_count,uniform,1000000000,3,161167,5.989100e-04,3
test_count,uniform,1000000000,3,120288,5.443500e-04,3
test_count,uniform,1000000000,3,98644,4.684300e-04,3
test_count,uniform,1000000000,3,83395,4.195400e-04,3
test_count,uniform,1000000000,3,31629,2.241300e-04,3
test_count,uniform,1000000000,3,51766,3.072900e-04,3
test_count,uniform,1000000000,3,40879,3.902800e-04,3
test_count,uniform,1000000000,3,172576,6.493800e-04,3
test_count,uniform,1000000000,3,83645,6.266100e-04,3
test_count,uniform,1000000000,3,79452,6.062900e-04,3
test_count,uniform,1000000000,3,49938,5.970000e-04,3
test_count,uniform,1000000000,3,88931,5.867300e-04,3
test_count,uniform,1000000000,3,80143,5.407800e-04,3
test_count,uniform,1000000000,3,70984,4.796200e-04,3
test_count,uniform,1000000000,3,40779,4.516400e-04,3
test_count,uniform,1000000000,3,198261,4.226300e-04,3
test_count,uniform,1000000000,3,75937,1.679300e-04,3
test_count,uniform,1000000000,3,72699,1.467000e-04,3
test_count,uniform,1000000000,3,57395,1.198600e-04,3
test_count,uniform,1000000000,3,122324,3.662500e-04,3
test_count,uniform,1000000000,3,117730,3.622000e-04,3
test_count,uniform,1000000000,3,99188,3.269200e-04,3
test_count,uniform,1000000000,3,40124,9.058000e-05,3
test_count,uniform,1000000000,3,59064,2.263800e-04,3
test_count,uniform,1000000000,3,924421,1.237500e-03,3
test_count,uniform,1000000000,3,576792,1.051080e-03,3
test_count,uniform,1000000000,3,437484,7.982300e-04,3
test_count,uniform,1000000000,3,354584,7.442400e-04,3
test_count,uniform,1000000000,3,72174,2.233400e-04,3
test_count,uniform,1000000000,3,59834,3.545700e-04,3
test_count,uniform,1000000000,3,282410,7.486400e-04,3
test_count,uniform,1000000000,3,43529,9.668000e-05,3
test_count,uniform,1000000000,3,238881,7.009400e-04,3
test_count,uniform,1000000000,3,81157,4.834800e-04,3
test_count,uniform,1000000000,3,78025,4.720000e-04,3
test_count,uniform,1000000000,3,64663,3.983900e-04,3
test_count,uniform,1000000000,3,61382,3.917400e-04,3
test_count,uniform,1000000000,3,157724,5.854400e-04,3
test_count,uniform,1000000000,3,99380,3.994700e-04,3
test_count,uniform,1000000000,3,84411,3.412000e-04,3
test_count,uniform,1000000000,3,52988,2.229100e-04,3
test_count,uniform,1000000000,3,58344,2.383900e-04,3
test_count,uniform,1000000000,3,82900,6.145900e-04,3
test_count,uniform,1000000000,3,68498,5.015300e-04,3
test_count,uniform,1000000000,3,59852,4.997900e-04,3
test_count,uniform,1000000000,3,139308,4.196900e-04,3
test_count,uniform,1000000000,3,63273,2.766200e-04,3
test_count,uniform,1000000000,3,54281,2.550700e-04,3
test_count,uniform,1000000000,3,76035,3.197000e-04,3
test_count,uniform,1000000000,3,46582,1.872700e-04,3
test_count,uniform,1000000000,3,347629,9.490800e-04,3
test_count,uniform,1000000000,3,57797,2.168600e-04,3
test_count,uniform,1000000000,3,289832,8.012300e-04,3
test_count,uniform,1000000000,3,95428,3.406300e-04,3
test_count,uniform,1000000000,3,89729,3.243900e-04,3
test_count,uniform,1000000000,3,51796,2.071400e-04,3
test_count,uniform,1000000000,3,37933,3.213700e-04,3
test_count,uniform,1000000000,3,194404,6.941400e-04,3
test_count,uniform,1000000000,3,52501,1.908600e-04,3
test_count,uniform,1000000000,3,141903,5.233300e-04,3
test_count,uniform,1000000000,3,54270,3.911900e-04,3
test_count,uniform,1000000000,3,87633,4.188700e-04,3
test_count,uniform,1000000000,3,78939,3.812100e-04,3
test_count,uniform,1000000000,3,74578,3.633100e-04,3
test_count,uniform,1000000000,3,49454,3.119700e-04,3
test_count,uniform,1000000000,3,53236,1.368200e-04,3
test_count,uniform,1000000000,3,962009,1.363300e-03,3
test_count,uniform,1000000000,3,887929,1.246140e-03,3
test_count,uniform,1000000000,3,590288,1.040830e-03,3
test_count,uniform,1000000000,3,171357,7.216400e-04,3
test_count,uniform,1000000000,3,159779,6.881500e-04,3
test_count,uniform,1000000000,3,140791,6.916700e-04,3
test_count,uniform,1000000000,3,117975,5.813600e-04,3
test_count,uniform,1000000000,3,49450,2.684500e-04,3
test_count,uniform,1000000000,3,68525,4.206000e-04,3
test_count,uniform,1000000000,3,56367,4.036500e-04,3
test_count,uniform,1000000000,3,418931,9.174500e-04,3
test_count,uniform,1000000000,3,255898,6.392400e-04,3
test_count,uniform,1000000000,3,235088,5.937000e-04,3
test_count,uniform,1000000000,3,86541,3.069900e-04,3
test_count,uniform,1000000000,3,59014,2.282400e-04,3
test_count,uniform,1000000000,3,,3
LogTree,uniform,1000000000,3,89,2.16E-05,1
LogTree,uniform,1000000000,3,44,1.63E-05,1
LogTree,uniform,1000000000,3,32,1.49E-05,1
LogTree,uniform,1000000000,3,12,1.06E-05,1
LogTree,uniform,1000000000,3,45,1.74E-05,1
LogTree,uniform,1000000000,3,30,1.53E-05,1
LogTree,uniform,1000000000,3,15,1.27E-05,1
LogTree,uniform,1000000000,3,18,2.64E-05,1
LogTree,uniform,1000000000,3,164,2.49E-05,1
LogTree,uniform,1000000000,3,70,1.67E-05,1
LogTree,uniform,1000000000,3,45,1.36E-05,1
LogTree,uniform,1000000000,3,37,1.28E-05,1
LogTree,uniform,1000000000,3,8,1.02E-05,1
LogTree,uniform,1000000000,3,25,8.46E-06,1
LogTree,uniform,1000000000,3,94,1.24E-05,1
LogTree,uniform,1000000000,3,82,1.21E-05,1
LogTree,uniform,1000000000,3,56,9.33E-06,1
LogTree,uniform,1000000000,3,14,6.06E-06,1
LogTree,uniform,1000000000,3,42,9.04E-06,1
LogTree,uniform,1000000000,3,39,2.29E-05,1
LogTree,uniform,1000000000,3,3,8.29E-06,1
LogTree,uniform,1000000000,3,26,1.53E-05,1
LogTree,uniform,1000000000,3,12,1.32E-05,1
LogTree,uniform,1000000000,3,112,2.25E-05,1
LogTree,uniform,1000000000,3,1,6.98E-06,1
LogTree,uniform,1000000000,3,111,2.19E-05,1
LogTree,uniform,1000000000,3,95,1.32E-05,1
LogTree,uniform,1000000000,3,13,8.19E-06,1
LogTree,uniform,1000000000,3,82,1.32E-05,1
LogTree,uniform,1000000000,3,17,8.17E-06,1
LogTree,uniform,1000000000,3,65,1.22E-05,1
LogTree,uniform,1000000000,3,51,1.05E-05,1
LogTree,uniform,1000000000,3,49,1.06E-05,1
LogTree,uniform,1000000000,3,34,1.02E-05,1
LogTree,uniform,1000000000,3,15,7.07E-06,1
LogTree,uniform,1000000000,3,2,4.03E-06,1
LogTree,uniform,1000000000,3,14,6.17E-06,1
LogTree,uniform,1000000000,3,16,8.10E-06,1
LogTree,uniform,1000000000,3,73,9.13E-06,1
LogTree,uniform,1000000000,3,30,6.97E-06,1
LogTree,uniform,1000000000,3,43,7.05E-06,1
LogTree,uniform,1000000000,3,29,7.05E-06,1
LogTree,uniform,1000000000,3,14,6.11E-06,1
LogTree,uniform,1000000000,3,8,5.05E-06,1
LogTree,uniform,1000000000,3,55,7.27E-06,1
LogTree,uniform,1000000000,3,2,4.03E-06,1
LogTree,uniform,1000000000,3,53,7.06E-06,1
LogTree,uniform,1000000000,3,17,6.04E-06,1
LogTree,uniform,1000000000,3,36,7.03E-06,1
LogTree,uniform,1000000000,3,43,9.98E-06,1
LogTree,uniform,1000000000,3,9,5.10E-06,1
LogTree,uniform,1000000000,3,34,9.10E-06,1
LogTree,uniform,1000000000,3,164,1.43E-05,1
LogTree,uniform,1000000000,3,106,1.10E-05,1
LogTree,uniform,1000000000,3,6,6.18E-06,1
LogTree,uniform,1000000000,3,100,1.02E-05,1
LogTree,uniform,1000000000,3,9,5.03E-06,1
LogTree,uniform,1000000000,3,91,1.01E-05,1
LogTree,uniform,1000000000,3,84,1.00E-05,1
LogTree,uniform,1000000000,3,80,1.00E-05,1
LogTree,uniform,1000000000,3,50,8.96E-06,1
LogTree,uniform,1000000000,3,28,8.05E-06,1
LogTree,uniform,1000000000,3,22,7.14E-06,1
LogTree,uniform,1000000000,3,30,8.08E-06,1
LogTree,uniform,1000000000,3,4,5.09E-06,1
LogTree,uniform,1000000000,3,7,6.15E-06,1
LogTree,uniform,1000000000,3,58,1.74E-05,1
LogTree,uniform,1000000000,3,39,1.70E-05,1
LogTree,uniform,1000000000,3,19,1.29E-05,1
LogTree,uniform,1000000000,3,25,1.38E-05,1
LogTree,uniform,1000000000,3,31,1.86E-05,1
LogTree,uniform,1000000000,3,95,2.63E-05,1
LogTree,uniform,1000000000,3,91,1.90E-05,1
LogTree,uniform,1000000000,3,88,1.51E-05,1
LogTree,uniform,1000000000,3,6,6.08E-06,1
LogTree,uniform,1000000000,3,82,2.63E-05,1
LogTree,uniform,1000000000,3,70,2.26E-05,1
LogTree,uniform,1000000000,3,56,2.06E-05,1
LogTree,uniform,1000000000,3,18,1.42E-05,1
LogTree,uniform,1000000000,3,38,1.85E-05,1
LogTree,uniform,1000000000,3,14,1.09E-05,1
LogTree,uniform,1000000000,3,12,7.15E-06,1
LogTree,uniform,1000000000,3,3,5.02E-06,1
LogTree,uniform,1000000000,3,4,6.09E-06,1
LogTree,uniform,1000000000,3,171,2.16E-05,1
LogTree,uniform,1000000000,3,42,1.34E-05,1
LogTree,uniform,1000000000,3,4,6.07E-06,1
LogTree,uniform,1000000000,3,38,1.32E-05,1
LogTree,uniform,1000000000,3,129,1.65E-05,1
LogTree,uniform,1000000000,3,29,7.09E-06,1
LogTree,uniform,1000000000,3,100,1.31E-05,1
LogTree,uniform,1000000000,3,80,1.21E-05,1
LogTree,uniform,1000000000,3,51,9.09E-06,1
LogTree,uniform,1000000000,3,50,9.03E-06,1
LogTree,uniform,1000000000,3,50,9.01E-06,1
LogTree,uniform,1000000000,3,9,6.02E-06,1
LogTree,uniform,1000000000,3,41,8.05E-06,1
LogTree,uniform,1000000000,3,26,8.02E-06,1
LogTree,uniform,1000000000,3,15,7.04E-06,1
LogTree,uniform,1000000000,3,1,3.04E-06,1
LogTree,uniform,1000000000,3,22973,0.00074546,2
LogTree,uniform,1000000000,3,21803,0.0006977,2
LogTree,uniform,1000000000,3,751,4.32E-05,2
LogTree,uniform,1000000000,3,21052,0.00071985,2
LogTree,uniform,1000000000,3,8838,0.00051431,2
LogTree,uniform,1000000000,3,5323,0.0004025,2
LogTree,uniform,1000000000,3,4417,0.00026708,2
LogTree,uniform,1000000000,3,2350,0.00017097,2
LogTree,uniform,1000000000,3,1764,0.00010806,2
LogTree,uniform,1000000000,3,586,6.14E-05,2
LogTree,uniform,1000000000,3,2067,8.71E-05,2
LogTree,uniform,1000000000,3,1356,0.00010284,2
LogTree,uniform,1000000000,3,711,0.00010644,2
LogTree,uniform,1000000000,3,906,5.83E-05,2
LogTree,uniform,1000000000,3,3515,0.00030947,2
LogTree,uniform,1000000000,3,2254,0.00021349,2
LogTree,uniform,1000000000,3,2042,0.00012213,2
LogTree,uniform,1000000000,3,1937,0.00010312,2
LogTree,uniform,1000000000,3,1868,0.00017709,2
LogTree,uniform,1000000000,3,992,0.0001336,2
LogTree,uniform,1000000000,3,876,8.33E-05,2
LogTree,uniform,1000000000,3,212,4.10E-05,2
LogTree,uniform,1000000000,3,1261,8.50E-05,2
LogTree,uniform,1000000000,3,12214,0.0007575,2
LogTree,uniform,1000000000,3,345,7.93E-05,2
LogTree,uniform,1000000000,3,11869,0.00074849,2
LogTree,uniform,1000000000,3,11767,0.0007464,2
LogTree,uniform,1000000000,3,9835,0.00063795,2
LogTree,uniform,1000000000,3,562,4.89E-05,2
LogTree,uniform,1000000000,3,9273,0.00060408,2
LogTree,uniform,1000000000,3,3920,0.00022957,2
LogTree,uniform,1000000000,3,2258,0.00015024,2
LogTree,uniform,1000000000,3,1946,7.94E-05,2
LogTree,uniform,1000000000,3,1555,6.22E-05,2
LogTree,uniform,1000000000,3,391,2.45E-05,2
LogTree,uniform,1000000000,3,312,4.51E-05,2
LogTree,uniform,1000000000,3,1662,0.00011638,2
LogTree,uniform,1000000000,3,5353,0.00025652,2
LogTree,uniform,1000000000,3,445,2.74E-05,2
LogTree,uniform,1000000000,3,4908,0.00034172,2
LogTree,uniform,1000000000,3,1576,7.85E-05,2
LogTree,uniform,1000000000,3,3332,0.00019473,2
LogTree,uniform,1000000000,3,880,7.32E-05,2
LogTree,uniform,1000000000,3,2452,0.00017018,2
LogTree,uniform,1000000000,3,539,6.00E-05,2
LogTree,uniform,1000000000,3,1913,0.00013161,2
LogTree,uniform,1000000000,3,1898,8.34E-05,2
LogTree,uniform,1000000000,3,346,4.13E-05,2
LogTree,uniform,1000000000,3,1552,0.00011844,2
LogTree,uniform,1000000000,3,1932,0.00019138,2
LogTree,uniform,1000000000,3,451,2.38E-05,2
LogTree,uniform,1000000000,3,1481,9.12E-05,2
LogTree,uniform,1000000000,3,1170,6.13E-05,2
LogTree,uniform,1000000000,3,27723,0.00089571,2
LogTree,uniform,1000000000,3,478,0.00012153,2
LogTree,uniform,1000000000,3,27245,0.00090466,2
LogTree,uniform,1000000000,3,25694,0.0008902,2
LogTree,uniform,1000000000,3,22910,0.00080511,2
LogTree,uniform,1000000000,3,5262,0.0002663,2
LogTree,uniform,1000000000,3,557,8.23E-05,2
LogTree,uniform,1000000000,3,4705,0.00027371,2
LogTree,uniform,1000000000,3,4357,0.00015507,2
LogTree,uniform,1000000000,3,3326,0.00018814,2
LogTree,uniform,1000000000,3,3238,0.00012804,2
LogTree,uniform,1000000000,3,2057,0.00013624,2
LogTree,uniform,1000000000,3,973,4.68E-05,2
LogTree,uniform,1000000000,3,1084,4.20E-05,2
LogTree,uniform,1000000000,3,1181,5.44E-05,2
LogTree,uniform,1000000000,3,1031,0.00015648,2
LogTree,uniform,1000000000,3,348,2.49E-05,2
LogTree,uniform,1000000000,3,17648,0.00074348,2
LogTree,uniform,1000000000,3,9545,0.00042328,2
LogTree,uniform,1000000000,3,296,7.54E-05,2
LogTree,uniform,1000000000,3,9249,0.00041791,2
LogTree,uniform,1000000000,3,7855,0.00035741,2
LogTree,uniform,1000000000,3,7032,0.00032788,2
LogTree,uniform,1000000000,3,6263,0.00029956,2
LogTree,uniform,1000000000,3,1613,7.03E-05,2
LogTree,uniform,1000000000,3,4650,0.0001899,2
LogTree,uniform,1000000000,3,3181,0.00015752,2
LogTree,uniform,1000000000,3,1913,0.00011459,2
LogTree,uniform,1000000000,3,714,4.70E-05,2
LogTree,uniform,1000000000,3,1199,4.98E-05,2
LogTree,uniform,1000000000,3,1268,9.49E-05,2
LogTree,uniform,1000000000,3,1469,0.00012135,2
LogTree,uniform,1000000000,3,769,3.94E-05,2
LogTree,uniform,1000000000,3,823,3.80E-05,2
LogTree,uniform,1000000000,3,1394,8.26E-05,2
LogTree,uniform,1000000000,3,8103,0.0003924,2
LogTree,uniform,1000000000,3,746,6.27E-05,2
LogTree,uniform,1000000000,3,7357,0.00037141,2
LogTree,uniform,1000000000,3,6199,0.00034031,2
LogTree,uniform,1000000000,3,5602,0.0002172,2
LogTree,uniform,1000000000,3,2896,0.00014476,2
LogTree,uniform,1000000000,3,2210,0.00014492,2
LogTree,uniform,1000000000,3,1074,8.45E-05,2
LogTree,uniform,1000000000,3,1136,7.49E-05,2
LogTree,uniform,1000000000,3,686,7.17E-05,2
LogTree,uniform,1000000000,3,2706,0.00013383,2
LogTree,uniform,1000000000,3,1740,5.71E-05,2
LogTree,uniform,1000000000,3,6019787,0.0334178,3
LogTree,uniform,1000000000,3,4596155,0.0284959,3
LogTree,uniform,1000000000,3,3103613,0.0187238,3
LogTree,uniform,1000000000,3,898453,0.00754554,3
LogTree,uniform,1000000000,3,878748,0.00693808,3
LogTree,uniform,1000000000,3,680487,0.00556713,3
LogTree,uniform,1000000000,3,507911,0.00654196,3
LogTree,uniform,1000000000,3,146285,0.00290739,3
LogTree,uniform,1000000000,3,71543,0.00181528,3
LogTree,uniform,1000000000,3,48570,0.00154159,3
LogTree,uniform,1000000000,3,74742,0.00203028,3
LogTree,uniform,1000000000,3,51663,0.00144617,3
LogTree,uniform,1000000000,3,361626,0.00596101,3
LogTree,uniform,1000000000,3,344094,0.00620913,3
LogTree,uniform,1000000000,3,332558,0.00627916,3
LogTree,uniform,1000000000,3,318132,0.00596421,3
LogTree,uniform,1000000000,3,301599,0.00609879,3
LogTree,uniform,1000000000,3,140432,0.00368322,3
LogTree,uniform,1000000000,3,44459,0.00147365,3
LogTree,uniform,1000000000,3,95973,0.00269835,3
LogTree,uniform,1000000000,3,71944,0.00200948,3
LogTree,uniform,1000000000,3,49440,0.0015392,3
LogTree,uniform,1000000000,3,161167,0.00432663,3
LogTree,uniform,1000000000,3,120288,0.0032211,3
LogTree,uniform,1000000000,3,98644,0.00280386,3
LogTree,uniform,1000000000,3,83395,0.00244148,3
LogTree,uniform,1000000000,3,31629,0.00102465,3
LogTree,uniform,1000000000,3,51766,0.00166403,3
LogTree,uniform,1000000000,3,40879,0.0017124,3
LogTree,uniform,1000000000,3,172576,0.00408045,3
LogTree,uniform,1000000000,3,83645,0.00235598,3
LogTree,uniform,1000000000,3,79452,0.00259456,3
LogTree,uniform,1000000000,3,49938,0.00212992,3
LogTree,uniform,1000000000,3,88931,0.00292235,3
LogTree,uniform,1000000000,3,80143,0.00272658,3
LogTree,uniform,1000000000,3,70984,0.00251776,3
LogTree,uniform,1000000000,3,40779,0.00169228,3
LogTree,uniform,1000000000,3,198261,0.00421488,3
LogTree,uniform,1000000000,3,75937,0.00183911,3
LogTree,uniform,1000000000,3,72699,0.00185384,3
LogTree,uniform,1000000000,3,57395,0.00151477,3
LogTree,uniform,1000000000,3,122324,0.00293643,3
LogTree,uniform,1000000000,3,117730,0.00290704,3
LogTree,uniform,1000000000,3,99188,0.00267637,3
LogTree,uniform,1000000000,3,40124,0.00122121,3
LogTree,uniform,1000000000,3,59064,0.00178296,3
LogTree,uniform,1000000000,3,2205160,0.0138002,3
LogTree,uniform,1000000000,3,924421,0.0126999,3
LogTree,uniform,1000000000,3,576792,0.0102738,3
LogTree,uniform,1000000000,3,437484,0.00809454,3
LogTree,uniform,1000000000,3,354584,0.00743319,3
LogTree,uniform,1000000000,3,72174,0.0020165,3
LogTree,uniform,1000000000,3,59834,0.00185326,3
LogTree,uniform,1000000000,3,282410,0.00629839,3
LogTree,uniform,1000000000,3,43529,0.00139532,3
LogTree,uniform,1000000000,3,238881,0.00578178,3
LogTree,uniform,1000000000,3,81157,0.00244778,3
LogTree,uniform,1000000000,3,78025,0.00235686,3
LogTree,uniform,1000000000,3,64663,0.00202644,3
LogTree,uniform,1000000000,3,61382,0.00191277,3
LogTree,uniform,1000000000,3,157724,0.00427213,3
LogTree,uniform,1000000000,3,99380,0.00293078,3
LogTree,uniform,1000000000,3,84411,0.0025248,3
LogTree,uniform,1000000000,3,52988,0.00181586,3
LogTree,uniform,1000000000,3,58344,0.00182255,3
LogTree,uniform,1000000000,3,82900,0.00269606,3
LogTree,uniform,1000000000,3,68498,0.00227189,3
LogTree,uniform,1000000000,3,59852,0.00210551,3
LogTree,uniform,1000000000,3,139308,0.00394734,3
LogTree,uniform,1000000000,3,63273,0.00215813,3
LogTree,uniform,1000000000,3,54281,0.00164868,3
LogTree,uniform,1000000000,3,76035,0.00201028,3
LogTree,uniform,1000000000,3,46582,0.00128822,3
LogTree,uniform,1000000000,3,347629,0.00784832,3
LogTree,uniform,1000000000,3,57797,0.00144788,3
LogTree,uniform,1000000000,3,289832,0.00679409,3
LogTree,uniform,1000000000,3,95428,0.00249383,3
LogTree,uniform,1000000000,3,89729,0.00238838,3
LogTree,uniform,1000000000,3,51796,0.00141468,3
LogTree,uniform,1000000000,3,37933,0.00136191,3
LogTree,uniform,1000000000,3,194404,0.00498513,3
LogTree,uniform,1000000000,3,52501,0.00162089,3
LogTree,uniform,1000000000,3,141903,0.00381252,3
LogTree,uniform,1000000000,3,54270,0.00183703,3
LogTree,uniform,1000000000,3,87633,0.00266177,3
LogTree,uniform,1000000000,3,78939,0.00240944,3
LogTree,uniform,1000000000,3,74578,0.00234696,3
LogTree,uniform,1000000000,3,49454,0.00186328,3
LogTree,uniform,1000000000,3,1280739,0.00838432,3
LogTree,uniform,1000000000,3,1015245,0.00924118,3
LogTree,uniform,1000000000,3,53236,0.00139342,3
LogTree,uniform,1000000000,3,962009,0.0108391,3
LogTree,uniform,1000000000,3,887929,0.0119286,3
LogTree,uniform,1000000000,3,590288,0.010499,3
LogTree,uniform,1000000000,3,171357,0.0043606,3
LogTree,uniform,1000000000,3,159779,0.00426682,3
LogTree,uniform,1000000000,3,140791,0.00398609,3
LogTree,uniform,1000000000,3,117975,0.00336221,3
LogTree,uniform,1000000000,3,49450,0.00157039,3
LogTree,uniform,1000000000,3,68525,0.00224571,3
BhlTree,uniform,1000000000,3,89,7.00E-06,1
BhlTree,uniform,1000000000,3,44,4.13E-06,1
BhlTree,uniform,1000000000,3,32,2.78E-06,1
BhlTree,uniform,1000000000,3,12,1.73E-06,1
BhlTree,uniform,1000000000,3,45,5.41E-06,1
BhlTree,uniform,1000000000,3,30,5.01E-06,1
BhlTree,uniform,1000000000,3,15,3.68E-06,1
BhlTree,uniform,1000000000,3,18,4.06E-06,1
BhlTree,uniform,1000000000,3,164,9.73E-06,1
BhlTree,uniform,1000000000,3,70,4.58E-06,1
BhlTree,uniform,1000000000,3,45,3.47E-06,1
BhlTree,uniform,1000000000,3,37,3.10E-06,1
BhlTree,uniform,1000000000,3,8,1.92E-06,1
BhlTree,uniform,1000000000,3,25,2.40E-06,1
BhlTree,uniform,1000000000,3,94,7.83E-06,1
BhlTree,uniform,1000000000,3,82,6.51E-06,1
BhlTree,uniform,1000000000,3,56,4.51E-06,1
BhlTree,uniform,1000000000,3,14,2.11E-06,1
BhlTree,uniform,1000000000,3,42,4.10E-06,1
BhlTree,uniform,1000000000,3,39,3.69E-06,1
BhlTree,uniform,1000000000,3,3,2.00E-07,1
BhlTree,uniform,1000000000,3,26,2.35E-06,1
BhlTree,uniform,1000000000,3,12,1.17E-06,1
BhlTree,uniform,1000000000,3,112,4.13E-06,1
BhlTree,uniform,1000000000,3,1,0,1
BhlTree,uniform,1000000000,3,111,4.01E-06,1
BhlTree,uniform,1000000000,3,95,4.01E-06,1
BhlTree,uniform,1000000000,3,13,2.17E-06,1
BhlTree,uniform,1000000000,3,82,4.01E-06,1
BhlTree,uniform,1000000000,3,17,1.12E-06,1
BhlTree,uniform,1000000000,3,65,3.05E-06,1
BhlTree,uniform,1000000000,3,51,2.02E-06,1
BhlTree,uniform,1000000000,3,49,2.01E-06,1
BhlTree,uniform,1000000000,3,34,2.14E-06,1
BhlTree,uniform,1000000000,3,15,2.02E-06,1
BhlTree,uniform,1000000000,3,2,1.00E-08,1
BhlTree,uniform,1000000000,3,14,1.03E-06,1
BhlTree,uniform,1000000000,3,16,2.05E-06,1
BhlTree,uniform,1000000000,3,73,3.05E-06,1
BhlTree,uniform,1000000000,3,30,1.03E-06,1
BhlTree,uniform,1000000000,3,43,2.01E-06,1
BhlTree,uniform,1000000000,3,29,1.01E-06,1
BhlTree,uniform,1000000000,3,14,1.01E-06,1
BhlTree,uniform,1000000000,3,8,1.05E-06,1
BhlTree,uniform,1000000000,3,55,2.03E-06,1
BhlTree,uniform,1000000000,3,2,0,1
BhlTree,uniform,1000000000,3,53,2.01E-06,1
BhlTree,uniform,1000000000,3,17,1.05E-06,1
BhlTree,uniform,1000000000,3,36,2.05E-06,1
BhlTree,uniform,1000000000,3,43,4.07E-06,1
BhlTree,uniform,1000000000,3,9,1.01E-06,1
BhlTree,uniform,1000000000,3,34,3.10E-06,1
BhlTree,uniform,1000000000,3,164,6.64E-06,1
BhlTree,uniform,1000000000,3,106,4.21E-06,1
BhlTree,uniform,1000000000,3,6,1.09E-06,1
BhlTree,uniform,1000000000,3,100,4.06E-06,1
BhlTree,uniform,1000000000,3,9,1.01E-06,1
BhlTree,uniform,1000000000,3,91,4.02E-06,1
BhlTree,uniform,1000000000,3,84,4.03E-06,1
BhlTree,uniform,1000000000,3,80,4.01E-06,1
BhlTree,uniform,1000000000,3,50,3.02E-06,1
BhlTree,uniform,1000000000,3,28,2.04E-06,1
BhlTree,uniform,1000000000,3,22,2.03E-06,1
BhlTree,uniform,1000000000,3,30,2.03E-06,1
BhlTree,uniform,1000000000,3,4,1.01E-06,1
BhlTree,uniform,1000000000,3,7,1.04E-06,1
BhlTree,uniform,1000000000,3,58,3.35E-06,1
BhlTree,uniform,1000000000,3,39,2.02E-06,1
BhlTree,uniform,1000000000,3,19,1.01E-06,1
BhlTree,uniform,1000000000,3,25,1.05E-06,1
BhlTree,uniform,1000000000,3,31,3.40E-06,1
BhlTree,uniform,1000000000,3,95,4.11E-06,1
BhlTree,uniform,1000000000,3,91,4.04E-06,1
BhlTree,uniform,1000000000,3,88,4.01E-06,1
BhlTree,uniform,1000000000,3,6,1.01E-06,1
BhlTree,uniform,1000000000,3,82,4.04E-06,1
BhlTree,uniform,1000000000,3,70,3.01E-06,1
BhlTree,uniform,1000000000,3,56,3.00E-06,1
BhlTree,uniform,1000000000,3,18,1.04E-06,1
BhlTree,uniform,1000000000,3,38,2.03E-06,1
BhlTree,uniform,1000000000,3,14,1.01E-06,1
BhlTree,uniform,1000000000,3,12,1.01E-06,1
BhlTree,uniform,1000000000,3,3,1.00E-08,1
BhlTree,uniform,1000000000,3,4,1.00E-08,1
BhlTree,uniform,1000000000,3,171,6.17E-06,1
BhlTree,uniform,1000000000,3,42,4.04E-06,1
BhlTree,uniform,1000000000,3,4,5.00E-08,1
BhlTree,uniform,1000000000,3,38,4.01E-06,1
BhlTree,uniform,1000000000,3,129,5.64E-06,1
BhlTree,uniform,1000000000,3,29,1.35E-06,1
BhlTree,uniform,1000000000,3,100,5.02E-06,1
BhlTree,uniform,1000000000,3,80,4.06E-06,1
BhlTree,uniform,1000000000,3,51,2.04E-06,1
BhlTree,uniform,1000000000,3,50,2.02E-06,1
BhlTree,uniform,1000000000,3,50,2.02E-06,1
BhlTree,uniform,1000000000,3,9,1.01E-06,1
BhlTree,uniform,1000000000,3,41,2.01E-06,1
BhlTree,uniform,1000000000,3,26,2.01E-06,1
BhlTree,uniform,1000000000,3,15,1.03E-06,1
BhlTree,uniform,1000000000,3,1,0,1
BhlTree,uniform,1000000000,3,22973,0.00041459,2
BhlTree,uniform,1000000000,3,21803,0.00038749,2
BhlTree,uniform,1000000000,3,751,1.81E-05,2
BhlTree,uniform,1000000000,3,21052,0.00042741,2
BhlTree,uniform,1000000000,3,8838,0.00025846,2
BhlTree,uniform,1000000000,3,5323,0.0002032,2
BhlTree,uniform,1000000000,3,4417,0.00015996,2
BhlTree,uniform,1000000000,3,2350,7.19E-05,2
BhlTree,uniform,1000000000,3,1764,4.69E-05,2
BhlTree,uniform,1000000000,3,586,2.41E-05,2
BhlTree,uniform,1000000000,3,2067,3.97E-05,2
BhlTree,uniform,1000000000,3,1356,2.67E-05,2
BhlTree,uniform,1000000000,3,711,2.11E-05,2
BhlTree,uniform,1000000000,3,906,1.42E-05,2
BhlTree,uniform,1000000000,3,3515,0.00016253,2
BhlTree,uniform,1000000000,3,2254,6.30E-05,2
BhlTree,uniform,1000000000,3,2042,4.56E-05,2
BhlTree,uniform,1000000000,3,1937,4.33E-05,2
BhlTree,uniform,1000000000,3,1868,4.25E-05,2
BhlTree,uniform,1000000000,3,992,3.07E-05,2
BhlTree,uniform,1000000000,3,876,2.39E-05,2
BhlTree,uniform,1000000000,3,212,1.56E-05,2
BhlTree,uniform,1000000000,3,1261,3.08E-05,2
BhlTree,uniform,1000000000,3,12214,0.00038047,2
BhlTree,uniform,1000000000,3,345,3.24E-05,2
BhlTree,uniform,1000000000,3,11869,0.0004003,2
BhlTree,uniform,1000000000,3,11767,0.00039606,2
BhlTree,uniform,1000000000,3,9835,0.00034746,2
BhlTree,uniform,1000000000,3,562,1.79E-05,2
BhlTree,uniform,1000000000,3,9273,0.00033238,2
BhlTree,uniform,1000000000,3,3920,9.84E-05,2
BhlTree,uniform,1000000000,3,2258,4.22E-05,2
BhlTree,uniform,1000000000,3,1946,3.35E-05,2
BhlTree,uniform,1000000000,3,1555,2.52E-05,2
BhlTree,uniform,1000000000,3,391,1.12E-05,2
BhlTree,uniform,1000000000,3,312,1.25E-05,2
BhlTree,uniform,1000000000,3,1662,2.62E-05,2
BhlTree,uniform,1000000000,3,5353,7.57E-05,2
BhlTree,uniform,1000000000,3,445,1.04E-05,2
BhlTree,uniform,1000000000,3,4908,6.93E-05,2
BhlTree,uniform,1000000000,3,1576,2.21E-05,2
BhlTree,uniform,1000000000,3,3332,4.64E-05,2
BhlTree,uniform,1000000000,3,880,1.32E-05,2
BhlTree,uniform,1000000000,3,2452,3.18E-05,2
BhlTree,uniform,1000000000,3,539,1.24E-05,2
BhlTree,uniform,1000000000,3,1913,6.62E-05,2
BhlTree,uniform,1000000000,3,1898,5.66E-05,2
BhlTree,uniform,1000000000,3,346,1.24E-05,2
BhlTree,uniform,1000000000,3,1552,3.27E-05,2
BhlTree,uniform,1000000000,3,1932,5.11E-05,2
BhlTree,uniform,1000000000,3,451,9.13E-06,2
BhlTree,uniform,1000000000,3,1481,3.18E-05,2
BhlTree,uniform,1000000000,3,1170,2.85E-05,2
BhlTree,uniform,1000000000,3,27723,0.00062709,2
BhlTree,uniform,1000000000,3,478,4.40E-05,2
BhlTree,uniform,1000000000,3,27245,0.00060401,2
BhlTree,uniform,1000000000,3,25694,0.00057933,2
BhlTree,uniform,1000000000,3,22910,0.00052814,2
BhlTree,uniform,1000000000,3,5262,0.00013664,2
BhlTree,uniform,1000000000,3,557,4.01E-05,2
BhlTree,uniform,1000000000,3,4705,7.83E-05,2
BhlTree,uniform,1000000000,3,4357,6.55E-05,2
BhlTree,uniform,1000000000,3,3326,6.41E-05,2
BhlTree,uniform,1000000000,3,3238,0.00012328,2
BhlTree,uniform,1000000000,3,2057,6.18E-05,2
BhlTree,uniform,1000000000,3,973,3.72E-05,2
BhlTree,uniform,1000000000,3,1084,3.66E-05,2
BhlTree,uniform,1000000000,3,1181,2.71E-05,2
BhlTree,uniform,1000000000,3,1031,5.38E-05,2
BhlTree,uniform,1000000000,3,348,1.78E-05,2
BhlTree,uniform,1000000000,3,17648,0.00044654,2
BhlTree,uniform,1000000000,3,9545,0.00025224,2
BhlTree,uniform,1000000000,3,296,4.08E-05,2
BhlTree,uniform,1000000000,3,9249,0.0002319,2
BhlTree,uniform,1000000000,3,7855,0.00019994,2
BhlTree,uniform,1000000000,3,7032,0.00010459,2
BhlTree,uniform,1000000000,3,6263,7.68E-05,2
BhlTree,uniform,1000000000,3,1613,1.98E-05,2
BhlTree,uniform,1000000000,3,4650,5.05E-05,2
BhlTree,uniform,1000000000,3,3181,4.03E-05,2
BhlTree,uniform,1000000000,3,1913,5.58E-05,2
BhlTree,uniform,1000000000,3,714,3.19E-05,2
BhlTree,uniform,1000000000,3,1199,4.25E-05,2
BhlTree,uniform,1000000000,3,1268,3.31E-05,2
BhlTree,uniform,1000000000,3,1469,2.70E-05,2
BhlTree,uniform,1000000000,3,769,1.65E-05,2
BhlTree,uniform,1000000000,3,823,1.33E-05,2
BhlTree,uniform,1000000000,3,1394,1.98E-05,2
BhlTree,uniform,1000000000,3,8103,0.00023589,2
BhlTree,uniform,1000000000,3,746,1.78E-05,2
BhlTree,uniform,1000000000,3,7357,0.00021396,2
BhlTree,uniform,1000000000,3,6199,0.0001629,2
BhlTree,uniform,1000000000,3,5602,0.00014153,2
BhlTree,uniform,1000000000,3,2896,6.13E-05,2
BhlTree,uniform,1000000000,3,2210,3.93E-05,2
BhlTree,uniform,1000000000,3,1074,2.53E-05,2
BhlTree,uniform,1000000000,3,1136,2.48E-05,2
BhlTree,uniform,1000000000,3,686,2.12E-05,2
BhlTree,uniform,1000000000,3,2706,3.75E-05,2
BhlTree,uniform,1000000000,3,1740,2.33E-05,2
BhlTree,uniform,1000000000,3,6019787,0.0247861,3
BhlTree,uniform,1000000000,3,4596155,0.0246466,3
BhlTree,uniform,1000000000,3,3103613,0.0163718,3
BhlTree,uniform,1000000000,3,898453,0.00646629,3
BhlTree,uniform,1000000000,3,878748,0.00576407,3
BhlTree,uniform,1000000000,3,680487,0.00431749,3
BhlTree,uniform,1000000000,3,507911,0.00369316,3
BhlTree,uniform,1000000000,3,146285,0.0015018,3
BhlTree,uniform,1000000000,3,71543,0.00126916,3
BhlTree,uniform,1000000000,3,48570,0.00130162,3
BhlTree,uniform,1000000000,3,74742,0.00133945,3
BhlTree,uniform,1000000000,3,51663,0.00121168,3
BhlTree,uniform,1000000000,3,361626,0.00393614,3
BhlTree,uniform,1000000000,3,344094,0.00471811,3
BhlTree,uniform,1000000000,3,332558,0.00465138,3
BhlTree,uniform,1000000000,3,318132,0.00441846,3
BhlTree,uniform,1000000000,3,301599,0.00405245,3
BhlTree,uniform,1000000000,3,140432,0.00284339,3
BhlTree,uniform,1000000000,3,44459,0.00111941,3
BhlTree,uniform,1000000000,3,95973,0.00205657,3
BhlTree,uniform,1000000000,3,71944,0.00136605,3
BhlTree,uniform,1000000000,3,49440,0.00093005,3
BhlTree,uniform,1000000000,3,161167,0.00305268,3
BhlTree,uniform,1000000000,3,120288,0.00291581,3
BhlTree,uniform,1000000000,3,98644,0.00234491,3
BhlTree,uniform,1000000000,3,83395,0.00193387,3
BhlTree,uniform,1000000000,3,31629,0.00079358,3
BhlTree,uniform,1000000000,3,51766,0.00135521,3
BhlTree,uniform,1000000000,3,40879,0.00135165,3
BhlTree,uniform,1000000000,3,172576,0.00475518,3
BhlTree,uniform,1000000000,3,83645,0.00220947,3
BhlTree,uniform,1000000000,3,79452,0.00218906,3
BhlTree,uniform,1000000000,3,49938,0.00204477,3
BhlTree,uniform,1000000000,3,88931,0.00274085,3
BhlTree,uniform,1000000000,3,80143,0.00264213,3
BhlTree,uniform,1000000000,3,70984,0.00242427,3
BhlTree,uniform,1000000000,3,40779,0.00136237,3
BhlTree,uniform,1000000000,3,198261,0.00404521,3
BhlTree,uniform,1000000000,3,75937,0.00171326,3
BhlTree,uniform,1000000000,3,72699,0.00164488,3
BhlTree,uniform,1000000000,3,57395,0.0013188,3
BhlTree,uniform,1000000000,3,122324,0.0028169,3
BhlTree,uniform,1000000000,3,117730,0.00280893,3
BhlTree,uniform,1000000000,3,99188,0.00230779,3
BhlTree,uniform,1000000000,3,40124,0.00099167,3
BhlTree,uniform,1000000000,3,59064,0.00137577,3
BhlTree,uniform,1000000000,3,2205160,0.013905,3
BhlTree,uniform,1000000000,3,924421,0.0080576,3
BhlTree,uniform,1000000000,3,576792,0.00797166,3
BhlTree,uniform,1000000000,3,437484,0.00619005,3
BhlTree,uniform,1000000000,3,354584,0.00463666,3
BhlTree,uniform,1000000000,3,72174,0.00146043,3
BhlTree,uniform,1000000000,3,59834,0.00115096,3
BhlTree,uniform,1000000000,3,282410,0.0038531,3
BhlTree,uniform,1000000000,3,43529,0.00097372,3
BhlTree,uniform,1000000000,3,238881,0.00378498,3
BhlTree,uniform,1000000000,3,81157,0.00196286,3
BhlTree,uniform,1000000000,3,78025,0.00170332,3
BhlTree,uniform,1000000000,3,64663,0.00152444,3
BhlTree,uniform,1000000000,3,61382,0.00142357,3
BhlTree,uniform,1000000000,3,157724,0.00292281,3
BhlTree,uniform,1000000000,3,99380,0.00187285,3
BhlTree,uniform,1000000000,3,84411,0.00173832,3
BhlTree,uniform,1000000000,3,52988,0.00125664,3
BhlTree,uniform,1000000000,3,58344,0.00144001,3
BhlTree,uniform,1000000000,3,82900,0.00235707,3
BhlTree,uniform,1000000000,3,68498,0.00194642,3
BhlTree,uniform,1000000000,3,59852,0.00181172,3
BhlTree,uniform,1000000000,3,139308,0.00296499,3
BhlTree,uniform,1000000000,3,63273,0.0016292,3
BhlTree,uniform,1000000000,3,54281,0.00148275,3
BhlTree,uniform,1000000000,3,76035,0.00193256,3
BhlTree,uniform,1000000000,3,46582,0.0012372,3
BhlTree,uniform,1000000000,3,347629,0.00505818,3
BhlTree,uniform,1000000000,3,57797,0.00123357,3
BhlTree,uniform,1000000000,3,289832,0.0045897,3
BhlTree,uniform,1000000000,3,95428,0.00160402,3
BhlTree,uniform,1000000000,3,89729,0.00154329,3
BhlTree,uniform,1000000000,3,51796,0.0011542,3
BhlTree,uniform,1000000000,3,37933,0.00090279,3
BhlTree,uniform,1000000000,3,194404,0.00328055,3
BhlTree,uniform,1000000000,3,52501,0.00112334,3
BhlTree,uniform,1000000000,3,141903,0.00270675,3
BhlTree,uniform,1000000000,3,54270,0.00143607,3
BhlTree,uniform,1000000000,3,87633,0.00215177,3
BhlTree,uniform,1000000000,3,78939,0.00204297,3
BhlTree,uniform,1000000000,3,74578,0.00184491,3
BhlTree,uniform,1000000000,3,49454,0.00158101,3
BhlTree,uniform,1000000000,3,1280739,0.0094085,3
BhlTree,uniform,1000000000,3,1015245,0.00892035,3
BhlTree,uniform,1000000000,3,53236,0.00154478,3
BhlTree,uniform,1000000000,3,962009,0.00993482,3
BhlTree,uniform,1000000000,3,887929,0.0113371,3
BhlTree,uniform,1000000000,3,590288,0.00797532,3
BhlTree,uniform,1000000000,3,171357,0.0041391,3
BhlTree,uniform,1000000000,3,159779,0.0038851,3
BhlTree,uniform,1000000000,3,140791,0.00308513,3
BhlTree,uniform,1000000000,3,117975,0.00268388,3
BhlTree,uniform,1000000000,3,49450,0.00116188,3
BhlTree,uniform,1000000000,3,68525,0.00162416,3
test,ss_varden,1000000000,3,102,2.236000e-05,1
test,ss_varden,1000000000,3,49,2.024000e-05,1
test,ss_varden,1000000000,3,21,5.510000e-06,1
test,ss_varden,1000000000,3,28,1.446000e-05,1
test,ss_varden,1000000000,3,53,1.993000e-05,1
test,ss_varden,1000000000,3,8,1.032000e-05,1
test,ss_varden,1000000000,3,45,1.229000e-05,1
test,ss_varden,1000000000,3,38,1.014000e-05,1
test,ss_varden,1000000000,3,7,3.030000e-06,1
test,ss_varden,1000000000,3,165,7.900000e-06,1
test,ss_varden,1000000000,3,82,6.080000e-06,1
test,ss_varden,1000000000,3,71,4.160000e-06,1
test,ss_varden,1000000000,3,10,1.030000e-06,1
test,ss_varden,1000000000,3,61,3.030000e-06,1
test,ss_varden,1000000000,3,59,3.090000e-06,1
test,ss_varden,1000000000,3,38,3.020000e-06,1
test,ss_varden,1000000000,3,21,2.070000e-06,1
test,ss_varden,1000000000,3,2,1.470000e-06,1
test,ss_varden,1000000000,3,11,1.020000e-06,1
test,ss_varden,1000000000,3,83,6.120000e-06,1
test,ss_varden,1000000000,3,70,4.140000e-06,1
test,ss_varden,1000000000,3,22,1.680000e-06,1
test,ss_varden,1000000000,3,48,2.030000e-06,1
test,ss_varden,1000000000,3,25,1.090000e-06,1
test,ss_varden,1000000000,3,23,1.960000e-06,1
test,ss_varden,1000000000,3,13,2.170000e-06,1
test,ss_varden,1000000000,3,3,2.260000e-06,1
test,ss_varden,1000000000,3,90,7.620000e-06,1
test,ss_varden,1000000000,3,48,3.360000e-06,1
test,ss_varden,1000000000,3,26,3.020000e-06,1
test,ss_varden,1000000000,3,22,2.020000e-06,1
test,ss_varden,1000000000,3,42,4.050000e-06,1
test,ss_varden,1000000000,3,40,4.010000e-06,1
test,ss_varden,1000000000,3,20,4.040000e-06,1
test,ss_varden,1000000000,3,20,3.090000e-06,1
test,ss_varden,1000000000,3,2,1.030000e-06,1
test,ss_varden,1000000000,3,93,6.230000e-06,1
test,ss_varden,1000000000,3,85,5.720000e-06,1
test,ss_varden,1000000000,3,82,5.410000e-06,1
test,ss_varden,1000000000,3,73,5.050000e-06,1
test,ss_varden,1000000000,3,73,5.000000e-06,1
test,ss_varden,1000000000,3,33,2.010000e-06,1
test,ss_varden,1000000000,3,40,3.050000e-06,1
test,ss_varden,1000000000,3,21,3.040000e-06,1
test,ss_varden,1000000000,3,19,3.040000e-06,1
test,ss_varden,1000000000,3,9,2.040000e-06,1
test,ss_varden,1000000000,3,3,2.000000e-08,1
test,ss_varden,1000000000,3,8,1.020000e-06,1
test,ss_varden,1000000000,3,7,1.040000e-06,1
test,ss_varden,1000000000,3,76,2.390000e-06,1
test,ss_varden,1000000000,3,38,2.050000e-06,1
test,ss_varden,1000000000,3,38,2.060000e-06,1
test,ss_varden,1000000000,3,68,1.519000e-05,1
test,ss_varden,1000000000,3,20,3.030000e-06,1
test,ss_varden,1000000000,3,48,5.050000e-06,1
test,ss_varden,1000000000,3,21,3.040000e-06,1
test,ss_varden,1000000000,3,27,2.030000e-06,1
test,ss_varden,1000000000,3,175,1.334000e-05,1
test,ss_varden,1000000000,3,166,1.309000e-05,1
test,ss_varden,1000000000,3,146,1.212000e-05,1
test,ss_varden,1000000000,3,92,1.214000e-05,1
test,ss_varden,1000000000,3,86,1.159000e-05,1
test,ss_varden,1000000000,3,56,9.110000e-06,1
test,ss_varden,1000000000,3,10,6.060000e-06,1
test,ss_varden,1000000000,3,46,9.050000e-06,1
test,ss_varden,1000000000,3,26,7.050000e-06,1
test,ss_varden,1000000000,3,20,8.040000e-06,1
test,ss_varden,1000000000,3,30,8.210000e-06,1
test,ss_varden,1000000000,3,6,6.170000e-06,1
test,ss_varden,1000000000,3,54,1.319000e-05,1
test,ss_varden,1000000000,3,54,1.301000e-05,1
test,ss_varden,1000000000,3,5,1.050000e-06,1
test,ss_varden,1000000000,3,49,1.302000e-05,1
test,ss_varden,1000000000,3,20,8.090000e-06,1
test,ss_varden,1000000000,3,29,1.018000e-05,1
test,ss_varden,1000000000,3,20,7.200000e-06,1
test,ss_varden,1000000000,3,9,1.122000e-05,1
test,ss_varden,1000000000,3,26,1.315000e-05,1
test,ss_varden,1000000000,3,14,6.210000e-06,1
test,ss_varden,1000000000,3,49,3.420000e-06,1
test,ss_varden,1000000000,3,37,3.010000e-06,1
test,ss_varden,1000000000,3,12,3.000000e-08,1
test,ss_varden,1000000000,3,143,1.116000e-05,1
test,ss_varden,1000000000,3,85,6.040000e-06,1
test,ss_varden,1000000000,3,56,6.050000e-06,1
test,ss_varden,1000000000,3,49,5.240000e-06,1
test,ss_varden,1000000000,3,12,1.010000e-06,1
test,ss_varden,1000000000,3,37,3.110000e-06,1
test,ss_varden,1000000000,3,7,3.050000e-06,1
test,ss_varden,1000000000,3,29,5.350000e-06,1
test,ss_varden,1000000000,3,58,7.170000e-06,1
test,ss_varden,1000000000,3,38,7.070000e-06,1
test,ss_varden,1000000000,3,20,7.080000e-06,1
test,ss_varden,1000000000,3,1,0.000000e+00,1
test,ss_varden,1000000000,3,41,8.660000e-06,1
test,ss_varden,1000000000,3,24,7.980000e-06,1
test,ss_varden,1000000000,3,17,7.100000e-06,1
test,ss_varden,1000000000,3,160,6.680000e-06,1
test,ss_varden,1000000000,3,54,3.020000e-06,1
test,ss_varden,1000000000,3,37,2.020000e-06,1
test,ss_varden,1000000000,3,19477,4.222500e-04,2
test,ss_varden,1000000000,3,3592,2.232300e-04,2
test,ss_varden,1000000000,3,2398,9.736000e-05,2
test,ss_varden,1000000000,3,1213,8.240000e-05,2
test,ss_varden,1000000000,3,1185,9.542000e-05,2
test,ss_varden,1000000000,3,1194,6.050000e-05,2
test,ss_varden,1000000000,3,15885,3.892000e-04,2
test,ss_varden,1000000000,3,3674,5.523000e-05,2
test,ss_varden,1000000000,3,778,3.182000e-05,2
test,ss_varden,1000000000,3,2896,5.860000e-05,2
test,ss_varden,1000000000,3,199,3.110000e-06,2
test,ss_varden,1000000000,3,2697,5.283000e-05,2
test,ss_varden,1000000000,3,570,3.311000e-05,2
test,ss_varden,1000000000,3,2127,5.263000e-05,2
test,ss_varden,1000000000,3,1478,3.513000e-05,2
test,ss_varden,1000000000,3,649,1.361000e-05,2
test,ss_varden,1000000000,3,12211,2.885000e-04,2
test,ss_varden,1000000000,3,8875,2.012100e-04,2
test,ss_varden,1000000000,3,7584,1.541200e-04,2
test,ss_varden,1000000000,3,1377,2.019000e-05,2
test,ss_varden,1000000000,3,6207,1.206800e-04,2
test,ss_varden,1000000000,3,5553,1.108000e-04,2
test,ss_varden,1000000000,3,4145,6.299000e-05,2
test,ss_varden,1000000000,3,2761,3.346000e-05,2
test,ss_varden,1000000000,3,1689,2.778000e-05,2
test,ss_varden,1000000000,3,1072,3.692000e-05,2
test,ss_varden,1000000000,3,1384,1.716000e-05,2
test,ss_varden,1000000000,3,1408,2.384000e-05,2
test,ss_varden,1000000000,3,654,8.732000e-05,2
test,ss_varden,1000000000,3,1291,1.218000e-05,2
test,ss_varden,1000000000,3,3336,3.827000e-05,2
test,ss_varden,1000000000,3,2613,3.494000e-05,2
test,ss_varden,1000000000,3,1490,1.746000e-05,2
test,ss_varden,1000000000,3,1123,8.980000e-06,2
test,ss_varden,1000000000,3,723,3.413000e-05,2
test,ss_varden,1000000000,3,17476,1.526900e-04,2
test,ss_varden,1000000000,3,13004,8.644000e-05,2
test,ss_varden,1000000000,3,5433,4.326000e-05,2
test,ss_varden,1000000000,3,1813,2.300000e-05,2
test,ss_varden,1000000000,3,517,1.504000e-05,2
test,ss_varden,1000000000,3,1296,2.140000e-05,2
test,ss_varden,1000000000,3,3620,4.201000e-05,2
test,ss_varden,1000000000,3,1518,1.562000e-05,2
test,ss_varden,1000000000,3,2102,2.168000e-05,2
test,ss_varden,1000000000,3,1378,1.314000e-05,2
test,ss_varden,1000000000,3,724,7.130000e-06,2
test,ss_varden,1000000000,3,7571,6.281000e-05,2
test,ss_varden,1000000000,3,4264,5.078000e-05,2
test,ss_varden,1000000000,3,3293,4.682000e-05,2
test,ss_varden,1000000000,3,463,4.760000e-06,2
test,ss_varden,1000000000,3,2830,3.533000e-05,2
test,ss_varden,1000000000,3,1065,2.299000e-05,2
test,ss_varden,1000000000,3,1765,3.352000e-05,2
test,ss_varden,1000000000,3,971,3.143000e-05,2
test,ss_varden,1000000000,3,3307,4.953000e-05,2
test,ss_varden,1000000000,3,1902,2.437000e-05,2
test,ss_varden,1000000000,3,1440,1.543000e-05,2
test,ss_varden,1000000000,3,462,7.730000e-06,2
test,ss_varden,1000000000,3,1405,2.013000e-05,2
test,ss_varden,1000000000,3,4472,1.994000e-05,2
test,ss_varden,1000000000,3,262,5.580000e-06,2
test,ss_varden,1000000000,3,4210,1.657000e-05,2
test,ss_varden,1000000000,3,3686,1.556000e-05,2
test,ss_varden,1000000000,3,919,6.220000e-06,2
test,ss_varden,1000000000,3,2767,1.369000e-05,2
test,ss_varden,1000000000,3,2722,1.265000e-05,2
test,ss_varden,1000000000,3,395,4.350000e-06,2
test,ss_varden,1000000000,3,2327,1.260000e-05,2
test,ss_varden,1000000000,3,2118,1.137000e-05,2
test,ss_varden,1000000000,3,826,5.150000e-06,2
test,ss_varden,1000000000,3,1292,7.820000e-06,2
test,ss_varden,1000000000,3,209,3.520000e-06,2
test,ss_varden,1000000000,3,524,4.380000e-06,2
test,ss_varden,1000000000,3,26808,3.451700e-04,2
test,ss_varden,1000000000,3,23370,2.989100e-04,2
test,ss_varden,1000000000,3,2316,6.590000e-05,2
test,ss_varden,1000000000,3,2187,6.357000e-05,2
test,ss_varden,1000000000,3,604,5.315000e-05,2
test,ss_varden,1000000000,3,1583,6.428000e-05,2
test,ss_varden,1000000000,3,21054,3.164300e-04,2
test,ss_varden,1000000000,3,20407,3.047500e-04,2
test,ss_varden,1000000000,3,17906,2.787000e-04,2
test,ss_varden,1000000000,3,6011,1.287700e-04,2
test,ss_varden,1000000000,3,3209,6.817000e-05,2
test,ss_varden,1000000000,3,2772,6.699000e-05,2
test,ss_varden,1000000000,3,2698,6.629000e-05,2
test,ss_varden,1000000000,3,1362,2.030000e-05,2
test,ss_varden,1000000000,3,1336,2.891000e-05,2
test,ss_varden,1000000000,3,437,5.387000e-05,2
test,ss_varden,1000000000,3,2802,7.218000e-05,2
test,ss_varden,1000000000,3,2191,6.551000e-05,2
test,ss_varden,1000000000,3,2005,5.430000e-05,2
test,ss_varden,1000000000,3,1626,3.841000e-05,2
test,ss_varden,1000000000,3,379,5.680000e-06,2
test,ss_varden,1000000000,3,186,3.220000e-06,2
test,ss_varden,1000000000,3,611,4.964000e-05,2
test,ss_varden,1000000000,3,11895,2.518600e-04,2
test,ss_varden,1000000000,3,6252,7.420000e-05,2
test,ss_varden,1000000000,3,2719,5.017000e-05,2
test,ss_varden,1000000000,3,1143,2.030000e-05,2
test,ss_varden,1000000000,3,805512,2.480600e-02,3
test,ss_varden,1000000000,3,306499,4.131580e-03,3
test,ss_varden,1000000000,3,211073,2.486140e-03,3
test,ss_varden,1000000000,3,191596,2.512550e-03,3
test,ss_varden,1000000000,3,110829,1.198910e-03,3
test,ss_varden,1000000000,3,75783,8.242700e-04,3
test,ss_varden,1000000000,3,55635,6.824000e-04,3
test,ss_varden,1000000000,3,35046,5.568000e-04,3
test,ss_varden,1000000000,3,80767,1.092840e-03,3
test,ss_varden,1000000000,3,45649,5.851000e-04,3
test,ss_varden,1000000000,3,35118,4.902400e-04,3
test,ss_varden,1000000000,3,95426,1.264990e-03,3
test,ss_varden,1000000000,3,67414,6.319200e-04,3
test,ss_varden,1000000000,3,56445,5.047200e-04,3
test,ss_varden,1000000000,3,499013,1.036509e-02,3
test,ss_varden,1000000000,3,117578,1.445930e-03,3
test,ss_varden,1000000000,3,86619,1.031960e-03,3
test,ss_varden,1000000000,3,57702,6.499500e-04,3
test,ss_varden,1000000000,3,381435,7.634820e-03,3
test,ss_varden,1000000000,3,201465,3.022120e-03,3
test,ss_varden,1000000000,3,187110,2.829090e-03,3
test,ss_varden,1000000000,3,154682,2.536030e-03,3
test,ss_varden,1000000000,3,133486,2.239400e-03,3
test,ss_varden,1000000000,3,49741,6.053600e-04,3
test,ss_varden,1000000000,3,83745,1.410540e-03,3
test,ss_varden,1000000000,3,66265,1.282530e-03,3
test,ss_varden,1000000000,3,46612,7.753400e-04,3
test,ss_varden,1000000000,3,32428,9.509800e-04,3
test,ss_varden,1000000000,3,179970,2.797300e-03,3
test,ss_varden,1000000000,3,63840,1.054300e-03,3
test,ss_varden,1000000000,3,34897,4.069800e-04,3
test,ss_varden,1000000000,3,116130,1.691680e-03,3
test,ss_varden,1000000000,3,76736,1.096820e-03,3
test,ss_varden,1000000000,3,64293,1.022440e-03,3
test,ss_varden,1000000000,3,40843,5.729300e-04,3
test,ss_varden,1000000000,3,39394,3.945000e-04,3
test,ss_varden,1000000000,3,444737,1.254398e-02,3
test,ss_varden,1000000000,3,101345,3.039270e-03,3
test,ss_varden,1000000000,3,80229,2.340280e-03,3
test,ss_varden,1000000000,3,58803,1.832850e-03,3
test,ss_varden,1000000000,3,343392,7.130700e-03,3
test,ss_varden,1000000000,3,56767,2.611160e-03,3
test,ss_varden,1000000000,3,286625,5.393950e-03,3
test,ss_varden,1000000000,3,275619,5.046880e-03,3
test,ss_varden,1000000000,3,250330,4.349350e-03,3
test,ss_varden,1000000000,3,88462,2.619520e-03,3
test,ss_varden,1000000000,3,53305,1.540280e-03,3
test,ss_varden,1000000000,3,35157,1.165230e-03,3
test,ss_varden,1000000000,3,161868,3.425510e-03,3
test,ss_varden,1000000000,3,87380,1.739270e-03,3
test,ss_varden,1000000000,3,61158,1.240430e-03,3
test,ss_varden,1000000000,3,74488,1.708940e-03,3
test,ss_varden,1000000000,3,53671,1.499470e-03,3
test,ss_varden,1000000000,3,399701,2.767970e-03,3
test,ss_varden,1000000000,3,227438,1.833580e-03,3
test,ss_varden,1000000000,3,90404,1.002100e-03,3
test,ss_varden,1000000000,3,39369,5.462300e-04,3
test,ss_varden,1000000000,3,51035,7.008500e-04,3
test,ss_varden,1000000000,3,137034,1.622760e-03,3
test,ss_varden,1000000000,3,34256,5.393800e-04,3
test,ss_varden,1000000000,3,102778,1.308990e-03,3
test,ss_varden,1000000000,3,40044,7.576400e-04,3
test,ss_varden,1000000000,3,62734,9.704900e-04,3
test,ss_varden,1000000000,3,172263,1.704490e-03,3
test,ss_varden,1000000000,3,155878,1.496410e-03,3
test,ss_varden,1000000000,3,101306,1.087130e-03,3
test,ss_varden,1000000000,3,71582,8.353200e-04,3
test,ss_varden,1000000000,3,52240,4.568400e-04,3
test,ss_varden,1000000000,3,54572,7.301800e-04,3
test,ss_varden,1000000000,3,435961,8.443170e-03,3
test,ss_varden,1000000000,3,210542,2.938500e-03,3
test,ss_varden,1000000000,3,67132,8.931700e-04,3
test,ss_varden,1000000000,3,58534,7.815500e-04,3
test,ss_varden,1000000000,3,143410,2.636390e-03,3
test,ss_varden,1000000000,3,135414,2.458310e-03,3
test,ss_varden,1000000000,3,130488,2.440990e-03,3
test,ss_varden,1000000000,3,59724,1.223410e-03,3
test,ss_varden,1000000000,3,70764,1.218010e-03,3
test,ss_varden,1000000000,3,64126,1.124570e-03,3
test,ss_varden,1000000000,3,58545,1.064790e-03,3
test,ss_varden,1000000000,3,225419,3.182650e-03,3
test,ss_varden,1000000000,3,193723,2.739060e-03,3
test,ss_varden,1000000000,3,104269,1.639770e-03,3
test,ss_varden,1000000000,3,76543,1.570080e-03,3
test,ss_varden,1000000000,3,58227,8.267600e-04,3
test,ss_varden,1000000000,3,89454,1.504430e-03,3
test,ss_varden,1000000000,3,34055,5.466600e-04,3
test,ss_varden,1000000000,3,55399,1.076750e-03,3
test,ss_varden,1000000000,3,31696,1.089420e-03,3
test,ss_varden,1000000000,3,198579,3.197740e-03,3
test,ss_varden,1000000000,3,187352,2.888040e-03,3
test,ss_varden,1000000000,3,127187,2.005940e-03,3
test,ss_varden,1000000000,3,107532,1.820730e-03,3
test,ss_varden,1000000000,3,34408,7.489700e-04,3
test,ss_varden,1000000000,3,73124,9.412100e-04,3
test,ss_varden,1000000000,3,71493,9.245100e-04,3
test,ss_varden,1000000000,3,41743,7.338500e-04,3
test,ss_varden,1000000000,3,60165,9.372500e-04,3
test,ss_varden,1000000000,3,993360,2.143012e-02,3
test,ss_varden,1000000000,3,299754,2.858560e-03,3
test,ss_varden,1000000000,3,,3
cgal,ss_varden,1000000000,3,102,5.421000e-05,1
cgal,ss_varden,1000000000,3,49,3.607000e-05,1
cgal,ss_varden,1000000000,3,21,7.920000e-06,1
cgal,ss_varden,1000000000,3,28,1.519000e-05,1
cgal,ss_varden,1000000000,3,53,2.937000e-05,1
cgal,ss_varden,1000000000,3,8,1.613000e-05,1
cgal,ss_varden,1000000000,3,45,2.518000e-05,1
cgal,ss_varden,1000000000,3,38,1.997000e-05,1
cgal,ss_varden,1000000000,3,7,5.070000e-06,1
cgal,ss_varden,1000000000,3,165,1.756000e-05,1
cgal,ss_varden,1000000000,3,82,1.222000e-05,1
cgal,ss_varden,1000000000,3,71,1.005000e-05,1
cgal,ss_varden,1000000000,3,10,3.070000e-06,1
cgal,ss_varden,1000000000,3,61,8.060000e-06,1
cgal,ss_varden,1000000000,3,59,8.040000e-06,1
cgal,ss_varden,1000000000,3,38,6.040000e-06,1
cgal,ss_varden,1000000000,3,21,7.060000e-06,1
cgal,ss_varden,1000000000,3,2,5.040000e-06,1
cgal,ss_varden,1000000000,3,11,3.030000e-06,1
cgal,ss_varden,1000000000,3,83,1.520000e-05,1
cgal,ss_varden,1000000000,3,70,1.011000e-05,1
cgal,ss_varden,1000000000,3,22,4.030000e-06,1
cgal,ss_varden,1000000000,3,48,7.110000e-06,1
cgal,ss_varden,1000000000,3,25,3.030000e-06,1
cgal,ss_varden,1000000000,3,23,5.110000e-06,1
cgal,ss_varden,1000000000,3,13,6.070000e-06,1
cgal,ss_varden,1000000000,3,3,3.080000e-06,1
cgal,ss_varden,1000000000,3,90,1.709000e-05,1
cgal,ss_varden,1000000000,3,48,1.107000e-05,1
cgal,ss_varden,1000000000,3,26,8.070000e-06,1
cgal,ss_varden,1000000000,3,22,7.130000e-06,1
cgal,ss_varden,1000000000,3,42,1.010000e-05,1
cgal,ss_varden,1000000000,3,40,1.005000e-05,1
cgal,ss_varden,1000000000,3,20,9.100000e-06,1
cgal,ss_varden,1000000000,3,20,8.060000e-06,1
cgal,ss_varden,1000000000,3,2,5.030000e-06,1
cgal,ss_varden,1000000000,3,93,1.837000e-05,1
cgal,ss_varden,1000000000,3,85,1.614000e-05,1
cgal,ss_varden,1000000000,3,82,1.607000e-05,1
cgal,ss_varden,1000000000,3,73,1.418000e-05,1
cgal,ss_varden,1000000000,3,73,1.409000e-05,1
cgal,ss_varden,1000000000,3,33,5.250000e-06,1
cgal,ss_varden,1000000000,3,40,9.060000e-06,1
cgal,ss_varden,1000000000,3,21,8.090000e-06,1
cgal,ss_varden,1000000000,3,19,8.190000e-06,1
cgal,ss_varden,1000000000,3,9,5.080000e-06,1
cgal,ss_varden,1000000000,3,3,2.020000e-06,1
cgal,ss_varden,1000000000,3,8,3.080000e-06,1
cgal,ss_varden,1000000000,3,7,5.070000e-06,1
cgal,ss_varden,1000000000,3,76,7.450000e-06,1
cgal,ss_varden,1000000000,3,38,6.050000e-06,1
cgal,ss_varden,1000000000,3,38,6.090000e-06,1
cgal,ss_varden,1000000000,3,68,2.271000e-05,1
cgal,ss_varden,1000000000,3,20,5.050000e-06,1
cgal,ss_varden,1000000000,3,48,1.281000e-05,1
cgal,ss_varden,1000000000,3,21,7.050000e-06,1
cgal,ss_varden,1000000000,3,27,6.880000e-06,1
cgal,ss_varden,1000000000,3,175,3.342000e-05,1
cgal,ss_varden,1000000000,3,166,3.115000e-05,1
cgal,ss_varden,1000000000,3,146,2.994000e-05,1
cgal,ss_varden,1000000000,3,92,2.715000e-05,1
cgal,ss_varden,1000000000,3,86,2.611000e-05,1
cgal,ss_varden,1000000000,3,56,2.111000e-05,1
cgal,ss_varden,1000000000,3,10,1.408000e-05,1
cgal,ss_varden,1000000000,3,46,2.087000e-05,1
cgal,ss_varden,1000000000,3,26,1.609000e-05,1
cgal,ss_varden,1000000000,3,20,1.709000e-05,1
cgal,ss_varden,1000000000,3,30,1.915000e-05,1
cgal,ss_varden,1000000000,3,6,1.506000e-05,1
cgal,ss_varden,1000000000,3,54,2.921000e-05,1
cgal,ss_varden,1000000000,3,54,2.903000e-05,1
cgal,ss_varden,1000000000,3,5,5.070000e-06,1
cgal,ss_varden,1000000000,3,49,2.866000e-05,1
cgal,ss_varden,1000000000,3,20,1.809000e-05,1
cgal,ss_varden,1000000000,3,29,2.414000e-05,1
cgal,ss_varden,1000000000,3,20,1.748000e-05,1
cgal,ss_varden,1000000000,3,9,2.408000e-05,1
cgal,ss_varden,1000000000,3,26,2.930000e-05,1
cgal,ss_varden,1000000000,3,14,1.814000e-05,1
cgal,ss_varden,1000000000,3,49,9.480000e-06,1
cgal,ss_varden,1000000000,3,37,8.020000e-06,1
cgal,ss_varden,1000000000,3,12,3.050000e-06,1
cgal,ss_varden,1000000000,3,143,2.441000e-05,1
cgal,ss_varden,1000000000,3,85,1.715000e-05,1
cgal,ss_varden,1000000000,3,56,1.589000e-05,1
cgal,ss_varden,1000000000,3,49,1.506000e-05,1
cgal,ss_varden,1000000000,3,12,4.050000e-06,1
cgal,ss_varden,1000000000,3,37,1.005000e-05,1
cgal,ss_varden,1000000000,3,7,8.290000e-06,1
cgal,ss_varden,1000000000,3,29,1.514000e-05,1
cgal,ss_varden,1000000000,3,58,1.615000e-05,1
cgal,ss_varden,1000000000,3,38,1.406000e-05,1
cgal,ss_varden,1000000000,3,20,1.509000e-05,1
cgal,ss_varden,1000000000,3,1,1.010000e-06,1
cgal,ss_varden,1000000000,3,41,1.982000e-05,1
cgal,ss_varden,1000000000,3,24,1.705000e-05,1
cgal,ss_varden,1000000000,3,17,1.807000e-05,1
cgal,ss_varden,1000000000,3,160,1.957000e-05,1
cgal,ss_varden,1000000000,3,54,9.050000e-06,1
cgal,ss_varden,1000000000,3,37,8.040000e-06,1
cgal,ss_varden,1000000000,3,19477,8.453700e-04,2
cgal,ss_varden,1000000000,3,3592,4.178700e-04,2
cgal,ss_varden,1000000000,3,2398,2.606500e-04,2
cgal,ss_varden,1000000000,3,1213,2.010600e-04,2
cgal,ss_varden,1000000000,3,1185,2.555300e-04,2
cgal,ss_varden,1000000000,3,1194,1.542600e-04,2
cgal,ss_varden,1000000000,3,15885,8.113300e-04,2
cgal,ss_varden,1000000000,3,3674,1.696500e-04,2
cgal,ss_varden,1000000000,3,778,7.919000e-05,2
cgal,ss_varden,1000000000,3,2896,1.587700e-04,2
cgal,ss_varden,1000000000,3,199,1.022000e-05,2
cgal,ss_varden,1000000000,3,2697,1.386600e-04,2
cgal,ss_varden,1000000000,3,570,7.490000e-05,2
cgal,ss_varden,1000000000,3,2127,1.257200e-04,2
cgal,ss_varden,1000000000,3,1478,7.731000e-05,2
cgal,ss_varden,1000000000,3,649,3.441000e-05,2
cgal,ss_varden,1000000000,3,12211,6.269000e-04,2
cgal,ss_varden,1000000000,3,8875,4.688800e-04,2
cgal,ss_varden,1000000000,3,7584,3.992500e-04,2
cgal,ss_varden,1000000000,3,1377,5.919000e-05,2
cgal,ss_varden,1000000000,3,6207,3.479300e-04,2
cgal,ss_varden,1000000000,3,5553,3.312200e-04,2
cgal,ss_varden,1000000000,3,4145,2.109600e-04,2
cgal,ss_varden,1000000000,3,2761,1.099200e-04,2
cgal,ss_varden,1000000000,3,1689,7.307000e-05,2
cgal,ss_varden,1000000000,3,1072,7.742000e-05,2
cgal,ss_varden,1000000000,3,1384,5.443000e-05,2
cgal,ss_varden,1000000000,3,1408,6.832000e-05,2
cgal,ss_varden,1000000000,3,654,2.123600e-04,2
cgal,ss_varden,1000000000,3,1291,4.410000e-05,2
cgal,ss_varden,1000000000,3,3336,1.294500e-04,2
cgal,ss_varden,1000000000,3,2613,1.062200e-04,2
cgal,ss_varden,1000000000,3,1490,5.383000e-05,2
cgal,ss_varden,1000000000,3,1123,3.785000e-05,2
cgal,ss_varden,1000000000,3,723,7.333000e-05,2
cgal,ss_varden,1000000000,3,17476,4.775000e-04,2
cgal,ss_varden,1000000000,3,13004,3.320800e-04,2
cgal,ss_varden,1000000000,3,5433,1.485500e-04,2
cgal,ss_varden,1000000000,3,1813,6.326000e-05,2
cgal,ss_varden,1000000000,3,517,3.181000e-05,2
cgal,ss_varden,1000000000,3,1296,5.050000e-05,2
cgal,ss_varden,1000000000,3,3620,1.143900e-04,2
cgal,ss_varden,1000000000,3,1518,4.354000e-05,2
cgal,ss_varden,1000000000,3,2102,6.541000e-05,2
cgal,ss_varden,1000000000,3,1378,4.584000e-05,2
cgal,ss_varden,1000000000,3,724,2.439000e-05,2
cgal,ss_varden,1000000000,3,7571,2.324800e-04,2
cgal,ss_varden,1000000000,3,4264,1.546000e-04,2
cgal,ss_varden,1000000000,3,3293,1.304700e-04,2
cgal,ss_varden,1000000000,3,463,1.631000e-05,2
cgal,ss_varden,1000000000,3,2830,1.057300e-04,2
cgal,ss_varden,1000000000,3,1065,6.236000e-05,2
cgal,ss_varden,1000000000,3,1765,7.442000e-05,2
cgal,ss_varden,1000000000,3,971,6.532000e-05,2
cgal,ss_varden,1000000000,3,3307,1.169100e-04,2
cgal,ss_varden,1000000000,3,1902,5.767000e-05,2
cgal,ss_varden,1000000000,3,1440,4.509000e-05,2
cgal,ss_varden,1000000000,3,462,1.943000e-05,2
cgal,ss_varden,1000000000,3,1405,5.208000e-05,2
cgal,ss_varden,1000000000,3,4472,9.688000e-05,2
cgal,ss_varden,1000000000,3,262,1.119000e-05,2
cgal,ss_varden,1000000000,3,4210,9.113000e-05,2
cgal,ss_varden,1000000000,3,3686,8.203000e-05,2
cgal,ss_varden,1000000000,3,919,2.747000e-05,2
cgal,ss_varden,1000000000,3,2767,6.711000e-05,2
cgal,ss_varden,1000000000,3,2722,6.648000e-05,2
cgal,ss_varden,1000000000,3,395,1.743000e-05,2
cgal,ss_varden,1000000000,3,2327,6.090000e-05,2
cgal,ss_varden,1000000000,3,2118,5.687000e-05,2
cgal,ss_varden,1000000000,3,826,2.838000e-05,2
cgal,ss_varden,1000000000,3,1292,3.551000e-05,2
cgal,ss_varden,1000000000,3,209,1.238000e-05,2
cgal,ss_varden,1000000000,3,524,2.417000e-05,2
cgal,ss_varden,1000000000,3,26808,8.665100e-04,2
cgal,ss_varden,1000000000,3,23370,7.530000e-04,2
cgal,ss_varden,1000000000,3,2316,1.887300e-04,2
cgal,ss_varden,1000000000,3,2187,1.764600e-04,2
cgal,ss_varden,1000000000,3,604,1.057000e-04,2
cgal,ss_varden,1000000000,3,1583,1.803200e-04,2
cgal,ss_varden,1000000000,3,21054,7.777300e-04,2
cgal,ss_varden,1000000000,3,20407,7.726400e-04,2
cgal,ss_varden,1000000000,3,17906,6.950600e-04,2
cgal,ss_varden,1000000000,3,6011,3.654400e-04,2
cgal,ss_varden,1000000000,3,3209,2.224400e-04,2
cgal,ss_varden,1000000000,3,2772,2.075500e-04,2
cgal,ss_varden,1000000000,3,2698,2.074200e-04,2
cgal,ss_varden,1000000000,3,1362,6.592000e-05,2
cgal,ss_varden,1000000000,3,1336,8.851000e-05,2
cgal,ss_varden,1000000000,3,437,1.364600e-04,2
cgal,ss_varden,1000000000,3,2802,1.985800e-04,2
cgal,ss_varden,1000000000,3,2191,1.741700e-04,2
cgal,ss_varden,1000000000,3,2005,1.500500e-04,2
cgal,ss_varden,1000000000,3,1626,1.115800e-04,2
cgal,ss_varden,1000000000,3,379,1.901000e-05,2
cgal,ss_varden,1000000000,3,186,1.032000e-05,2
cgal,ss_varden,1000000000,3,611,1.199900e-04,2
cgal,ss_varden,1000000000,3,11895,6.013900e-04,2
cgal,ss_varden,1000000000,3,6252,2.976100e-04,2
cgal,ss_varden,1000000000,3,2719,1.765100e-04,2
cgal,ss_varden,1000000000,3,1143,7.041000e-05,2
cgal,ss_varden,1000000000,3,805512,5.504275e-02,3
cgal,ss_varden,1000000000,3,306499,9.592520e-03,3
cgal,ss_varden,1000000000,3,211073,5.026780e-03,3
cgal,ss_varden,1000000000,3,191596,5.094280e-03,3
cgal,ss_varden,1000000000,3,110829,3.226070e-03,3
cgal,ss_varden,1000000000,3,75783,2.227200e-03,3
cgal,ss_varden,1000000000,3,55635,1.787890e-03,3
cgal,ss_varden,1000000000,3,35046,1.317740e-03,3
cgal,ss_varden,1000000000,3,80767,2.883950e-03,3
cgal,ss_varden,1000000000,3,45649,1.514900e-03,3
cgal,ss_varden,1000000000,3,35118,1.334000e-03,3
cgal,ss_varden,1000000000,3,95426,2.548960e-03,3
cgal,ss_varden,1000000000,3,67414,1.732980e-03,3
cgal,ss_varden,1000000000,3,56445,1.464410e-03,3
cgal,ss_varden,1000000000,3,499013,2.946650e-02,3
cgal,ss_varden,1000000000,3,117578,4.021130e-03,3
cgal,ss_varden,1000000000,3,86619,2.762210e-03,3
cgal,ss_varden,1000000000,3,57702,1.782970e-03,3
cgal,ss_varden,1000000000,3,381435,2.647594e-02,3
cgal,ss_varden,1000000000,3,201465,7.098180e-03,3
cgal,ss_varden,1000000000,3,187110,6.094270e-03,3
cgal,ss_varden,1000000000,3,154682,5.073790e-03,3
cgal,ss_varden,1000000000,3,133486,4.279750e-03,3
cgal,ss_varden,1000000000,3,49741,1.601380e-03,3
cgal,ss_varden,1000000000,3,83745,2.583300e-03,3
cgal,ss_varden,1000000000,3,66265,2.234620e-03,3
cgal,ss_varden,1000000000,3,46612,1.832260e-03,3
cgal,ss_varden,1000000000,3,32428,2.072960e-03,3
cgal,ss_varden,1000000000,3,179970,6.331400e-03,3
cgal,ss_varden,1000000000,3,63840,2.003320e-03,3
cgal,ss_varden,1000000000,3,34897,1.079470e-03,3
cgal,ss_varden,1000000000,3,116130,3.348390e-03,3
cgal,ss_varden,1000000000,3,76736,2.229390e-03,3
cgal,ss_varden,1000000000,3,64293,1.988240e-03,3
cgal,ss_varden,1000000000,3,40843,1.468550e-03,3
cgal,ss_varden,1000000000,3,39394,1.200040e-03,3
cgal,ss_varden,1000000000,3,444737,4.351054e-02,3
cgal,ss_varden,1000000000,3,101345,1.178098e-02,3
cgal,ss_varden,1000000000,3,80229,6.768160e-03,3
cgal,ss_varden,1000000000,3,58803,4.147040e-03,3
cgal,ss_varden,1000000000,3,343392,3.388589e-02,3
cgal,ss_varden,1000000000,3,56767,7.680070e-03,3
cgal,ss_varden,1000000000,3,286625,2.787070e-02,3
cgal,ss_varden,1000000000,3,275619,2.679871e-02,3
cgal,ss_varden,1000000000,3,250330,2.209583e-02,3
cgal,ss_varden,1000000000,3,88462,8.582130e-03,3
cgal,ss_varden,1000000000,3,53305,3.434440e-03,3
cgal,ss_varden,1000000000,3,35157,2.536830e-03,3
cgal,ss_varden,1000000000,3,161868,1.497063e-02,3
cgal,ss_varden,1000000000,3,87380,4.344920e-03,3
cgal,ss_varden,1000000000,3,61158,2.733360e-03,3
cgal,ss_varden,1000000000,3,74488,4.248350e-03,3
cgal,ss_varden,1000000000,3,53671,3.282370e-03,3
cgal,ss_varden,1000000000,3,399701,1.271785e-02,3
cgal,ss_varden,1000000000,3,227438,5.506620e-03,3
cgal,ss_varden,1000000000,3,90404,2.312950e-03,3
cgal,ss_varden,1000000000,3,39369,1.063100e-03,3
cgal,ss_varden,1000000000,3,51035,1.353590e-03,3
cgal,ss_varden,1000000000,3,137034,3.698990e-03,3
cgal,ss_varden,1000000000,3,34256,1.035210e-03,3
cgal,ss_varden,1000000000,3,102778,2.760260e-03,3
cgal,ss_varden,1000000000,3,40044,1.360050e-03,3
cgal,ss_varden,1000000000,3,62734,1.858470e-03,3
cgal,ss_varden,1000000000,3,172263,4.444850e-03,3
cgal,ss_varden,1000000000,3,155878,3.797870e-03,3
cgal,ss_varden,1000000000,3,101306,2.500000e-03,3
cgal,ss_varden,1000000000,3,71582,1.803910e-03,3
cgal,ss_varden,1000000000,3,52240,1.372500e-03,3
cgal,ss_varden,1000000000,3,54572,1.565070e-03,3
cgal,ss_varden,1000000000,3,435961,2.316549e-02,3
cgal,ss_varden,1000000000,3,210542,6.196910e-03,3
cgal,ss_varden,1000000000,3,67132,2.228910e-03,3
cgal,ss_varden,1000000000,3,58534,1.963950e-03,3
cgal,ss_varden,1000000000,3,143410,5.167340e-03,3
cgal,ss_varden,1000000000,3,135414,4.654230e-03,3
cgal,ss_varden,1000000000,3,130488,4.566460e-03,3
cgal,ss_varden,1000000000,3,59724,2.082620e-03,3
cgal,ss_varden,1000000000,3,70764,2.300510e-03,3
cgal,ss_varden,1000000000,3,64126,2.087290e-03,3
cgal,ss_varden,1000000000,3,58545,1.945580e-03,3
cgal,ss_varden,1000000000,3,225419,7.412910e-03,3
cgal,ss_varden,1000000000,3,193723,5.657110e-03,3
cgal,ss_varden,1000000000,3,104269,2.967500e-03,3
cgal,ss_varden,1000000000,3,76543,2.672080e-03,3
cgal,ss_varden,1000000000,3,58227,2.058410e-03,3
cgal,ss_varden,1000000000,3,89454,2.799520e-03,3
cgal,ss_varden,1000000000,3,34055,1.296050e-03,3
cgal,ss_varden,1000000000,3,55399,1.838590e-03,3
cgal,ss_varden,1000000000,3,31696,2.286650e-03,3
cgal,ss_varden,1000000000,3,198579,7.623840e-03,3
cgal,ss_varden,1000000000,3,187352,6.272480e-03,3
cgal,ss_varden,1000000000,3,127187,3.878850e-03,3
cgal,ss_varden,1000000000,3,107532,3.398660e-03,3
cgal,ss_varden,1000000000,3,34408,1.629680e-03,3
cgal,ss_varden,1000000000,3,73124,2.503490e-03,3
cgal,ss_varden,1000000000,3,71493,2.465720e-03,3
cgal,ss_varden,1000000000,3,41743,1.784840e-03,3
cgal,ss_varden,1000000000,3,60165,1.920010e-03,3
cgal,ss_varden,1000000000,3,993360,8.271553e-02,3
cgal,ss_varden,1000000000,3,299754,9.045630e-03,3
cgal,ss_varden,1000000000,3,,3
test_count,ss_varden,1000000000,3,102,2.671000e-05,1
test_count,ss_varden,1000000000,3,49,2.381000e-05,1
test_count,ss_varden,1000000000,3,21,6.920000e-06,1
test_count,ss_varden,1000000000,3,28,1.701000e-05,1
test_count,ss_varden,1000000000,3,53,2.107000e-05,1
test_count,ss_varden,1000000000,3,8,1.309000e-05,1
test_count,ss_varden,1000000000,3,45,1.920000e-05,1
test_count,ss_varden,1000000000,3,38,1.714000e-05,1
test_count,ss_varden,1000000000,3,7,4.100000e-06,1
test_count,ss_varden,1000000000,3,165,1.119000e-05,1
test_count,ss_varden,1000000000,3,82,9.060000e-06,1
test_count,ss_varden,1000000000,3,71,5.800000e-06,1
test_count,ss_varden,1000000000,3,10,1.950000e-06,1
test_count,ss_varden,1000000000,3,61,4.000000e-06,1
test_count,ss_varden,1000000000,3,59,4.030000e-06,1
test_count,ss_varden,1000000000,3,38,4.000000e-06,1
test_count,ss_varden,1000000000,3,21,3.010000e-06,1
test_count,ss_varden,1000000000,3,2,2.030000e-06,1
test_count,ss_varden,1000000000,3,11,1.010000e-06,1
test_count,ss_varden,1000000000,3,83,7.050000e-06,1
test_count,ss_varden,1000000000,3,70,5.000000e-06,1
test_count,ss_varden,1000000000,3,22,2.000000e-06,1
test_count,ss_varden,1000000000,3,48,3.020000e-06,1
test_count,ss_varden,1000000000,3,25,1.010000e-06,1
test_count,ss_varden,1000000000,3,23,2.000000e-06,1
test_count,ss_varden,1000000000,3,13,3.000000e-06,1
test_count,ss_varden,1000000000,3,3,3.270000e-06,1
test_count,ss_varden,1000000000,3,90,1.050000e-05,1
test_count,ss_varden,1000000000,3,48,6.000000e-06,1
test_count,ss_varden,1000000000,3,26,4.030000e-06,1
test_count,ss_varden,1000000000,3,22,3.010000e-06,1
test_count,ss_varden,1000000000,3,42,6.040000e-06,1
test_count,ss_varden,1000000000,3,40,6.030000e-06,1
test_count,ss_varden,1000000000,3,20,6.010000e-06,1
test_count,ss_varden,1000000000,3,20,5.030000e-06,1
test_count,ss_varden,1000000000,3,2,2.010000e-06,1
test_count,ss_varden,1000000000,3,93,1.003000e-05,1
test_count,ss_varden,1000000000,3,85,9.020000e-06,1
test_count,ss_varden,1000000000,3,82,9.010000e-06,1
test_count,ss_varden,1000000000,3,73,8.010000e-06,1
test_count,ss_varden,1000000000,3,73,8.010000e-06,1
test_count,ss_varden,1000000000,3,33,3.000000e-06,1
test_count,ss_varden,1000000000,3,40,5.010000e-06,1
test_count,ss_varden,1000000000,3,21,5.000000e-06,1
test_count,ss_varden,1000000000,3,19,5.010000e-06,1
test_count,ss_varden,1000000000,3,9,3.000000e-06,1
test_count,ss_varden,1000000000,3,3,1.000000e-06,1
test_count,ss_varden,1000000000,3,8,1.010000e-06,1
test_count,ss_varden,1000000000,3,7,2.030000e-06,1
test_count,ss_varden,1000000000,3,76,4.300000e-06,1
test_count,ss_varden,1000000000,3,38,3.010000e-06,1
test_count,ss_varden,1000000000,3,38,4.010000e-06,1
test_count,ss_varden,1000000000,3,68,2.213000e-05,1
test_count,ss_varden,1000000000,3,20,5.020000e-06,1
test_count,ss_varden,1000000000,3,48,9.010000e-06,1
test_count,ss_varden,1000000000,3,21,5.010000e-06,1
test_count,ss_varden,1000000000,3,27,4.010000e-06,1
test_count,ss_varden,1000000000,3,175,2.014000e-05,1
test_count,ss_varden,1000000000,3,166,2.002000e-05,1
test_count,ss_varden,1000000000,3,146,1.812000e-05,1
test_count,ss_varden,1000000000,3,92,1.810000e-05,1
test_count,ss_varden,1000000000,3,86,1.714000e-05,1
test_count,ss_varden,1000000000,3,56,1.405000e-05,1
test_count,ss_varden,1000000000,3,10,9.020000e-06,1
test_count,ss_varden,1000000000,3,46,1.401000e-05,1
test_count,ss_varden,1000000000,3,26,1.003000e-05,1
test_count,ss_varden,1000000000,3,20,1.203000e-05,1
test_count,ss_varden,1000000000,3,30,1.302000e-05,1
test_count,ss_varden,1000000000,3,6,9.070000e-06,1
test_count,ss_varden,1000000000,3,54,1.812000e-05,1
test_count,ss_varden,1000000000,3,54,1.803000e-05,1
test_count,ss_varden,1000000000,3,5,2.010000e-06,1
test_count,ss_varden,1000000000,3,49,1.805000e-05,1
test_count,ss_varden,1000000000,3,20,1.201000e-05,1
test_count,ss_varden,1000000000,3,29,1.505000e-05,1
test_count,ss_varden,1000000000,3,20,1.102000e-05,1
test_count,ss_varden,1000000000,3,9,1.604000e-05,1
test_count,ss_varden,1000000000,3,26,1.805000e-05,1
test_count,ss_varden,1000000000,3,14,9.050000e-06,1
test_count,ss_varden,1000000000,3,49,5.370000e-06,1
test_count,ss_varden,1000000000,3,37,4.020000e-06,1
test_count,ss_varden,1000000000,3,12,1.010000e-06,1
test_count,ss_varden,1000000000,3,143,1.593000e-05,1
test_count,ss_varden,1000000000,3,85,9.020000e-06,1
test_count,ss_varden,1000000000,3,56,9.010000e-06,1
test_count,ss_varden,1000000000,3,49,8.010000e-06,1
test_count,ss_varden,1000000000,3,12,1.010000e-06,1
test_count,ss_varden,1000000000,3,37,5.030000e-06,1
test_count,ss_varden,1000000000,3,7,5.010000e-06,1
test_count,ss_varden,1000000000,3,29,8.050000e-06,1
test_count,ss_varden,1000000000,3,58,1.105000e-05,1
test_count,ss_varden,1000000000,3,38,1.105000e-05,1
test_count,ss_varden,1000000000,3,20,1.101000e-05,1
test_count,ss_varden,1000000000,3,1,0.000000e+00,1
test_count,ss_varden,1000000000,3,41,1.250000e-05,1
test_count,ss_varden,1000000000,3,24,1.201000e-05,1
test_count,ss_varden,1000000000,3,17,1.102000e-05,1
test_count,ss_varden,1000000000,3,160,9.590000e-06,1
test_count,ss_varden,1000000000,3,54,4.010000e-06,1
test_count,ss_varden,1000000000,3,37,4.000000e-06,1
test_count,ss_varden,1000000000,3,19477,3.776400e-04,2
test_count,ss_varden,1000000000,3,3592,2.210500e-04,2
test_count,ss_varden,1000000000,3,2398,9.721000e-05,2
test_count,ss_varden,1000000000,3,1213,9.565000e-05,2
test_count,ss_varden,1000000000,3,1185,9.623000e-05,2
test_count,ss_varden,1000000000,3,1194,6.743000e-05,2
test_count,ss_varden,1000000000,3,15885,3.156700e-04,2
test_count,ss_varden,1000000000,3,3674,4.164000e-05,2
test_count,ss_varden,1000000000,3,778,3.227000e-05,2
test_count,ss_varden,1000000000,3,2896,4.122000e-05,2
test_count,ss_varden,1000000000,3,199,4.030000e-06,2
test_count,ss_varden,1000000000,3,2697,3.710000e-05,2
test_count,ss_varden,1000000000,3,570,2.926000e-05,2
test_count,ss_varden,1000000000,3,2127,3.629000e-05,2
test_count,ss_varden,1000000000,3,1478,2.619000e-05,2
test_count,ss_varden,1000000000,3,649,1.307000e-05,2
test_count,ss_varden,1000000000,3,12211,2.154600e-04,2
test_count,ss_varden,1000000000,3,8875,1.338500e-04,2
test_count,ss_varden,1000000000,3,7584,1.058300e-04,2
test_count,ss_varden,1000000000,3,1377,2.170000e-05,2
test_count,ss_varden,1000000000,3,6207,8.045000e-05,2
test_count,ss_varden,1000000000,3,5553,7.671000e-05,2
test_count,ss_varden,1000000000,3,4145,4.728000e-05,2
test_count,ss_varden,1000000000,3,2761,2.775000e-05,2
test_count,ss_varden,1000000000,3,1689,2.228000e-05,2
test_count,ss_varden,1000000000,3,1072,2.523000e-05,2
test_count,ss_varden,1000000000,3,1384,1.919000e-05,2
test_count,ss_varden,1000000000,3,1408,2.330000e-05,2
test_count,ss_varden,1000000000,3,654,6.425000e-05,2
test_count,ss_varden,1000000000,3,1291,1.433000e-05,2
test_count,ss_varden,1000000000,3,3336,3.049000e-05,2
test_count,ss_varden,1000000000,3,2613,2.810000e-05,2
test_count,ss_varden,1000000000,3,1490,1.704000e-05,2
test_count,ss_varden,1000000000,3,1123,1.115000e-05,2
test_count,ss_varden,1000000000,3,723,2.425000e-05,2
test_count,ss_varden,1000000000,3,17476,6.570000e-05,2
test_count,ss_varden,1000000000,3,13004,4.538000e-05,2
test_count,ss_varden,1000000000,3,5433,3.091000e-05,2
test_count,ss_varden,1000000000,3,1813,1.842000e-05,2
test_count,ss_varden,1000000000,3,517,1.312000e-05,2
test_count,ss_varden,1000000000,3,1296,1.714000e-05,2
test_count,ss_varden,1000000000,3,3620,3.036000e-05,2
test_count,ss_varden,1000000000,3,1518,1.537000e-05,2
test_count,ss_varden,1000000000,3,2102,1.907000e-05,2
test_count,ss_varden,1000000000,3,1378,1.411000e-05,2
test_count,ss_varden,1000000000,3,724,9.040000e-06,2
test_count,ss_varden,1000000000,3,7571,4.481000e-05,2
test_count,ss_varden,1000000000,3,4264,3.679000e-05,2
test_count,ss_varden,1000000000,3,3293,3.419000e-05,2
test_count,ss_varden,1000000000,3,463,7.030000e-06,2
test_count,ss_varden,1000000000,3,2830,2.820000e-05,2
test_count,ss_varden,1000000000,3,1065,1.730000e-05,2
test_count,ss_varden,1000000000,3,1765,2.519000e-05,2
test_count,ss_varden,1000000000,3,971,2.222000e-05,2
test_count,ss_varden,1000000000,3,3307,3.455000e-05,2
test_count,ss_varden,1000000000,3,1902,1.914000e-05,2
test_count,ss_varden,1000000000,3,1440,1.466000e-05,2
test_count,ss_varden,1000000000,3,462,9.050000e-06,2
test_count,ss_varden,1000000000,3,1405,1.811000e-05,2
test_count,ss_varden,1000000000,3,4472,2.083000e-05,2
test_count,ss_varden,1000000000,3,262,9.140000e-06,2
test_count,ss_varden,1000000000,3,4210,1.707000e-05,2
test_count,ss_varden,1000000000,3,3686,1.610000e-05,2
test_count,ss_varden,1000000000,3,919,8.110000e-06,2
test_count,ss_varden,1000000000,3,2767,1.408000e-05,2
test_count,ss_varden,1000000000,3,2722,1.402000e-05,2
test_count,ss_varden,1000000000,3,395,6.100000e-06,2
test_count,ss_varden,1000000000,3,2327,1.347000e-05,2
test_count,ss_varden,1000000000,3,2118,1.304000e-05,2
test_count,ss_varden,1000000000,3,826,7.100000e-06,2
test_count,ss_varden,1000000000,3,1292,1.017000e-05,2
test_count,ss_varden,1000000000,3,209,5.110000e-06,2
test_count,ss_varden,1000000000,3,524,6.090000e-06,2
test_count,ss_varden,1000000000,3,26808,2.555200e-04,2
test_count,ss_varden,1000000000,3,23370,2.137200e-04,2
test_count,ss_varden,1000000000,3,2316,5.875000e-05,2
test_count,ss_varden,1000000000,3,2187,5.622000e-05,2
test_count,ss_varden,1000000000,3,604,5.609000e-05,2
test_count,ss_varden,1000000000,3,1583,5.611000e-05,2
test_count,ss_varden,1000000000,3,21054,2.130900e-04,2
test_count,ss_varden,1000000000,3,20407,2.025600e-04,2
test_count,ss_varden,1000000000,3,17906,1.778300e-04,2
test_count,ss_varden,1000000000,3,6011,8.351000e-05,2
test_count,ss_varden,1000000000,3,3209,4.954000e-05,2
test_count,ss_varden,1000000000,3,2772,4.685000e-05,2
test_count,ss_varden,1000000000,3,2698,4.618000e-05,2
test_count,ss_varden,1000000000,3,1362,2.010000e-05,2
test_count,ss_varden,1000000000,3,1336,2.520000e-05,2
test_count,ss_varden,1000000000,3,437,3.742000e-05,2
test_count,ss_varden,1000000000,3,2802,4.961000e-05,2
test_count,ss_varden,1000000000,3,2191,4.619000e-05,2
test_count,ss_varden,1000000000,3,2005,4.026000e-05,2
test_count,ss_varden,1000000000,3,1626,3.271000e-05,2
test_count,ss_varden,1000000000,3,379,7.090000e-06,2
test_count,ss_varden,1000000000,3,186,5.070000e-06,2
test_count,ss_varden,1000000000,3,611,3.830000e-05,2
test_count,ss_varden,1000000000,3,11895,1.622400e-04,2
test_count,ss_varden,1000000000,3,6252,5.356000e-05,2
test_count,ss_varden,1000000000,3,2719,4.150000e-05,2
test_count,ss_varden,1000000000,3,1143,2.114000e-05,2
test_count,ss_varden,1000000000,3,805512,3.174550e-03,3
test_count,ss_varden,1000000000,3,306499,1.317590e-03,3
test_count,ss_varden,1000000000,3,211073,8.804000e-04,3
test_count,ss_varden,1000000000,3,191596,1.004750e-03,3
test_count,ss_varden,1000000000,3,110829,7.692600e-04,3
test_count,ss_varden,1000000000,3,75783,5.465900e-04,3
test_count,ss_varden,1000000000,3,55635,4.864100e-04,3
test_count,ss_varden,1000000000,3,35046,3.981200e-04,3
test_count,ss_varden,1000000000,3,80767,8.006200e-04,3
test_count,ss_varden,1000000000,3,45649,4.286800e-04,3
test_count,ss_varden,1000000000,3,35118,3.872900e-04,3
test_count,ss_varden,1000000000,3,95426,4.687700e-04,3
test_count,ss_varden,1000000000,3,67414,3.900900e-04,3
test_count,ss_varden,1000000000,3,56445,3.286300e-04,3
test_count,ss_varden,1000000000,3,499013,2.175200e-03,3
test_count,ss_varden,1000000000,3,117578,1.198910e-03,3
test_count,ss_varden,1000000000,3,86619,8.700300e-04,3
test_count,ss_varden,1000000000,3,57702,5.360500e-04,3
test_count,ss_varden,1000000000,3,381435,2.093750e-03,3
test_count,ss_varden,1000000000,3,201465,1.140830e-03,3
test_count,ss_varden,1000000000,3,187110,1.066550e-03,3
test_count,ss_varden,1000000000,3,154682,1.035920e-03,3
test_count,ss_varden,1000000000,3,133486,9.066400e-04,3
test_count,ss_varden,1000000000,3,49741,3.589100e-04,3
test_count,ss_varden,1000000000,3,83745,5.683800e-04,3
test_count,ss_varden,1000000000,3,66265,5.683300e-04,3
test_count,ss_varden,1000000000,3,46612,5.518500e-04,3
test_count,ss_varden,1000000000,3,32428,7.686300e-04,3
test_count,ss_varden,1000000000,3,179970,9.956700e-04,3
test_count,ss_varden,1000000000,3,63840,4.177400e-04,3
test_count,ss_varden,1000000000,3,34897,1.915100e-04,3
test_count,ss_varden,1000000000,3,116130,6.045500e-04,3
test_count,ss_varden,1000000000,3,76736,4.065700e-04,3
test_count,ss_varden,1000000000,3,64293,4.121100e-04,3
test_count,ss_varden,1000000000,3,40843,3.811500e-04,3
test_count,ss_varden,1000000000,3,39394,1.863500e-04,3
test_count,ss_varden,1000000000,3,444737,3.580880e-03,3
test_count,ss_varden,1000000000,3,101345,2.490200e-03,3
test_count,ss_varden,1000000000,3,80229,1.934960e-03,3
test_count,ss_varden,1000000000,3,58803,1.525950e-03,3
test_count,ss_varden,1000000000,3,343392,3.448130e-03,3
test_count,ss_varden,1000000000,3,56767,2.149110e-03,3
test_count,ss_varden,1000000000,3,286625,3.238480e-03,3
test_count,ss_varden,1000000000,3,275619,3.192020e-03,3
test_count,ss_varden,1000000000,3,250330,2.876090e-03,3
test_count,ss_varden,1000000000,3,88462,2.125040e-03,3
test_count,ss_varden,1000000000,3,53305,1.247900e-03,3
test_count,ss_varden,1000000000,3,35157,9.465000e-04,3
test_count,ss_varden,1000000000,3,161868,2.665140e-03,3
test_count,ss_varden,1000000000,3,87380,1.417780e-03,3
test_count,ss_varden,1000000000,3,61158,9.971500e-04,3
test_count,ss_varden,1000000000,3,74488,1.345600e-03,3
test_count,ss_varden,1000000000,3,53671,1.222140e-03,3
test_count,ss_varden,1000000000,3,399701,7.403000e-04,3
test_count,ss_varden,1000000000,3,227438,5.269500e-04,3
test_count,ss_varden,1000000000,3,90404,3.460700e-04,3
test_count,ss_varden,1000000000,3,39369,1.511800e-04,3
test_count,ss_varden,1000000000,3,51035,2.583000e-04,3
test_count,ss_varden,1000000000,3,137034,5.287400e-04,3
test_count,ss_varden,1000000000,3,34256,1.772100e-04,3
test_count,ss_varden,1000000000,3,102778,4.285400e-04,3
test_count,ss_varden,1000000000,3,40044,3.301900e-04,3
test_count,ss_varden,1000000000,3,62734,3.562500e-04,3
test_count,ss_varden,1000000000,3,172263,4.871800e-04,3
test_count,ss_varden,1000000000,3,155878,4.458800e-04,3
test_count,ss_varden,1000000000,3,101306,3.202400e-04,3
test_count,ss_varden,1000000000,3,71582,2.575900e-04,3
test_count,ss_varden,1000000000,3,52240,2.043400e-04,3
test_count,ss_varden,1000000000,3,54572,2.313800e-04,3
test_count,ss_varden,1000000000,3,435961,2.153200e-03,3
test_count,ss_varden,1000000000,3,210542,1.167260e-03,3
test_count,ss_varden,1000000000,3,67132,7.167300e-04,3
test_count,ss_varden,1000000000,3,58534,6.629600e-04,3
test_count,ss_varden,1000000000,3,143410,1.120920e-03,3
test_count,ss_varden,1000000000,3,135414,1.060620e-03,3
test_count,ss_varden,1000000000,3,130488,1.057930e-03,3
test_count,ss_varden,1000000000,3,59724,5.561300e-04,3
test_count,ss_varden,1000000000,3,70764,5.087000e-04,3
test_count,ss_varden,1000000000,3,64126,4.723800e-04,3
test_count,ss_varden,1000000000,3,58545,4.461000e-04,3
test_count,ss_varden,1000000000,3,225419,1.199430e-03,3
test_count,ss_varden,1000000000,3,193723,1.137900e-03,3
test_count,ss_varden,1000000000,3,104269,7.347900e-04,3
test_count,ss_varden,1000000000,3,76543,7.080200e-04,3
test_count,ss_varden,1000000000,3,58227,5.470400e-04,3
test_count,ss_varden,1000000000,3,89454,6.566600e-04,3
test_count,ss_varden,1000000000,3,34055,3.891300e-04,3
test_count,ss_varden,1000000000,3,55399,5.139800e-04,3
test_count,ss_varden,1000000000,3,31696,8.286000e-04,3
test_count,ss_varden,1000000000,3,198579,1.286150e-03,3
test_count,ss_varden,1000000000,3,187352,1.123900e-03,3
test_count,ss_varden,1000000000,3,127187,7.993800e-04,3
test_count,ss_varden,1000000000,3,107532,7.533700e-04,3
test_count,ss_varden,1000000000,3,34408,5.868800e-04,3
test_count,ss_varden,1000000000,3,73124,6.578200e-04,3
test_count,ss_varden,1000000000,3,71493,6.522900e-04,3
test_count,ss_varden,1000000000,3,41743,5.864700e-04,3
test_count,ss_varden,1000000000,3,60165,3.593800e-04,3
test_count,ss_varden,1000000000,3,993360,2.776580e-03,3
test_count,ss_varden,1000000000,3,299754,8.131000e-04,3
test_count,ss_varden,1000000000,3,,3
LogTree,ss_varden,1000000000,3,102,2.30E-05,1
LogTree,ss_varden,1000000000,3,49,1.22E-05,1
LogTree,ss_varden,1000000000,3,21,6.09E-06,1
LogTree,ss_varden,1000000000,3,28,9.18E-06,1
LogTree,ss_varden,1000000000,3,53,1.73E-05,1
LogTree,ss_varden,1000000000,3,8,8.29E-06,1
LogTree,ss_varden,1000000000,3,45,1.70E-05,1
LogTree,ss_varden,1000000000,3,38,1.49E-05,1
LogTree,ss_varden,1000000000,3,7,6.05E-06,1
LogTree,ss_varden,1000000000,3,165,2.53E-05,1
LogTree,ss_varden,1000000000,3,82,1.53E-05,1
LogTree,ss_varden,1000000000,3,71,1.31E-05,1
LogTree,ss_varden,1000000000,3,10,6.09E-06,1
LogTree,ss_varden,1000000000,3,61,1.12E-05,1
LogTree,ss_varden,1000000000,3,59,1.11E-05,1
LogTree,ss_varden,1000000000,3,38,9.28E-06,1
LogTree,ss_varden,1000000000,3,21,9.35E-06,1
LogTree,ss_varden,1000000000,3,2,6.29E-06,1
LogTree,ss_varden,1000000000,3,11,5.13E-06,1
LogTree,ss_varden,1000000000,3,83,1.83E-05,1
LogTree,ss_varden,1000000000,3,70,1.51E-05,1
LogTree,ss_varden,1000000000,3,22,1.09E-05,1
LogTree,ss_varden,1000000000,3,48,1.31E-05,1
LogTree,ss_varden,1000000000,3,25,1.09E-05,1
LogTree,ss_varden,1000000000,3,23,9.40E-06,1
LogTree,ss_varden,1000000000,3,13,9.12E-06,1
LogTree,ss_varden,1000000000,3,3,5.51E-06,1
LogTree,ss_varden,1000000000,3,90,2.27E-05,1
LogTree,ss_varden,1000000000,3,48,1.16E-05,1
LogTree,ss_varden,1000000000,3,26,1.05E-05,1
LogTree,ss_varden,1000000000,3,22,8.60E-06,1
LogTree,ss_varden,1000000000,3,42,1.32E-05,1
LogTree,ss_varden,1000000000,3,40,9.03E-06,1
LogTree,ss_varden,1000000000,3,20,7.08E-06,1
LogTree,ss_varden,1000000000,3,20,7.05E-06,1
LogTree,ss_varden,1000000000,3,2,4.16E-06,1
LogTree,ss_varden,1000000000,3,93,1.73E-05,1
LogTree,ss_varden,1000000000,3,85,1.51E-05,1
LogTree,ss_varden,1000000000,3,82,1.45E-05,1
LogTree,ss_varden,1000000000,3,73,1.75E-05,1
LogTree,ss_varden,1000000000,3,73,1.85E-05,1
LogTree,ss_varden,1000000000,3,33,1.02E-05,1
LogTree,ss_varden,1000000000,3,40,1.99E-05,1
LogTree,ss_varden,1000000000,3,21,1.89E-05,1
LogTree,ss_varden,1000000000,3,19,1.88E-05,1
LogTree,ss_varden,1000000000,3,9,1.03E-05,1
LogTree,ss_varden,1000000000,3,3,4.44E-06,1
LogTree,ss_varden,1000000000,3,8,6.34E-06,1
LogTree,ss_varden,1000000000,3,7,7.11E-06,1
LogTree,ss_varden,1000000000,3,76,9.39E-06,1
LogTree,ss_varden,1000000000,3,38,8.15E-06,1
LogTree,ss_varden,1000000000,3,38,9.16E-06,1
LogTree,ss_varden,1000000000,3,68,1.71E-05,1
LogTree,ss_varden,1000000000,3,20,7.07E-06,1
LogTree,ss_varden,1000000000,3,48,1.11E-05,1
LogTree,ss_varden,1000000000,3,21,7.27E-06,1
LogTree,ss_varden,1000000000,3,27,5.02E-06,1
LogTree,ss_varden,1000000000,3,175,3.89E-05,1
LogTree,ss_varden,1000000000,3,166,4.82E-05,1
LogTree,ss_varden,1000000000,3,146,4.03E-05,1
LogTree,ss_varden,1000000000,3,92,2.36E-05,1
LogTree,ss_varden,1000000000,3,86,2.23E-05,1
LogTree,ss_varden,1000000000,3,56,1.73E-05,1
LogTree,ss_varden,1000000000,3,10,1.12E-05,1
LogTree,ss_varden,1000000000,3,46,1.47E-05,1
LogTree,ss_varden,1000000000,3,26,1.01E-05,1
LogTree,ss_varden,1000000000,3,20,1.08E-05,1
LogTree,ss_varden,1000000000,3,30,1.31E-05,1
LogTree,ss_varden,1000000000,3,6,8.11E-06,1
LogTree,ss_varden,1000000000,3,54,1.83E-05,1
LogTree,ss_varden,1000000000,3,54,1.80E-05,1
LogTree,ss_varden,1000000000,3,5,4.03E-06,1
LogTree,ss_varden,1000000000,3,49,1.81E-05,1
LogTree,ss_varden,1000000000,3,20,1.29E-05,1
LogTree,ss_varden,1000000000,3,29,1.49E-05,1
LogTree,ss_varden,1000000000,3,20,1.24E-05,1
LogTree,ss_varden,1000000000,3,9,1.63E-05,1
LogTree,ss_varden,1000000000,3,26,1.83E-05,1
LogTree,ss_varden,1000000000,3,14,1.12E-05,1
LogTree,ss_varden,1000000000,3,49,7.20E-06,1
LogTree,ss_varden,1000000000,3,37,6.02E-06,1
LogTree,ss_varden,1000000000,3,12,3.05E-06,1
LogTree,ss_varden,1000000000,3,143,1.80E-05,1
LogTree,ss_varden,1000000000,3,85,1.32E-05,1
LogTree,ss_varden,1000000000,3,56,1.11E-05,1
LogTree,ss_varden,1000000000,3,49,1.01E-05,1
LogTree,ss_varden,1000000000,3,12,4.07E-06,1
LogTree,ss_varden,1000000000,3,37,8.02E-06,1
LogTree,ss_varden,1000000000,3,7,6.08E-06,1
LogTree,ss_varden,1000000000,3,29,1.02E-05,1
LogTree,ss_varden,1000000000,3,58,2.80E-05,1
LogTree,ss_varden,1000000000,3,38,2.25E-05,1
LogTree,ss_varden,1000000000,3,20,2.39E-05,1
LogTree,ss_varden,1000000000,3,1,4.01E-06,1
LogTree,ss_varden,1000000000,3,41,2.78E-05,1
LogTree,ss_varden,1000000000,3,24,1.33E-05,1
LogTree,ss_varden,1000000000,3,17,1.42E-05,1
LogTree,ss_varden,1000000000,3,160,2.09E-05,1
LogTree,ss_varden,1000000000,3,54,1.11E-05,1
LogTree,ss_varden,1000000000,3,37,1.92E-05,1
LogTree,ss_varden,1000000000,3,19477,0.00135796,2
LogTree,ss_varden,1000000000,3,3592,0.00052508,2
LogTree,ss_varden,1000000000,3,2398,0.00030977,2
LogTree,ss_varden,1000000000,3,1213,0.00014871,2
LogTree,ss_varden,1000000000,3,1185,0.00027107,2
LogTree,ss_varden,1000000000,3,1194,0.00017606,2
LogTree,ss_varden,1000000000,3,15885,0.00131536,2
LogTree,ss_varden,1000000000,3,3674,0.00021022,2
LogTree,ss_varden,1000000000,3,778,8.16E-05,2
LogTree,ss_varden,1000000000,3,2896,0.00023165,2
LogTree,ss_varden,1000000000,3,199,9.14E-06,2
LogTree,ss_varden,1000000000,3,2697,0.00014884,2
LogTree,ss_varden,1000000000,3,570,0.000115,2
LogTree,ss_varden,1000000000,3,2127,0.00018345,2
LogTree,ss_varden,1000000000,3,1478,0.00015907,2
LogTree,ss_varden,1000000000,3,649,4.92E-05,2
LogTree,ss_varden,1000000000,3,12211,0.00105513,2
LogTree,ss_varden,1000000000,3,8875,0.00072905,2
LogTree,ss_varden,1000000000,3,7584,0.00062803,2
LogTree,ss_varden,1000000000,3,1377,0.0001076,2
LogTree,ss_varden,1000000000,3,6207,0.00052814,2
LogTree,ss_varden,1000000000,3,5553,0.00048534,2
LogTree,ss_varden,1000000000,3,4145,0.00019009,2
LogTree,ss_varden,1000000000,3,2761,0.00016684,2
LogTree,ss_varden,1000000000,3,1689,0.00013255,2
LogTree,ss_varden,1000000000,3,1072,8.59E-05,2
LogTree,ss_varden,1000000000,3,1384,5.00E-05,2
LogTree,ss_varden,1000000000,3,1408,7.84E-05,2
LogTree,ss_varden,1000000000,3,654,0.00021487,2
LogTree,ss_varden,1000000000,3,1291,7.86E-05,2
LogTree,ss_varden,1000000000,3,3336,0.00021455,2
LogTree,ss_varden,1000000000,3,2613,0.00019516,2
LogTree,ss_varden,1000000000,3,1490,0.00012515,2
LogTree,ss_varden,1000000000,3,1123,4.96E-05,2
LogTree,ss_varden,1000000000,3,723,0.0001866,2
LogTree,ss_varden,1000000000,3,17476,0.00050015,2
LogTree,ss_varden,1000000000,3,13004,0.00038814,2
LogTree,ss_varden,1000000000,3,5433,0.00020459,2
LogTree,ss_varden,1000000000,3,1813,8.33E-05,2
LogTree,ss_varden,1000000000,3,517,3.74E-05,2
LogTree,ss_varden,1000000000,3,1296,4.29E-05,2
LogTree,ss_varden,1000000000,3,3620,0.00013418,2
LogTree,ss_varden,1000000000,3,1518,3.87E-05,2
LogTree,ss_varden,1000000000,3,2102,6.96E-05,2
LogTree,ss_varden,1000000000,3,1378,5.90E-05,2
LogTree,ss_varden,1000000000,3,724,2.55E-05,2
LogTree,ss_varden,1000000000,3,7571,0.00027415,2
LogTree,ss_varden,1000000000,3,4264,0.00016774,2
LogTree,ss_varden,1000000000,3,3293,0.00011303,2
LogTree,ss_varden,1000000000,3,463,1.45E-05,2
LogTree,ss_varden,1000000000,3,2830,0.00011473,2
LogTree,ss_varden,1000000000,3,1065,8.04E-05,2
LogTree,ss_varden,1000000000,3,1765,7.11E-05,2
LogTree,ss_varden,1000000000,3,971,4.63E-05,2
LogTree,ss_varden,1000000000,3,3307,8.14E-05,2
LogTree,ss_varden,1000000000,3,1902,4.17E-05,2
LogTree,ss_varden,1000000000,3,1440,3.29E-05,2
LogTree,ss_varden,1000000000,3,462,1.53E-05,2
LogTree,ss_varden,1000000000,3,1405,3.50E-05,2
LogTree,ss_varden,1000000000,3,4472,0.00013966,2
LogTree,ss_varden,1000000000,3,262,2.45E-05,2
LogTree,ss_varden,1000000000,3,4210,0.0001258,2
LogTree,ss_varden,1000000000,3,3686,7.31E-05,2
LogTree,ss_varden,1000000000,3,919,2.33E-05,2
LogTree,ss_varden,1000000000,3,2767,0.00010572,2
LogTree,ss_varden,1000000000,3,2722,7.17E-05,2
LogTree,ss_varden,1000000000,3,395,2.06E-05,2
LogTree,ss_varden,1000000000,3,2327,5.44E-05,2
LogTree,ss_varden,1000000000,3,2118,9.45E-05,2
LogTree,ss_varden,1000000000,3,826,3.09E-05,2
LogTree,ss_varden,1000000000,3,1292,4.36E-05,2
LogTree,ss_varden,1000000000,3,209,3.07E-05,2
LogTree,ss_varden,1000000000,3,524,4.63E-05,2
LogTree,ss_varden,1000000000,3,26808,0.0009398,2
LogTree,ss_varden,1000000000,3,23370,0.00085927,2
LogTree,ss_varden,1000000000,3,2316,0.00021009,2
LogTree,ss_varden,1000000000,3,2187,0.00013087,2
LogTree,ss_varden,1000000000,3,604,6.83E-05,2
LogTree,ss_varden,1000000000,3,1583,0.00013109,2
LogTree,ss_varden,1000000000,3,21054,0.00093855,2
LogTree,ss_varden,1000000000,3,20407,0.000913,2
LogTree,ss_varden,1000000000,3,17906,0.00085221,2
LogTree,ss_varden,1000000000,3,6011,0.00048971,2
LogTree,ss_varden,1000000000,3,3209,0.00020924,2
LogTree,ss_varden,1000000000,3,2772,0.00020836,2
LogTree,ss_varden,1000000000,3,2698,0.00021886,2
LogTree,ss_varden,1000000000,3,1362,0.00011664,2
LogTree,ss_varden,1000000000,3,1336,0.00012263,2
LogTree,ss_varden,1000000000,3,437,0.00012317,2
LogTree,ss_varden,1000000000,3,2802,0.00015806,2
LogTree,ss_varden,1000000000,3,2191,0.00021688,2
LogTree,ss_varden,1000000000,3,2005,0.00012487,2
LogTree,ss_varden,1000000000,3,1626,0.00013667,2
LogTree,ss_varden,1000000000,3,379,3.23E-05,2
LogTree,ss_varden,1000000000,3,186,1.72E-05,2
LogTree,ss_varden,1000000000,3,611,0.00012744,2
LogTree,ss_varden,1000000000,3,11895,0.00074819,2
LogTree,ss_varden,1000000000,3,6252,0.00036794,2
LogTree,ss_varden,1000000000,3,2719,0.00016582,2
LogTree,ss_varden,1000000000,3,1143,5.84E-05,2
LogTree,ss_varden,1000000000,3,1250249,0.0277455,3
LogTree,ss_varden,1000000000,3,805512,0.0205343,3
LogTree,ss_varden,1000000000,3,306499,0.00697436,3
LogTree,ss_varden,1000000000,3,211073,0.00473553,3
LogTree,ss_varden,1000000000,3,191596,0.00526432,3
LogTree,ss_varden,1000000000,3,110829,0.00365807,3
LogTree,ss_varden,1000000000,3,75783,0.00261651,3
LogTree,ss_varden,1000000000,3,55635,0.00220901,3
LogTree,ss_varden,1000000000,3,35046,0.00169546,3
LogTree,ss_varden,1000000000,3,80767,0.00344625,3
LogTree,ss_varden,1000000000,3,45649,0.00178448,3
LogTree,ss_varden,1000000000,3,35118,0.0018458,3
LogTree,ss_varden,1000000000,3,95426,0.00253833,3
LogTree,ss_varden,1000000000,3,67414,0.00204182,3
LogTree,ss_varden,1000000000,3,56445,0.00177005,3
LogTree,ss_varden,1000000000,3,499013,0.0132548,3
LogTree,ss_varden,1000000000,3,117578,0.00510052,3
LogTree,ss_varden,1000000000,3,86619,0.00379734,3
LogTree,ss_varden,1000000000,3,57702,0.00265064,3
LogTree,ss_varden,1000000000,3,381435,0.0123458,3
LogTree,ss_varden,1000000000,3,201465,0.00608035,3
LogTree,ss_varden,1000000000,3,187110,0.00569765,3
LogTree,ss_varden,1000000000,3,154682,0.00520611,3
LogTree,ss_varden,1000000000,3,133486,0.00435648,3
LogTree,ss_varden,1000000000,3,49741,0.0016701,3
LogTree,ss_varden,1000000000,3,83745,0.00297158,3
LogTree,ss_varden,1000000000,3,66265,0.00264406,3
LogTree,ss_varden,1000000000,3,46612,0.00228632,3
LogTree,ss_varden,1000000000,3,32428,0.00297993,3
LogTree,ss_varden,1000000000,3,179970,0.0060661,3
LogTree,ss_varden,1000000000,3,63840,0.00266717,3
LogTree,ss_varden,1000000000,3,34897,0.00135716,3
LogTree,ss_varden,1000000000,3,116130,0.00370835,3
LogTree,ss_varden,1000000000,3,76736,0.00247289,3
LogTree,ss_varden,1000000000,3,64293,0.0022713,3
LogTree,ss_varden,1000000000,3,40843,0.00176911,3
LogTree,ss_varden,1000000000,3,39394,0.0015184,3
LogTree,ss_varden,1000000000,3,444737,0.0174303,3
LogTree,ss_varden,1000000000,3,101345,0.00908022,3
LogTree,ss_varden,1000000000,3,80229,0.00690169,3
LogTree,ss_varden,1000000000,3,58803,0.00547217,3
LogTree,ss_varden,1000000000,3,343392,0.014739,3
LogTree,ss_varden,1000000000,3,56767,0.00734371,3
LogTree,ss_varden,1000000000,3,286625,0.0135976,3
LogTree,ss_varden,1000000000,3,275619,0.0134065,3
LogTree,ss_varden,1000000000,3,250330,0.0117996,3
LogTree,ss_varden,1000000000,3,88462,0.00783088,3
LogTree,ss_varden,1000000000,3,53305,0.0045766,3
LogTree,ss_varden,1000000000,3,35157,0.00345957,3
LogTree,ss_varden,1000000000,3,161868,0.00971847,3
LogTree,ss_varden,1000000000,3,87380,0.004934,3
LogTree,ss_varden,1000000000,3,61158,0.00348143,3
LogTree,ss_varden,1000000000,3,74488,0.00500163,3
LogTree,ss_varden,1000000000,3,53671,0.00430312,3
LogTree,ss_varden,1000000000,3,7472827,0.113337,3
LogTree,ss_varden,1000000000,3,2027601,0.0417043,3
LogTree,ss_varden,1000000000,3,399701,0.00653441,3
LogTree,ss_varden,1000000000,3,227438,0.00447711,3
LogTree,ss_varden,1000000000,3,90404,0.00241534,3
LogTree,ss_varden,1000000000,3,39369,0.0011948,3
LogTree,ss_varden,1000000000,3,51035,0.00154049,3
LogTree,ss_varden,1000000000,3,137034,0.00366158,3
LogTree,ss_varden,1000000000,3,34256,0.00108486,3
LogTree,ss_varden,1000000000,3,102778,0.00280313,3
LogTree,ss_varden,1000000000,3,40044,0.00150721,3
LogTree,ss_varden,1000000000,3,62734,0.00201364,3
LogTree,ss_varden,1000000000,3,172263,0.00382621,3
LogTree,ss_varden,1000000000,3,155878,0.00355585,3
LogTree,ss_varden,1000000000,3,101306,0.00229084,3
LogTree,ss_varden,1000000000,3,71582,0.00186056,3
LogTree,ss_varden,1000000000,3,52240,0.0014106,3
LogTree,ss_varden,1000000000,3,54572,0.00174904,3
LogTree,ss_varden,1000000000,3,1627900,0.0344466,3
LogTree,ss_varden,1000000000,3,435961,0.0106476,3
LogTree,ss_varden,1000000000,3,210542,0.00582622,3
LogTree,ss_varden,1000000000,3,67132,0.00256269,3
LogTree,ss_varden,1000000000,3,58534,0.00246324,3
LogTree,ss_varden,1000000000,3,143410,0.00496081,3
LogTree,ss_varden,1000000000,3,135414,0.00467595,3
LogTree,ss_varden,1000000000,3,130488,0.00465942,3
LogTree,ss_varden,1000000000,3,59724,0.00232975,3
LogTree,ss_varden,1000000000,3,70764,0.00249398,3
LogTree,ss_varden,1000000000,3,64126,0.00227082,3
LogTree,ss_varden,1000000000,3,58545,0.00208451,3
LogTree,ss_varden,1000000000,3,225419,0.00603823,3
LogTree,ss_varden,1000000000,3,193723,0.00532099,3
LogTree,ss_varden,1000000000,3,104269,0.00335338,3
LogTree,ss_varden,1000000000,3,76543,0.00313754,3
LogTree,ss_varden,1000000000,3,58227,0.00246096,3
LogTree,ss_varden,1000000000,3,89454,0.00289478,3
LogTree,ss_varden,1000000000,3,34055,0.00175125,3
LogTree,ss_varden,1000000000,3,55399,0.00225874,3
LogTree,ss_varden,1000000000,3,31696,0.00270681,3
LogTree,ss_varden,1000000000,3,1191939,0.0330657,3
LogTree,ss_varden,1000000000,3,198579,0.00718234,3
LogTree,ss_varden,1000000000,3,187352,0.0067921,3
LogTree,ss_varden,1000000000,3,127187,0.00467909,3
LogTree,ss_varden,1000000000,3,107532,0.0040837,3
LogTree,ss_varden,1000000000,3,34408,0.00240506,3
LogTree,ss_varden,1000000000,3,73124,0.00329512,3
BhlTree,ss_varden,1000000000,3,102,2.33E-05,1
BhlTree,ss_varden,1000000000,3,49,1.31E-05,1
BhlTree,ss_varden,1000000000,3,21,5.10E-06,1
BhlTree,ss_varden,1000000000,3,28,9.52E-06,1
BhlTree,ss_varden,1000000000,3,53,2.06E-05,1
BhlTree,ss_varden,1000000000,3,8,9.60E-06,1
BhlTree,ss_varden,1000000000,3,45,2.01E-05,1
BhlTree,ss_varden,1000000000,3,38,1.02E-05,1
BhlTree,ss_varden,1000000000,3,7,2.08E-06,1
BhlTree,ss_varden,1000000000,3,165,1.46E-05,1
BhlTree,ss_varden,1000000000,3,82,1.01E-05,1
BhlTree,ss_varden,1000000000,3,71,8.10E-06,1
BhlTree,ss_varden,1000000000,3,10,2.14E-06,1
BhlTree,ss_varden,1000000000,3,61,6.25E-06,1
BhlTree,ss_varden,1000000000,3,59,6.44E-06,1
BhlTree,ss_varden,1000000000,3,38,5.16E-06,1
BhlTree,ss_varden,1000000000,3,21,5.08E-06,1
BhlTree,ss_varden,1000000000,3,2,3.10E-06,1
BhlTree,ss_varden,1000000000,3,11,1.08E-06,1
BhlTree,ss_varden,1000000000,3,83,1.15E-05,1
BhlTree,ss_varden,1000000000,3,70,8.04E-06,1
BhlTree,ss_varden,1000000000,3,22,2.05E-06,1
BhlTree,ss_varden,1000000000,3,48,5.10E-06,1
BhlTree,ss_varden,1000000000,3,25,2.02E-06,1
BhlTree,ss_varden,1000000000,3,23,3.04E-06,1
BhlTree,ss_varden,1000000000,3,13,2.07E-06,1
BhlTree,ss_varden,1000000000,3,3,5.00E-08,1
BhlTree,ss_varden,1000000000,3,90,9.46E-06,1
BhlTree,ss_varden,1000000000,3,48,5.04E-06,1
BhlTree,ss_varden,1000000000,3,26,3.07E-06,1
BhlTree,ss_varden,1000000000,3,22,3.03E-06,1
BhlTree,ss_varden,1000000000,3,42,5.10E-06,1
BhlTree,ss_varden,1000000000,3,40,5.01E-06,1
BhlTree,ss_varden,1000000000,3,20,3.07E-06,1
BhlTree,ss_varden,1000000000,3,20,4.05E-06,1
BhlTree,ss_varden,1000000000,3,2,1.10E-06,1
BhlTree,ss_varden,1000000000,3,93,1.33E-05,1
BhlTree,ss_varden,1000000000,3,85,1.21E-05,1
BhlTree,ss_varden,1000000000,3,82,1.20E-05,1
BhlTree,ss_varden,1000000000,3,73,1.10E-05,1
BhlTree,ss_varden,1000000000,3,73,1.10E-05,1
BhlTree,ss_varden,1000000000,3,33,5.05E-06,1
BhlTree,ss_varden,1000000000,3,40,6.05E-06,1
BhlTree,ss_varden,1000000000,3,21,4.07E-06,1
BhlTree,ss_varden,1000000000,3,19,5.08E-06,1
BhlTree,ss_varden,1000000000,3,9,2.05E-06,1
BhlTree,ss_varden,1000000000,3,3,1.02E-06,1
BhlTree,ss_varden,1000000000,3,8,1.04E-06,1
BhlTree,ss_varden,1000000000,3,7,2.09E-06,1
BhlTree,ss_varden,1000000000,3,76,5.15E-06,1
BhlTree,ss_varden,1000000000,3,38,3.03E-06,1
BhlTree,ss_varden,1000000000,3,38,4.05E-06,1
BhlTree,ss_varden,1000000000,3,68,1.63E-05,1
BhlTree,ss_varden,1000000000,3,20,2.05E-06,1
BhlTree,ss_varden,1000000000,3,48,6.05E-06,1
BhlTree,ss_varden,1000000000,3,21,3.01E-06,1
BhlTree,ss_varden,1000000000,3,27,3.02E-06,1
BhlTree,ss_varden,1000000000,3,175,2.04E-05,1
BhlTree,ss_varden,1000000000,3,166,1.91E-05,1
BhlTree,ss_varden,1000000000,3,146,1.73E-05,1
BhlTree,ss_varden,1000000000,3,92,1.52E-05,1
BhlTree,ss_varden,1000000000,3,86,1.51E-05,1
BhlTree,ss_varden,1000000000,3,56,1.11E-05,1
BhlTree,ss_varden,1000000000,3,10,6.08E-06,1
BhlTree,ss_varden,1000000000,3,46,1.11E-05,1
BhlTree,ss_varden,1000000000,3,26,9.06E-06,1
BhlTree,ss_varden,1000000000,3,20,8.09E-06,1
BhlTree,ss_varden,1000000000,3,30,1.02E-05,1
BhlTree,ss_varden,1000000000,3,6,7.07E-06,1
BhlTree,ss_varden,1000000000,3,54,1.64E-05,1
BhlTree,ss_varden,1000000000,3,54,1.60E-05,1
BhlTree,ss_varden,1000000000,3,5,2.02E-06,1
BhlTree,ss_varden,1000000000,3,49,1.61E-05,1
BhlTree,ss_varden,1000000000,3,20,1.01E-05,1
BhlTree,ss_varden,1000000000,3,29,1.32E-05,1
BhlTree,ss_varden,1000000000,3,20,1.02E-05,1
BhlTree,ss_varden,1000000000,3,9,1.32E-05,1
BhlTree,ss_varden,1000000000,3,26,1.68E-05,1
BhlTree,ss_varden,1000000000,3,14,9.20E-06,1
BhlTree,ss_varden,1000000000,3,49,4.15E-06,1
BhlTree,ss_varden,1000000000,3,37,7.36E-06,1
BhlTree,ss_varden,1000000000,3,12,3.07E-06,1
BhlTree,ss_varden,1000000000,3,143,3.41E-05,1
BhlTree,ss_varden,1000000000,3,85,2.31E-05,1
BhlTree,ss_varden,1000000000,3,56,1.89E-05,1
BhlTree,ss_varden,1000000000,3,49,1.80E-05,1
BhlTree,ss_varden,1000000000,3,12,5.00E-06,1
BhlTree,ss_varden,1000000000,3,37,7.61E-06,1
BhlTree,ss_varden,1000000000,3,7,5.21E-06,1
BhlTree,ss_varden,1000000000,3,29,1.03E-05,1
BhlTree,ss_varden,1000000000,3,58,1.33E-05,1
BhlTree,ss_varden,1000000000,3,38,9.18E-06,1
BhlTree,ss_varden,1000000000,3,20,1.23E-05,1
BhlTree,ss_varden,1000000000,3,1,1.00E-08,1
BhlTree,ss_varden,1000000000,3,41,1.26E-05,1
BhlTree,ss_varden,1000000000,3,24,8.32E-06,1
BhlTree,ss_varden,1000000000,3,17,8.64E-06,1
BhlTree,ss_varden,1000000000,3,160,1.06E-05,1
BhlTree,ss_varden,1000000000,3,54,5.05E-06,1
BhlTree,ss_varden,1000000000,3,37,4.01E-06,1
BhlTree,ss_varden,1000000000,3,19477,0.00150624,2
BhlTree,ss_varden,1000000000,3,3592,0.00089707,2
BhlTree,ss_varden,1000000000,3,2398,0.00024935,2
BhlTree,ss_varden,1000000000,3,1213,0.00012277,2
BhlTree,ss_varden,1000000000,3,1185,0.00024603,2
BhlTree,ss_varden,1000000000,3,1194,0.00017438,2
BhlTree,ss_varden,1000000000,3,15885,0.00128754,2
BhlTree,ss_varden,1000000000,3,3674,0.00022507,2
BhlTree,ss_varden,1000000000,3,778,7.19E-05,2
BhlTree,ss_varden,1000000000,3,2896,0.00013829,2
BhlTree,ss_varden,1000000000,3,199,6.32E-06,2
BhlTree,ss_varden,1000000000,3,2697,0.0001379,2
BhlTree,ss_varden,1000000000,3,570,8.14E-05,2
BhlTree,ss_varden,1000000000,3,2127,0.00013544,2
BhlTree,ss_varden,1000000000,3,1478,8.52E-05,2
BhlTree,ss_varden,1000000000,3,649,3.05E-05,2
BhlTree,ss_varden,1000000000,3,12211,0.00098963,2
BhlTree,ss_varden,1000000000,3,8875,0.00074614,2
BhlTree,ss_varden,1000000000,3,7584,0.00064171,2
BhlTree,ss_varden,1000000000,3,1377,8.00E-05,2
BhlTree,ss_varden,1000000000,3,6207,0.00028338,2
BhlTree,ss_varden,1000000000,3,5553,0.00024814,2
BhlTree,ss_varden,1000000000,3,4145,0.00014145,2
BhlTree,ss_varden,1000000000,3,2761,7.74E-05,2
BhlTree,ss_varden,1000000000,3,1689,5.98E-05,2
BhlTree,ss_varden,1000000000,3,1072,0.00010145,2
BhlTree,ss_varden,1000000000,3,1384,6.86E-05,2
BhlTree,ss_varden,1000000000,3,1408,9.94E-05,2
BhlTree,ss_varden,1000000000,3,654,0.00019749,2
BhlTree,ss_varden,1000000000,3,1291,3.39E-05,2
BhlTree,ss_varden,1000000000,3,3336,0.00012003,2
BhlTree,ss_varden,1000000000,3,2613,0.00010375,2
BhlTree,ss_varden,1000000000,3,1490,6.15E-05,2
BhlTree,ss_varden,1000000000,3,1123,2.95E-05,2
BhlTree,ss_varden,1000000000,3,723,9.25E-05,2
BhlTree,ss_varden,1000000000,3,17476,0.00040951,2
BhlTree,ss_varden,1000000000,3,13004,0.00029447,2
BhlTree,ss_varden,1000000000,3,5433,0.00018526,2
BhlTree,ss_varden,1000000000,3,1813,5.29E-05,2
BhlTree,ss_varden,1000000000,3,517,3.18E-05,2
BhlTree,ss_varden,1000000000,3,1296,4.34E-05,2
BhlTree,ss_varden,1000000000,3,3620,0.00013434,2
BhlTree,ss_varden,1000000000,3,1518,3.60E-05,2
BhlTree,ss_varden,1000000000,3,2102,4.72E-05,2
BhlTree,ss_varden,1000000000,3,1378,2.53E-05,2
BhlTree,ss_varden,1000000000,3,724,1.32E-05,2
BhlTree,ss_varden,1000000000,3,7571,0.00023551,2
BhlTree,ss_varden,1000000000,3,4264,0.00015375,2
BhlTree,ss_varden,1000000000,3,3293,0.0001128,2
BhlTree,ss_varden,1000000000,3,463,1.24E-05,2
BhlTree,ss_varden,1000000000,3,2830,6.66E-05,2
BhlTree,ss_varden,1000000000,3,1065,3.79E-05,2
BhlTree,ss_varden,1000000000,3,1765,4.01E-05,2
BhlTree,ss_varden,1000000000,3,971,3.03E-05,2
BhlTree,ss_varden,1000000000,3,3307,5.79E-05,2
BhlTree,ss_varden,1000000000,3,1902,2.69E-05,2
BhlTree,ss_varden,1000000000,3,1440,2.02E-05,2
BhlTree,ss_varden,1000000000,3,462,9.13E-06,2
BhlTree,ss_varden,1000000000,3,1405,6.04E-05,2
BhlTree,ss_varden,1000000000,3,4472,8.59E-05,2
BhlTree,ss_varden,1000000000,3,262,9.36E-06,2
BhlTree,ss_varden,1000000000,3,4210,5.88E-05,2
BhlTree,ss_varden,1000000000,3,3686,4.56E-05,2
BhlTree,ss_varden,1000000000,3,919,1.80E-05,2
BhlTree,ss_varden,1000000000,3,2767,8.33E-05,2
BhlTree,ss_varden,1000000000,3,2722,6.09E-05,2
BhlTree,ss_varden,1000000000,3,395,1.88E-05,2
BhlTree,ss_varden,1000000000,3,2327,6.42E-05,2
BhlTree,ss_varden,1000000000,3,2118,7.49E-05,2
BhlTree,ss_varden,1000000000,3,826,2.02E-05,2
BhlTree,ss_varden,1000000000,3,1292,2.98E-05,2
BhlTree,ss_varden,1000000000,3,209,7.24E-06,2
BhlTree,ss_varden,1000000000,3,524,2.38E-05,2
BhlTree,ss_varden,1000000000,3,26808,0.00089139,2
BhlTree,ss_varden,1000000000,3,23370,0.00080107,2
BhlTree,ss_varden,1000000000,3,2316,0.00018377,2
BhlTree,ss_varden,1000000000,3,2187,0.00017682,2
BhlTree,ss_varden,1000000000,3,604,7.37E-05,2
BhlTree,ss_varden,1000000000,3,1583,0.00012481,2
BhlTree,ss_varden,1000000000,3,21054,0.00090555,2
BhlTree,ss_varden,1000000000,3,20407,0.0009021,2
BhlTree,ss_varden,1000000000,3,17906,0.0007989,2
BhlTree,ss_varden,1000000000,3,6011,0.00029715,2
BhlTree,ss_varden,1000000000,3,3209,0.0002179,2
BhlTree,ss_varden,1000000000,3,2772,0.00013538,2
BhlTree,ss_varden,1000000000,3,2698,0.00013228,2
BhlTree,ss_varden,1000000000,3,1362,4.26E-05,2
BhlTree,ss_varden,1000000000,3,1336,6.76E-05,2
BhlTree,ss_varden,1000000000,3,437,9.27E-05,2
BhlTree,ss_varden,1000000000,3,2802,0.00014279,2
BhlTree,ss_varden,1000000000,3,2191,0.0001313,2
BhlTree,ss_varden,1000000000,3,2005,0.00010961,2
BhlTree,ss_varden,1000000000,3,1626,7.61E-05,2
BhlTree,ss_varden,1000000000,3,379,1.35E-05,2
BhlTree,ss_varden,1000000000,3,186,1.60E-05,2
BhlTree,ss_varden,1000000000,3,611,0.00015917,2
BhlTree,ss_varden,1000000000,3,11895,0.00071378,2
BhlTree,ss_varden,1000000000,3,6252,0.0002625,2
BhlTree,ss_varden,1000000000,3,2719,9.76E-05,2
BhlTree,ss_varden,1000000000,3,1143,3.86E-05,2
BhlTree,ss_varden,1000000000,3,1250249,0.026862,3
BhlTree,ss_varden,1000000000,3,805512,0.0209718,3
BhlTree,ss_varden,1000000000,3,306499,0.00788828,3
BhlTree,ss_varden,1000000000,3,211073,0.00526496,3
BhlTree,ss_varden,1000000000,3,191596,0.00462047,3
BhlTree,ss_varden,1000000000,3,110829,0.00347878,3
BhlTree,ss_varden,1000000000,3,75783,0.00240278,3
BhlTree,ss_varden,1000000000,3,55635,0.00222687,3
BhlTree,ss_varden,1000000000,3,35046,0.00157228,3
BhlTree,ss_varden,1000000000,3,80767,0.00335559,3
BhlTree,ss_varden,1000000000,3,45649,0.00170386,3
BhlTree,ss_varden,1000000000,3,35118,0.00186283,3
BhlTree,ss_varden,1000000000,3,95426,0.00276061,3
BhlTree,ss_varden,1000000000,3,67414,0.0018976,3
BhlTree,ss_varden,1000000000,3,56445,0.00163183,3
BhlTree,ss_varden,1000000000,3,499013,0.0135849,3
BhlTree,ss_varden,1000000000,3,117578,0.00461674,3
BhlTree,ss_varden,1000000000,3,86619,0.00338057,3
BhlTree,ss_varden,1000000000,3,57702,0.00252324,3
BhlTree,ss_varden,1000000000,3,381435,0.0111134,3
BhlTree,ss_varden,1000000000,3,201465,0.00603617,3
BhlTree,ss_varden,1000000000,3,187110,0.00550439,3
BhlTree,ss_varden,1000000000,3,154682,0.00503785,3
BhlTree,ss_varden,1000000000,3,133486,0.00432939,3
BhlTree,ss_varden,1000000000,3,49741,0.00165615,3
BhlTree,ss_varden,1000000000,3,83745,0.00291907,3
BhlTree,ss_varden,1000000000,3,66265,0.00258934,3
BhlTree,ss_varden,1000000000,3,46612,0.00245863,3
BhlTree,ss_varden,1000000000,3,32428,0.00293108,3
BhlTree,ss_varden,1000000000,3,179970,0.00541323,3
BhlTree,ss_varden,1000000000,3,63840,0.00226698,3
BhlTree,ss_varden,1000000000,3,34897,0.00115787,3
BhlTree,ss_varden,1000000000,3,116130,0.00336797,3
BhlTree,ss_varden,1000000000,3,76736,0.00216971,3
BhlTree,ss_varden,1000000000,3,64293,0.00203556,3
BhlTree,ss_varden,1000000000,3,40843,0.00169004,3
BhlTree,ss_varden,1000000000,3,39394,0.00123008,3
BhlTree,ss_varden,1000000000,3,444737,0.0154437,3
BhlTree,ss_varden,1000000000,3,101345,0.00829241,3
BhlTree,ss_varden,1000000000,3,80229,0.00689114,3
BhlTree,ss_varden,1000000000,3,58803,0.0053878,3
BhlTree,ss_varden,1000000000,3,343392,0.0134177,3
BhlTree,ss_varden,1000000000,3,56767,0.00713798,3
BhlTree,ss_varden,1000000000,3,286625,0.0122561,3
BhlTree,ss_varden,1000000000,3,275619,0.0121795,3
BhlTree,ss_varden,1000000000,3,250330,0.0108195,3
BhlTree,ss_varden,1000000000,3,88462,0.00767804,3
BhlTree,ss_varden,1000000000,3,53305,0.0045626,3
BhlTree,ss_varden,1000000000,3,35157,0.00367037,3
BhlTree,ss_varden,1000000000,3,161868,0.00924203,3
BhlTree,ss_varden,1000000000,3,87380,0.00502042,3
BhlTree,ss_varden,1000000000,3,61158,0.00354807,3
BhlTree,ss_varden,1000000000,3,74488,0.00501911,3
BhlTree,ss_varden,1000000000,3,53671,0.00432114,3
BhlTree,ss_varden,1000000000,3,7472827,0.084701,3
BhlTree,ss_varden,1000000000,3,2027601,0.0349259,3
BhlTree,ss_varden,1000000000,3,399701,0.0052072,3
BhlTree,ss_varden,1000000000,3,227438,0.00299092,3
BhlTree,ss_varden,1000000000,3,90404,0.00172221,3
BhlTree,ss_varden,1000000000,3,39369,0.0009294,3
BhlTree,ss_varden,1000000000,3,51035,0.0011131,3
BhlTree,ss_varden,1000000000,3,137034,0.00307564,3
BhlTree,ss_varden,1000000000,3,34256,0.00098745,3
BhlTree,ss_varden,1000000000,3,102778,0.00245723,3
BhlTree,ss_varden,1000000000,3,40044,0.00125019,3
BhlTree,ss_varden,1000000000,3,62734,0.00162123,3
BhlTree,ss_varden,1000000000,3,172263,0.0028438,3
BhlTree,ss_varden,1000000000,3,155878,0.00244841,3
BhlTree,ss_varden,1000000000,3,101306,0.00174534,3
BhlTree,ss_varden,1000000000,3,71582,0.00132631,3
BhlTree,ss_varden,1000000000,3,52240,0.00111856,3
BhlTree,ss_varden,1000000000,3,54572,0.00130897,3
BhlTree,ss_varden,1000000000,3,1627900,0.0273346,3
BhlTree,ss_varden,1000000000,3,435961,0.0108712,3
BhlTree,ss_varden,1000000000,3,210542,0.00571662,3
BhlTree,ss_varden,1000000000,3,67132,0.00239531,3
BhlTree,ss_varden,1000000000,3,58534,0.00213325,3
BhlTree,ss_varden,1000000000,3,143410,0.00458834,3
BhlTree,ss_varden,1000000000,3,135414,0.00432856,3
BhlTree,ss_varden,1000000000,3,130488,0.00413493,3
BhlTree,ss_varden,1000000000,3,59724,0.00202459,3
BhlTree,ss_varden,1000000000,3,70764,0.0021506,3
BhlTree,ss_varden,1000000000,3,64126,0.00201848,3
BhlTree,ss_varden,1000000000,3,58545,0.00194631,3
BhlTree,ss_varden,1000000000,3,225419,0.0061733,3
BhlTree,ss_varden,1000000000,3,193723,0.00580276,3
BhlTree,ss_varden,1000000000,3,104269,0.00313975,3
BhlTree,ss_varden,1000000000,3,76543,0.00287556,3
BhlTree,ss_varden,1000000000,3,58227,0.00215728,3
BhlTree,ss_varden,1000000000,3,89454,0.00283341,3
BhlTree,ss_varden,1000000000,3,34055,0.00164075,3
BhlTree,ss_varden,1000000000,3,55399,0.00215489,3
BhlTree,ss_varden,1000000000,3,31696,0.00274874,3
BhlTree,ss_varden,1000000000,3,1191939,0.0297906,3
BhlTree,ss_varden,1000000000,3,198579,0.0063472,3
BhlTree,ss_varden,1000000000,3,187352,0.0059042,3
BhlTree,ss_varden,1000000000,3,127187,0.00426367,3
BhlTree,ss_varden,1000000000,3,107532,0.00360995,3
BhlTree,ss_varden,1000000000,3,34408,0.00236918,3
BhlTree,ss_varden,1000000000,3,73124,0.00295071,3


==> figures/data-plots/data/decreBuild.csv <==
solver,benchType,nodes,dims,step=0.1,ave-depth,step=0.2,ave-depth,step=0.25,ave-depth,step=0.5,ave-depth
test,ss_varden,100000000,2,22.7788,0.45479,0.45479,22.6323,0.98559,22.68025,0.62299,22.6803
test,uniform,100000000,2,22.1987,0.36375,0.36375,22.17135,0.80396,22.67955,0.59471,22.67955
test,ss_varden,100000000,3,22.7259,0.58783,0.58783,22.67615,1.6019,22.62545,1.0405,22.62425
test,uniform,100000000,3,22.20465,0.38625,0.38625,22.17335,0.93091,22.6979,0.63721,22.6979


==> figures/data-plots/data/delete.csv <==
solver,benchType,nodes,dims,0.1M,0.2M,0.5M,1M,2M,5M,10M,20M,50M,100M,200M,500M,1000M
test,ss_varden,1000000000,3,0.00714567,0.008102,0.0123137,0.0191023,0.0261627,0.0412623,0.083024,0.140347,0.323232,0.595712,1.09704,2.56293,4.74645
zdtree,ss_varden,1000000000,3,0.10711,0.10733,0.10948,0.11168,0.11513,0.1249,0.14145,0.17687,0.33667,0.58056,1.09247,3.03674,3.9657
cgal,ss_varden,1000000000,3,0.03343,0.06509,0.17545,0.38195,0.83175,2.57385,4.80706,21.5021,75.6082,183.52,320.936,943.821,1501.71
test,uniform,1000000000,3,0.00555233,0.00675133,0.014053,0.0249497,0.0418667,0.082487,0.132918,0.218493,0.403314,0.609687,0.946272,2.11595,4.02411
zdtree,uniform,1000000000,3,0.10827,0.11748,0.12882,0.15024,0.18773,0.28922,0.42652,0.64798,1.10162,1.48937,1.96986,3.55026,4.06456
cgal,uniform,1000000000,3,0.34736,0.72534,1.92624,3.84121,8.00549,19.4202,41.4428,80.3991,204.724,416.466,828.961,2030.38,3793.05
BhlTree,ss_varden,1000000000,3,38.8982,39.4158,39.774,39.1742,39.4959,39.7167,38.4279,39.9675,39.2054,37.6569,37.7322,32.8899,67.363
LogTree,ss_varden,1000000000,3,0.806541,0.777851,0.884653,0.861132,0.899329,0.970906,1.13529,1.44183,2.57034,4.26897,10.231,22.5447,21.675
BhlTree,uniform,1000000000,3,39.3644,40.7494,39.9423,39.9062,40.6795,39.8734,39.2601,41.1367,39.9554,38.5416,39.5954,31.9088,65.5995
LogTree,uniform,1000000000,3,0.41944,0.303223,0.225391,0.231992,0.227992,0.331241,0.485071,1.12117,2.4439,4.04107,9.29272,20.9672,15.7505


==> figures/data-plots/data/delete_2.csv <==
benchmark,solver,ratio,median,avg,min,max,tot,IDS1,IDS10,IDS100,ODS1,ODS10,ODS100,IDU1,IDU10,IDU100,ODU1,ODU10,ODU100,RCS,RCM,RCL,RRS,RRM,RRL
Uniform_by_x,PTree-H,1.0,3.28714,3.28714,3.28714,3.28714,3.28714,0.459385,0.877761,2.55717,0.226633,0.660108,2.55772,1.14851,2.08864,5.27853,0.234457,0.616963,2.36995,0.000401333,0.00379633,0.157627,0.000657333,0.00963033,1.19842
Uniform_by_x,PTree-H,0.1,0.232635,0.232151,0.230058,0.233638,2.32152,0.466289,0.86751,2.59916,0.242953,0.689141,2.51445,1.16374,2.13368,5.7565,0.255894,0.648296,2.34115,0.000409,0.003932,0.160928,0.000653,0.00987633,1.19397
Uniform_by_x,PTree-H,0.01,0.0248217,0.0250266,0.024439,0.0271673,2.50271,0.494493,0.891325,2.63809,0.253822,0.71935,2.60031,1.16275,2.13037,5.87981,0.266412,0.677507,2.41627,0.000387333,0.00410733,0.163779,0.000647333,0.00999267,1.21585
Uniform_by_x,PTree-H,0.001,0.00317667,0.00323232,0.00291567,0.00831667,3.23282,0.510415,0.931785,2.72832,0.277508,0.784517,2.77666,1.21105,2.19543,5.90175,0.294442,0.738332,2.60294,0.000413667,0.00439667,0.158092,0.000632,0.0100427,1.25677
Uniform_by_x,PTree-H,0.0001,0.00083,0.000836642,0.000576333,0.00449867,8.37139,0.514189,0.941014,2.74379,0.274357,0.765803,2.72308,1.21326,2.20009,5.85653,0.287723,0.723242,2.54029,0.000402667,0.004479,0.159205,0.00064,0.0101337,1.25937
Uniform_by_x,PTree-Z,1.0,3.03988,3.03988,3.03988,3.03988,3.03988,0.953528,1.95682,4.75805,0.287651,0.88217,3.6399,3.51464,8.7903,21.1053,0.301129,0.822528,3.33041,0.000535333,0.00475933,0.21278,0.00062,0.010268,1.21937
Uniform_by_x,PTree-Z,0.1,0.214878,0.215501,0.213468,0.222439,2.15501,0.992507,1.98178,4.81532,0.308007,0.970137,3.94859,3.52956,8.77091,21.328,0.328946,0.928925,3.57824,0.000539333,0.00524267,0.217867,0.000649333,0.010867,1.22989
Uniform_by_x,PTree-Z,0.01,0.02252,0.0226762,0.0220873,0.0240867,2.26767,1.01041,1.94664,4.9371,0.32169,1.02624,4.00017,3.54178,8.60725,21.2699,0.350674,0.965604,3.61788,0.000522333,0.00519233,0.224417,0.000659333,0.0106103,1.26138
Uniform_by_x,PTree-Z,0.001,0.00295033,0.00300587,0.00265833,0.00569833,3.00638,1.03442,1.98589,4.96908,0.343099,1.07361,4.09198,3.6807,8.7608,21.3124,0.365512,1.00458,3.68218,0.000574,0.005543,0.215074,0.000680667,0.0109717,1.30354
Uniform_by_x,PTree-Z,0.0001,0.000895333,0.000908112,0.000567667,0.00489267,9.0861,1.02617,2.00198,4.93576,0.339633,1.05097,4.09385,3.68036,8.74906,21.3224,0.361699,0.982679,3.70135,0.000549667,0.00561767,0.214845,0.000651333,0.0107147,1.29991
Uniform_by_x,CPAM-H,1.0,10.1994,10.1994,10.1994,10.1994,10.1994,0.64164,1.16133,3.11947,0.271402,0.762383,2.81539,1.48894,2.73045,6.47068,0.278855,0.716069,2.59579,0.000537667,0.00525433,0.213928,0.000627667,0.0117197,1.41922
Uniform_by_x,CPAM-H,0.1,1.49715,1.49895,1.42974,1.59707,14.9895,0.65775,1.18152,3.21937,0.295242,0.817699,2.83136,1.56014,2.86907,7.08064,0.308021,0.766338,2.63047,0.000524333,0.00558967,0.227462,0.000658333,0.0111803,1.44381
Uniform_by_x,CPAM-H,0.01,0.110657,0.110705,0.0954427,0.126147,11.0706,0.650743,1.17158,3.27345,0.313449,0.856946,2.91491,1.50715,2.76653,7.13828,0.328274,0.801723,2.70717,0.00053,0.00593767,0.232027,0.000636,0.0116493,1.47768
Uniform_by_x,CPAM-H,0.001,0.00856467,0.00867217,0.00806067,0.013876,8.67268,0.66648,1.19216,3.30165,0.32828,0.883788,3.08906,1.49602,2.73747,7.04613,0.340109,0.830655,2.89072,0.000512667,0.006173,0.223325,0.000585667,0.0115143,1.49028
Uniform_by_x,CPAM-H,0.0001,0.002093,0.00212425,0.00168967,0.00654233,21.2475,0.684207,1.18706,3.33629,0.317961,0.853156,2.99922,1.48487,2.7364,7.0001,0.335991,0.807384,2.80958,0.000803,0.00616333,0.221998,0.000578333,0.0117753,1.48086
Uniform_by_x,CPAM-Z,1.0,10.0905,10.0905,10.0905,10.0905,10.0905,1.3726,2.64661,6.00643,0.344953,1.03835,4.12646,4.58722,11.4264,26.3804,0.364178,0.974967,3.76154,0.000854333,0.006871,0.291958,0.000677333,0.0119603,1.47092
Uniform_by_x,CPAM-Z,0.1,1.44436,1.43534,1.33904,1.53914,14.3534,1.41258,2.77604,6.22699,0.382737,1.14018,4.49682,4.73963,11.8248,27.5275,0.408949,1.08501,4.07486,0.000803667,0.00711433,0.308421,0.000666,0.012115,1.4898
Uniform_by_x,CPAM-Z,0.01,0.108104,0.107182,0.0928877,0.122214,10.7183,1.38163,2.70741,6.39516,0.388361,1.20561,4.54672,4.51695,11.2255,27.2326,0.425934,1.14525,4.10771,0.00255467,0.00752367,0.313342,0.000675,0.01365,1.51538
Uniform_by_x,CPAM-Z,0.001,0.00843333,0.00851977,0.00773267,0.0141533,8.52026,1.41207,2.69601,6.37649,0.401429,1.22554,4.56237,4.47457,10.9906,26.6018,0.417353,1.12016,4.09179,0.000775667,0.00791433,0.302335,0.000675,0.013002,1.53988
Uniform_by_x,CPAM-Z,0.0001,0.00226067,0.00227297,0.00168067,0.006759,22.7347,1.37883,2.70993,6.35996,0.389503,1.17705,4.50462,4.47286,10.9853,26.6056,0.425693,1.14626,4.04743,0.000761,0.00831233,0.300236,0.000682333,0.012858,1.54153
Uniform_by_x,KdTree,1.0,5.02894,5.02894,5.02894,5.02894,5.02894,0.1132,0.242955,0.984213,0.0978227,0.435309,2.09333,0.222967,0.397813,1.30476,0.0973913,0.392434,1.77234,0.000356,0.00465433,0.093648,0.000405667,0.007893,1.1017
Uniform_by_x,KdTree,0.1,0.633965,1.00121,0.0250347,3.39307,10.0121,0.12026,0.250473,1.01901,0.10168,0.463867,2.23279,0.232117,0.411136,1.33841,0.102254,0.404079,1.88655,0.000354,0.004921,0.0976243,0.000395,0.008293,1.07713
Uniform_by_x,KdTree,0.01,0.131754,0.243223,0.00230367,3.85184,24.3224,0.122464,0.261834,1.03139,0.101801,0.459987,2.21458,0.23314,0.412735,1.34312,0.101212,0.400634,1.87277,0.000442333,0.00497033,0.0981273,0.00124067,0.00796067,1.0712
Uniform_by_x,KdTree,0.001,0.019015,0.036831,0.000256,3.68533,36.8315,0.123174,0.259067,1.02847,0.0958757,0.4486,2.21943,0.232362,0.411735,1.33411,0.0922697,0.390557,1.87184,0.000322,0.00487367,0.098098,0.000388,0.00797933,1.0759
Uniform_by_x,KdTree,0.0001,0.003952,0.00627498,7.13333e-05,3.59004,62.7547,0.124083,0.262679,1.0308,0.0802673,0.336628,1.56688,0.232329,0.410539,1.33489,0.0777047,0.301151,1.3108,0.000350333,0.004923,0.0979257,0.000437,0.00808,1.07385
Uniform_by_x,OrthTree,1.0,4.56713,4.56713,4.56713,4.56713,4.56713,0.101382,0.21887,0.973357,0.103022,0.376552,1.6555,0.204271,0.370279,1.29754,0.102339,0.327722,1.4033,0.000379,0.006702,0.0980757,0.000485333,0.00942433,1.20135
Uniform_by_x,OrthTree,0.1,0.229523,0.192282,0.047609,0.250934,1.92283,0.10194,0.209874,0.951085,0.0407127,0.312581,2.21306,0.19815,0.345439,1.24301,0.0527917,0.326312,1.99215,0.000376,0.00496567,0.072802,0.000509667,0.00813967,1.1571
Uniform_by_x,OrthTree,0.01,0.031407,0.0308384,0.00674467,0.0425047,3.08388,0.105247,0.216406,0.957093,0.0417097,0.31621,2.23179,0.201251,0.349192,1.24679,0.0532673,0.329876,2.00883,0.000386333,0.00503633,0.073913,0.000503,0.00798267,1.10293
Uniform_by_x,OrthTree,0.001,0.004296,0.00424628,0.000494667,0.0115763,4.24677,0.107356,0.216676,0.958125,0.040629,0.319243,2.25327,0.205376,0.354813,1.25668,0.053324,0.333152,2.02665,0.000395,0.00534933,0.0729343,0.000468333,0.00813633,1.07139
Uniform_by_x,OrthTree,0.0001,0.000860667,0.000873147,0.000126667,0.00463,8.73645,0.108964,0.222395,0.963272,0.0411347,0.321589,2.26605,0.207302,0.35548,1.25503,0.0534633,0.336211,2.03614,0.000384667,0.00516833,0.0730387,0.000485,0.00801333,1.02431
Uniform_by_x,ZdTree,1.0,8.19651,8.19651,8.19651,8.19651,8.19651,0.188726,0.282032,1.16803,1.86382,2.02767,3.52219,0.257895,0.414793,1.50925,1.30455,1.44022,2.76912,0.000427667,0.00489,0.115202,0.002274,0.01119,1.59838
Uniform_by_x,ZdTree,0.1,0.592731,0.580114,0.543054,0.626758,5.80115,0.132049,0.269133,1.16175,1.95296,2.06562,3.6497,0.204442,0.403169,1.49337,1.33502,1.46168,2.85629,0.000415667,0.004856,0.111561,0.000631667,0.0102177,1.60739
Uniform_by_x,ZdTree,0.01,0.0487883,0.049453,0.0412343,0.063889,4.94535,0.130687,0.273885,1.15799,2.05076,2.16354,3.70018,0.202849,0.401641,1.4844,1.37582,1.52633,2.88944,0.000423,0.0052,0.109379,0.000587667,0.010155,1.60708
Uniform_by_x,ZdTree,0.001,0.010784,0.0119569,0.005522,0.032621,11.9574,0.135329,0.276557,1.16835,2.10024,2.22361,3.73772,0.204864,0.404659,1.48753,1.45312,1.54488,2.90541,0.000508333,0.005201,0.108224,0.000941333,0.0105873,1.54393
Uniform_by_x,ZdTree,0.0001,0.00198767,0.00277654,0.000921333,0.021147,27.7704,0.133424,0.281354,1.17861,2.08048,2.22001,3.74143,0.203742,0.404538,1.50863,1.43383,1.54329,2.91997,0.000410667,0.00520733,0.107733,0.000570667,0.009887,1.39749
Uniform_by_x,Boost,1.0,-1,-1,-1,-1,2811.77453,0.54894,0.67723,2.47155,0.55834,0.68264,2.1075,0.55922,0.68087,2.06854,0.51911,0.67515,2.11784,0.00265,0.00442,0.46156,0.00035,0.01041,4.2206
Uniform_by_x,Boost,0.0001,-1,-1,-1,-1,438.19969,0.49084,0.65341,2.01022,0.50391,0.65127,1.73294,0.49913,0.66005,1.69372,0.50176,0.65665,1.80644,0.0027,0.00405,0.45539,0.00038,0.00981,4.13793
Varden,PTree-H,1.0,3.09693,3.09693,3.09693,3.09693,3.09693,0.505736,2.23203,13.364,0.284466,0.566024,3.57419,1.29349,2.69765,8.71028,0.183134,0.391254,2.50083,0.000516,0.00216033,0.103922,0.000632667,0.008231,1.15436
Varden,PTree-H,0.1,0.220868,0.221531,0.219031,0.225248,2.21531,0.37108,2.18078,13.7874,0.261484,0.574595,3.67126,1.32175,2.73267,8.89339,0.20019,0.477677,3.0574,0.000526,0.00222233,0.109692,0.000994333,0.00824467,1.156
Varden,PTree-H,0.01,0.024857,0.0254318,0.0230847,0.033174,2.54323,0.377735,2.21374,13.8743,0.265485,0.576829,3.68616,1.34966,2.79125,9.09255,0.207148,0.484016,3.07828,0.000536333,0.002331,0.105537,0.000948,0.008431,1.19912
Varden,PTree-H,0.001,0.00332,0.00354089,0.00268767,0.00981667,3.54139,0.383666,2.25104,14.066,0.266363,0.582989,3.70308,1.36107,2.82594,9.177,0.249575,0.558437,3.40784,0.000826333,0.00239167,0.105346,0.000684667,0.00834167,1.21491
Varden,PTree-H,0.0001,0.000801667,0.000820767,0.000536667,0.00505267,8.21266,0.382966,2.24834,14.1432,0.270242,0.578165,3.68929,1.3619,2.82733,9.16624,0.245654,0.589192,3.46312,0.000547667,0.002368,0.105884,0.000677333,0.00858967,1.21905
Varden,PTree-Z,1.0,3.04482,3.04482,3.04482,3.04482,3.04482,0.938071,3.93929,23.2112,0.312894,1.0222,7.4954,4.26711,10.7577,27.897,0.290526,0.499514,2.96845,0.000626333,0.00305633,0.164326,0.000783333,0.00862733,1.18494
Varden,PTree-Z,0.1,0.201978,0.202835,0.200147,0.207988,2.02835,0.941523,3.97327,22.7848,0.333495,2.12147,17.7861,4.30512,10.7069,27.5599,0.264682,0.579841,3.44254,0.000647667,0.00317433,0.173183,0.000832667,0.00869233,1.19807
Varden,PTree-Z,0.01,0.0218357,0.0227359,0.0208293,0.0320033,2.27364,0.986555,4.09978,23.6828,0.335746,2.21808,18.2766,4.33574,10.5227,27.7382,0.269911,0.598554,3.5063,0.000685,0.00329933,0.168337,0.000826667,0.00901633,1.24206
Varden,PTree-Z,0.001,0.00303133,0.00326371,0.00238767,0.00683067,3.2642,1.01284,4.28259,23.8419,0.333803,2.27699,17.0991,4.3625,10.5679,27.8529,0.274002,0.619849,3.50162,0.000696,0.003454,0.169475,0.000808667,0.00895867,1.26108
Varden,PTree-Z,0.0001,0.000761667,0.000779123,0.000508667,0.00491167,7.79621,1.017,4.30321,23.8839,0.333813,2.2907,17.1412,4.36692,10.5719,27.8528,0.272928,0.619656,3.50605,0.000703,0.003487,0.167833,0.000796333,0.008906,1.26077
Varden,CPAM-H,1.0,9.83688,9.83688,9.83688,9.83688,9.83688,0.593468,2.5085,14.5243,0.352053,0.65856,3.80461,1.66259,3.45573,9.86871,0.23194,0.465102,2.66615,0.000893,0.00317733,0.145953,0.001106,0.00884533,1.37462
Varden,CPAM-H,0.1,1.50595,1.49233,1.3754,1.55635,14.9233,0.447798,2.46179,14.675,0.332054,0.668379,3.97569,1.71214,3.54158,10.3183,0.258732,0.557997,3.28121,0.000849333,0.00300633,0.156135,0.00114567,0.00886433,1.39535
Varden,CPAM-H,0.01,0.112423,0.112195,0.0963657,0.125129,11.2196,0.458675,2.48962,14.989,0.337328,0.67375,3.9882,1.65555,3.43984,10.4401,0.264297,0.567147,3.30484,0.000834667,0.00408233,0.156222,0.00113533,0.00912767,1.42252
Varden,CPAM-H,0.001,0.00888933,0.00912162,0.00775667,0.0138793,9.12212,0.465995,2.54427,15.2223,0.341351,0.679005,3.99808,1.6535,3.45255,10.5177,0.318984,0.659184,3.62322,0.000787333,0.00311833,0.151775,0.00100067,0.00919567,1.43089
Varden,CPAM-H,0.0001,0.001911,0.00196796,0.001564,0.00609967,19.6846,0.467364,2.55403,15.1197,0.341134,0.679829,3.99435,1.64935,3.45849,10.5193,0.315003,0.666599,3.72043,0.000782667,0.003145,0.151957,0.000985333,0.00970567,1.42885
Varden,CPAM-Z,1.0,9.71862,9.71862,9.71862,9.71862,9.71862,1.15326,4.61433,25.6412,0.378349,1.21148,7.99911,5.5685,14.0477,33.9207,0.369812,0.589805,3.21067,0.000899333,0.00423433,0.228161,0.000837333,0.00941433,1.41563
Varden,CPAM-Z,0.1,1.39122,1.40485,1.35849,1.47662,14.0485,1.16858,4.73162,25.5552,0.409682,2.59553,19.9543,5.64114,14.2595,34.5583,0.346688,0.693541,3.75298,0.000941333,0.00445367,0.245478,0.000941667,0.00955967,1.44021
Varden,CPAM-Z,0.01,0.107861,0.108438,0.090989,0.132209,10.8439,1.1932,4.87043,26.096,0.406329,2.70564,20.3732,5.33981,13.3933,34.1764,0.358654,0.724407,3.82428,0.000943,0.00467567,0.244295,0.000900333,0.010029,1.46484
Varden,CPAM-Z,0.001,0.008478,0.00874526,0.00737567,0.013867,8.74575,1.23323,5.07304,26.2435,0.410471,2.83562,19.212,5.30745,13.2488,33.9696,0.361734,0.748744,3.81785,0.000957333,0.00475433,0.237269,0.000878333,0.00978133,1.4855
Varden,CPAM-Z,0.0001,0.00196833,0.00201872,0.00155467,0.006532,20.1922,1.23875,5.08419,26.312,0.409163,2.85615,19.1869,5.31269,13.2741,34.0314,0.364442,0.751173,3.82888,0.000946667,0.00473067,0.236951,0.000919,0.00988567,1.48452
Varden,KdTree,1.0,6.12852,6.12852,6.12852,6.12852,6.12852,0.051635,0.109031,0.532387,0.406287,0.641431,5.53335,0.223778,0.398904,1.30328,0.10504,0.168716,1.18463,0.000723333,0.00243667,0.0601763,0.000522667,0.007033,1.07244
Varden,KdTree,0.1,0.823279,0.935731,0.0278553,1.89148,9.35732,0.053733,0.110809,0.534168,0.515284,0.842234,6.51831,0.23394,0.410475,1.3286,0.133531,0.224919,1.58926,0.001027,0.002504,0.062785,0.000429333,0.00694,1.04046
Varden,KdTree,0.01,0.0953847,0.188524,0.00282433,1.93325,18.8525,0.0542443,0.111556,0.535994,0.44068,0.676682,5.08054,0.234064,0.411766,1.33262,0.133109,0.225885,1.46552,0.000889667,0.00256667,0.0628947,0.000474667,0.00694467,1.03372
Varden,KdTree,0.001,0.0117543,0.028758,0.000262,1.89031,28.7585,0.0543283,0.111745,0.536724,0.473567,0.74351,5.77151,0.234275,0.411245,1.33116,0.108395,0.173716,0.967023,0.00104833,0.00289967,0.0635203,0.000472667,0.006683,1.03184
Varden,KdTree,0.0001,0.002944,0.00515967,6.86667e-05,1.82217,51.6016,0.05437,0.111673,0.536218,0.525301,0.804319,6.49715,0.234243,0.410372,1.32907,0.124234,0.230892,1.75143,0.00106633,0.00254433,0.063117,0.000460667,0.00663467,1.03562
Varden,OrthTree,1.0,11.8225,11.8225,11.8225,11.8225,11.8225,0.0953383,0.154989,0.5757,0.156146,0.278599,1.05635,0.232536,0.392459,1.30098,0.0972957,0.145759,0.487522,0.000598667,0.00312567,0.0537967,0.000730333,0.006721,1.11753
Varden,OrthTree,0.1,0.710365,0.67916,0.053329,0.99328,6.7916,0.0993727,0.157801,0.563447,0.138362,0.243022,1.16392,0.242878,0.397447,1.28758,0.110969,0.19865,1.1386,0.000577333,0.00284767,0.0496103,0.000703333,0.00664467,1.06789
Varden,OrthTree,0.01,0.08515,0.0847714,0.00605,0.124359,8.47719,0.0998927,0.158649,0.574215,0.138897,0.243515,1.18144,0.248304,0.402003,1.30082,0.112016,0.199146,1.14619,0.000576667,0.00284,0.0501007,0.000679,0.006743,1.03083
Varden,OrthTree,0.001,0.0125453,0.0125343,0.000620667,0.0176237,12.5348,0.0999917,0.159093,0.567831,0.138716,0.239025,1.15374,0.247408,0.404663,1.30695,0.111583,0.199281,1.14926,0.000569,0.002875,0.0497957,0.000674,0.00667767,1.02361
Varden,OrthTree,0.0001,0.00275167,0.00283017,3.83333e-05,0.00573133,28.3067,0.100189,0.159677,0.568132,0.139291,0.238618,1.17894,0.248322,0.404019,1.30516,0.112406,0.20151,1.14751,0.000584333,0.002843,0.049767,0.000684667,0.00651567,1.01302
Varden,ZdTree,1.0,8.62424,8.62424,8.62424,8.62424,8.62424,0.234549,0.262504,0.818944,1.0326,1.21208,6.08444,0.298692,0.454007,1.48961,0.518091,0.602266,2.89676,0.000556667,0.00282767,0.068867,0.000995,0.009358,1.54923
Varden,ZdTree,0.1,0.587866,0.576043,0.52199,0.606106,5.76044,0.18723,0.248284,0.815449,0.841754,1.15894,6.19022,0.265938,0.44518,1.4735,0.415419,0.579979,2.90054,0.000715667,0.00241633,0.065611,0.000912,0.00905867,1.56216
Varden,ZdTree,0.01,0.054399,0.0543616,0.0387963,0.0669967,5.43621,0.176616,0.248645,0.820011,0.903932,1.16218,6.10336,0.273762,0.446639,1.47277,0.457446,0.58151,2.90434,0.000865333,0.002901,0.0639133,0.000983,0.00874633,1.50615
Varden,ZdTree,0.001,0.0164073,0.0165317,0.00624767,0.0368273,16.5322,0.193754,0.248247,0.840244,0.911974,1.18548,6.15497,0.272901,0.451261,1.49139,0.453083,0.584496,2.90685,0.000564,0.002917,0.0636973,0.000894667,0.00879167,1.36332
Varden,ZdTree,0.0001,0.003379,0.0041003,0.001093,0.0227777,41.008,0.196109,0.25241,0.840364,0.914697,1.1629,6.16466,0.27405,0.450036,1.49556,0.501691,0.583227,2.86686,0.000576333,0.002637,0.0636867,0.000898333,0.00885667,1.36034
Varden,Boost,1.0,-1,-1,-1,-1,869.83307,0.51917,0.63086,2.42692,0.5085,0.62122,2.28459,0.51937,0.63757,1.93789,0.52813,0.63897,2.12952,0.00059,0.00225,0.44475,0.00037,0.00916,4.21237
Varden,Boost,0.0001,-1,-1,-1,-1,317.5024,0.50337,0.61681,2.11422,0.5034,0.62427,1.71946,0.50242,0.61332,1.83179,0.52923,0.64771,1.78555,0.00266,0.00301,0.42902,0.00037,0.01065,4.20443
Uniform,PTree-H,1.0,3.3375,3.3375,3.3375,3.3375,3.3375,1.11555,1.93476,4.66297,1.1294,1.93195,4.63933,1.09148,1.92309,4.62731,1.12843,1.93214,4.62605,0.000404333,0.003796,0.155735,0.000635667,0.00947167,1.16535
Uniform,PTree-H,0.1,0.496954,0.468833,0.268533,0.64775,4.68833,1.1585,1.95541,4.63142,1.18403,1.96553,4.63508,1.15124,1.96163,4.64347,1.18862,1.97405,4.65179,0.000423667,0.00457467,0.160677,0.000582667,0.009984,1.24697
Uniform,PTree-H,0.01,0.155269,0.143898,0.027784,0.20455,14.3899,1.15598,1.95285,4.63248,1.18123,1.962,4.637,1.14842,1.95791,4.64442,1.18484,1.96955,4.65439,0.000444333,0.00476633,0.160971,0.000577333,0.010495,1.24348
Uniform,PTree-H,0.001,0.029193,0.0277034,0.00374567,0.03685,27.7039,1.15485,1.95266,4.63399,1.18109,1.96275,4.63943,1.14824,1.958,4.64616,1.18531,1.97048,4.65495,0.000445667,0.00467033,0.161748,0.000652333,0.00993733,1.24039
Uniform,PTree-H,0.0001,0.004297,0.00422068,0.000579333,0.00679367,42.2118,1.1544,1.95187,4.63276,1.18126,1.96221,4.63927,1.14869,1.95889,4.64601,1.18577,1.96974,4.65493,0.000441,0.004767,0.160941,0.000613333,0.00996133,1.24368
Uniform,PTree-Z,1.0,3.10883,3.10883,3.10883,3.10883,3.10883,3.62253,9.13509,22.1977,3.68975,9.20284,22.2613,3.6483,9.20894,22.2864,3.70512,9.23062,22.3071,0.000545333,0.00498367,0.227277,0.000695667,0.0102973,1.21356
Uniform,PTree-Z,0.1,0.508747,0.478331,0.243896,0.760978,4.78332,3.79297,9.14976,22.5761,3.88335,9.23182,22.6586,3.84797,9.24218,22.7125,3.90406,9.26439,22.7438,0.00061,0.00601067,0.234311,0.000761,0.010464,1.2995
Uniform,PTree-Z,0.01,0.153874,0.141626,0.0249277,0.203322,14.1627,3.77617,9.12433,22.5646,3.86696,9.20529,22.6424,3.83179,9.21716,22.6925,3.88868,9.24053,22.7192,0.000623667,0.00590967,0.235096,0.000742,0.011102,1.2998
Uniform,PTree-Z,0.001,0.0289163,0.0274192,0.00325067,0.03647,27.4197,3.77749,9.12271,22.5777,3.86714,9.20709,22.6555,3.83705,9.2208,22.7109,3.8884,9.24232,22.7376,0.000620333,0.00618867,0.235266,0.000738333,0.0107313,1.30164
Uniform,PTree-Z,0.0001,0.00426267,0.00419915,0.000774,0.007585,41.9964,3.77694,9.12047,22.5695,3.86366,9.19748,22.6484,3.83103,9.2132,22.7043,3.88714,9.23665,22.736,0.000622333,0.00598067,0.236555,0.000686667,0.0108733,1.30006
Uniform,CPAM-H,1.0,11.3425,11.3425,11.3425,11.3425,11.3425,1.43691,2.51881,5.90257,1.44541,2.50307,5.8607,1.39108,2.48363,5.84109,1.43789,2.4925,5.83315,0.000535,0.00519067,0.214836,0.000749,0.0109383,1.3914
Uniform,CPAM-H,0.1,1.76767,1.72446,1.48437,2.08303,17.2446,1.42216,2.43495,5.84666,1.43592,2.42842,5.8246,1.38608,2.41828,5.8192,1.43372,2.42884,5.82343,0.000533333,0.00594333,0.223339,0.000661,0.011407,1.45454
Uniform,CPAM-H,0.01,0.39198,0.389785,0.103176,0.628158,38.9785,1.42364,2.43423,5.84086,1.43678,2.42695,5.81852,1.38718,2.41663,5.81533,1.43405,2.42801,5.81566,0.000535667,0.006346,0.223139,0.00328433,0.0112133,1.45274
Uniform,CPAM-H,0.001,0.114827,0.107044,0.00993467,0.142931,107.044,1.42258,2.43233,5.8394,1.43466,2.42559,5.8153,1.38571,2.41465,5.80886,1.43209,2.42621,5.81203,0.000521333,0.00594933,0.225596,0.000668333,0.0114207,1.4559
Uniform,CPAM-H,0.0001,0.015679,0.0156752,0.00189233,0.0226147,156.757,1.42341,2.43282,5.84076,1.43565,2.42568,5.81475,1.38482,2.41356,5.80637,1.43196,2.42469,5.80986,0.000529667,0.005977,0.224838,0.000685333,0.011411,1.45798
Uniform,CPAM-Z,1.0,11.0093,11.0093,11.0093,11.0093,11.0093,4.73192,11.8806,27.683,4.7931,11.9391,27.7644,4.73372,11.9391,27.7937,4.80943,11.9721,27.8363,0.000822667,0.006743,0.308854,0.000824333,0.011779,1.45201
Uniform,CPAM-Z,0.1,1.67773,1.66812,1.30981,1.91237,16.6812,4.60323,11.4776,27.9063,4.6878,11.5605,27.9933,4.63782,11.5728,28.0324,4.7115,11.596,28.0596,0.0009,0.00779267,0.327332,0.000771667,0.012542,1.52476
Uniform,CPAM-Z,0.01,0.386109,0.384404,0.094482,0.629041,38.4404,4.60013,11.4559,27.8544,4.68366,11.5384,27.9462,4.63234,11.5486,27.9887,4.70549,11.5794,28.0173,0.000842333,0.007777,0.325496,0.000762,0.012628,1.52703
Uniform,CPAM-Z,0.001,0.114448,0.106253,0.00815267,0.144855,106.254,4.59431,11.4411,27.8261,4.68,11.532,27.9121,4.63045,11.5393,27.9495,4.70342,11.5615,27.9744,0.000879,0.007894,0.326197,0.000742333,0.0126253,1.52873
Uniform,CPAM-Z,0.0001,0.01566,0.0156589,0.00160233,0.0224723,156.594,4.59896,11.4587,27.8404,4.68234,11.5414,27.9204,4.63198,11.5473,27.967,4.7054,11.575,28.0101,0.000833,0.00782733,0.32546,0.000761667,0.0126003,1.52432
Uniform,KdTree,1.0,3.68976,3.68976,3.68976,3.68976,3.68976,0.220615,0.398098,1.299,0.253515,0.397918,1.27788,0.221688,0.38846,1.26091,0.256728,0.395334,1.25553,0.000349667,0.00451133,0.0977693,0.000428,0.00767233,1.09078
Uniform,KdTree,0.1,0.502435,0.436786,0.0262093,0.570793,4.36786,0.229446,0.41032,1.42037,0.261184,0.411414,1.39724,0.228919,0.40019,1.37523,0.263137,0.41015,1.36836,0.000592667,0.00513433,0.101872,0.000429,0.00794633,1.06608
Uniform,KdTree,0.01,0.122637,0.111543,0.00328433,0.141671,11.1544,0.229556,0.409884,1.41956,0.259781,0.41133,1.39553,0.228852,0.399309,1.37365,0.262521,0.409475,1.36776,0.000358667,0.005629,0.103185,0.000421667,0.00814033,1.07348
Uniform,KdTree,0.001,0.0245583,0.0229674,0.000416333,0.0284533,22.9679,0.228848,0.410377,1.4209,0.260314,0.41285,1.3965,0.229254,0.400129,1.37423,0.263239,0.410793,1.36925,0.000636,0.005138,0.103298,0.000435667,0.00807667,1.06036
Uniform,KdTree,0.0001,0.00626867,0.00597923,0.000101333,0.00922867,59.7973,0.233176,0.410527,1.41987,0.260391,0.4116,1.3969,0.229341,0.400054,1.37476,0.263392,0.410177,1.36951,0.000602,0.005707,0.104003,0.000416333,0.00801633,1.07014
Uniform,OrthTree,1.0,3.33088,3.33088,3.33088,3.33088,3.33088,0.204068,0.362062,1.2223,0.229829,0.363341,1.20084,0.203394,0.353546,1.18562,0.230378,0.360601,1.17567,0.000407333,0.00486733,0.078304,0.000528333,0.00786967,1.143
Uniform,OrthTree,0.1,0.509612,0.432335,0.0789137,0.520912,4.32335,0.211469,0.392882,1.50455,0.237793,0.396199,1.48382,0.211159,0.383121,1.46323,0.241468,0.393802,1.45577,0.000425333,0.00601,0.0866773,0.000487667,0.009326,1.17988
Uniform,OrthTree,0.01,0.117498,0.102417,0.008318,0.127389,10.2417,0.211683,0.394084,1.50882,0.238593,0.396409,1.48723,0.211625,0.384291,1.46742,0.241798,0.394677,1.45908,0.000409,0.00606,0.0878637,0.000503667,0.00923367,1.178
Uniform,OrthTree,0.001,0.0215703,0.019564,0.000483,0.0260057,19.5645,0.211809,0.394366,1.51045,0.240568,0.396991,1.48938,0.21379,0.384762,1.46867,0.241897,0.395579,1.46093,0.000410667,0.006269,0.0878913,0.000501,0.00930367,1.17607
Uniform,OrthTree,0.0001,0.003178,0.00298627,8.43333e-05,0.00684,29.8677,0.211728,0.39441,1.51108,0.239191,0.397254,1.48989,0.212219,0.384691,1.46959,0.241972,0.39561,1.46149,0.000424,0.00604833,0.088525,0.000508333,0.00914933,1.17662
Uniform,ZdTree,1.0,7.73971,7.73971,7.73971,7.73971,7.73971,0.211668,0.412942,1.4459,0.245617,0.413502,1.40887,0.207264,0.398796,1.3823,0.242586,0.405293,1.36856,0.000700667,0.00508767,0.118927,0.000599667,0.0104457,1.55733
Uniform,ZdTree,0.1,0.827816,0.811629,0.561355,1.16236,8.1163,0.200264,0.412115,1.45541,0.239052,0.414519,1.43063,0.19733,0.399798,1.40354,0.235118,0.404061,1.38904,0.000444333,0.00530833,0.113908,0.000577333,0.0100553,1.41206
Uniform,ZdTree,0.01,0.138806,0.132143,0.0388317,0.186944,13.2143,0.200269,0.412996,1.46319,0.238839,0.416728,1.43638,0.196691,0.39979,1.40831,0.235638,0.407703,1.39374,0.000596333,0.00536333,0.113005,0.000560333,0.00987467,1.37745
Uniform,ZdTree,0.001,0.0242463,0.023426,0.00611833,0.029626,23.4265,0.200321,0.415333,1.48192,0.23989,0.420042,1.45858,0.196876,0.403727,1.43414,0.236064,0.411278,1.4215,0.000455,0.00751133,0.114429,0.000604667,0.0100663,1.38288
Uniform,ZdTree,0.0001,0.004012,0.00398115,0.00131167,0.009161,39.8165,0.200666,0.416759,1.49052,0.240463,0.422661,1.47105,0.19733,0.404281,1.44563,0.237437,0.411362,1.43433,0.000557,0.005482,0.115897,0.000538667,0.0101903,1.39146
Uniform,Boost,1.0,-1,-1,-1,-1,2268.84512,0.61488,0.77115,14.16274,0.61693,0.78131,11.58394,0.61399,0.75953,8.91349,0.61366,0.76833,6.69609,0.00059,0.00511,0.43274,0.00039,0.01065,5.48371
Uniform,Boost,0.0001,-1,-1,-1,-1,960.86658,0.62876,0.77479,4.93486,0.62843,0.78306,4.45633,0.63054,0.77381,4.0766,0.62595,0.77383,3.78479,0.00109,0.00372,0.65295,0.00072,0.0103,4.60429


==> figures/data-plots/data/delete_3.csv <==
benchmark,solver,ratio,median,avg,min,max,tot,IDS1,IDS10,IDS100,ODS1,ODS10,ODS100,IDU1,IDU10,IDU100,ODU1,ODU10,ODU100,RCS,RCM,RCL,RRS,RRM,RRL
Uniform_by_x,PTree-H,1.0,3.88114,3.88114,3.88114,3.88114,3.88114,1.78819,3.84525,9.8431,0.458696,1.03247,7.67498,3.54084,6.88902,15.7932,0.503052,1.30695,8.53962,0.000742,0.0591827,1.13175,0.000740333,0.0652573,2.01672
Uniform_by_x,PTree-H,0.1,0.301662,0.301167,0.296826,0.307734,3.01168,1.84809,4.05573,10.5629,0.53963,1.2156,8.40327,4.0754,8.17569,19.2094,0.582733,1.46325,9.21265,0.000738667,0.0645683,1.16695,0.000754,0.0707267,2.05665
Uniform_by_x,PTree-H,0.01,0.0328527,0.0329896,0.031502,0.0362673,3.29901,1.81696,3.86613,10.1479,0.591378,1.28591,8.0086,3.96611,7.82742,18.396,0.635071,1.50336,8.87541,0.000765667,0.060381,1.14306,0.000788333,0.067747,2.14379
Uniform_by_x,PTree-H,0.001,0.006206,0.00612757,0.00432633,0.009967,6.12807,1.8237,3.86302,10.0973,0.589137,1.28949,7.92095,3.97395,7.83471,18.3203,0.639029,1.5153,8.86651,0.000779,0.059484,1.13455,0.000789333,0.0656917,2.14795
Uniform_by_x,PTree-H,0.0001,0.002142,0.00205255,0.000713667,0.00639033,20.5305,1.81837,3.85801,10.0921,0.570267,1.25592,7.85778,3.97027,7.82469,18.2982,0.622171,1.48865,8.84157,0.000769667,0.058269,1.13848,0.000741,0.0658453,2.15589
Uniform_by_x,KdTree,1.0,6.00929,6.00929,6.00929,6.00929,6.00929,0.157001,0.612958,2.29697,0.30936,1.8393,8.18423,0.263569,0.908518,3.07922,0.332537,1.59253,6.3492,0.000539667,0.043812,0.84754,0.000626667,0.0487533,1.85265
Uniform_by_x,KdTree,0.1,0.859614,1.46196,0.065397,5.91886,14.6196,0.164485,0.646402,2.35449,0.336368,1.94787,8.46443,0.278452,0.941372,3.14046,0.35753,1.67611,6.53826,0.000605667,0.0460783,0.869126,0.000679,0.051968,1.85053
Uniform_by_x,KdTree,0.01,0.178997,0.285035,0.00633967,5.57128,28.5036,0.165103,0.647818,2.36535,0.278217,1.71189,7.58915,0.280477,0.943408,3.14214,0.302713,1.48096,5.8459,0.00245067,0.0471523,0.859978,0.000981,0.0519933,1.81676
Uniform_by_x,KdTree,0.001,0.0219677,0.0379704,0.00107067,5.56138,37.9709,0.166821,0.648233,2.36922,0.195941,0.912086,3.63891,0.27983,0.944881,3.14682,0.201348,0.7836,2.86159,0.000595,0.0477633,0.872497,0.000671,0.0520323,1.82455
Uniform_by_x,KdTree,0.0001,0.00449067,0.0065764,8.53333e-05,5.60007,65.7689,0.166904,0.646929,2.37228,0.117495,0.345893,1.50606,0.279366,0.944529,3.15058,0.117449,0.336989,1.56314,0.000613333,0.0460457,0.867453,0.00101433,0.050116,1.83011
Uniform_by_x,OrthTree,1.0,6.61689,6.61689,6.61689,6.61689,6.61689,0.184572,0.631336,2.39416,0.340727,1.36976,5.24023,0.311475,0.953678,3.21801,0.340377,1.16689,4.03358,0.000963333,0.0547373,0.872982,0.000785333,0.0583773,2.01637
Uniform_by_x,OrthTree,0.1,0.441721,0.430283,0.227412,0.549613,4.30284,0.181032,0.606588,2.33994,0.378729,1.78541,7.799,0.302028,0.870318,3.00955,0.380675,1.53829,6.12166,0.00120967,0.049384,0.819151,0.000720333,0.0531753,1.93159
Uniform_by_x,OrthTree,0.01,0.0515323,0.0514672,0.0238457,0.0628397,5.14677,0.194399,0.628603,2.41464,0.391167,1.86302,8.04471,0.308521,0.886532,3.0505,0.395881,1.60358,6.30441,0.000881667,0.0494767,0.826158,0.000781333,0.0538993,1.88085
Uniform_by_x,OrthTree,0.001,0.005471,0.00592674,0.001077,0.012795,5.92724,0.198738,0.655392,2.47571,0.406187,1.94318,8.30282,0.316118,0.903251,3.08715,0.412348,1.67098,6.49669,0.000886333,0.0505277,0.834658,0.000758333,0.056202,1.81617
Uniform_by_x,OrthTree,0.0001,0.00219767,0.00211326,0.000154,0.00328133,21.1376,0.204199,0.665502,2.51353,0.411983,1.98281,8.43657,0.316745,0.898234,3.05046,0.418878,1.70366,6.59391,0.000881,0.0514363,0.830584,0.000812,0.0572373,1.80206
Uniform_by_x,ZdTree,1.0,5.36202,5.36202,5.36202,5.36202,5.36202,0.163183,0.307762,1.21668,0.112943,0.290098,2.07083,0.298058,0.498777,1.68637,0.112624,0.259721,1.84634,0.000516333,0.004171,0.139601,0.000597,0.009884,1.59212
Uniform_by_x,ZdTree,0.1,0.355219,0.355525,0.34297,0.37539,3.55526,0.16576,0.305983,1.24201,0.122154,0.309243,2.12077,0.295003,0.497918,1.67246,0.118792,0.275841,1.88949,0.000433333,0.00362167,0.136522,0.000592333,0.009856,1.58773
Uniform_by_x,ZdTree,0.01,0.0425387,0.0437836,0.03698,0.055948,4.37841,0.163987,0.305056,1.22135,0.123702,0.310377,2.13142,0.294177,0.495976,1.65153,0.120176,0.276046,1.89568,0.000662333,0.00361733,0.129622,0.000589,0.00960367,1.60012
Uniform_by_x,ZdTree,0.001,0.0101763,0.0117367,0.00480867,0.0418767,11.7372,0.167706,0.317106,1.24311,0.11857,0.31136,2.13985,0.293975,0.496086,1.62703,0.119801,0.275926,1.90882,0.000357,0.003681,0.123081,0.000556333,0.009804,1.54247
Uniform_by_x,ZdTree,0.0001,0.00196033,0.00280821,0.000991667,0.0230503,28.0871,0.167571,0.31809,1.24904,0.118849,0.308369,2.15038,0.296445,0.497061,1.63152,0.120033,0.275123,1.92138,0.000433333,0.00374333,0.120292,0.000512,0.010097,1.41515
Varden,PTree-H,1.0,3.38161,3.38161,3.38161,3.38161,3.38161,0.832152,2.32979,10.1011,0.589957,1.58397,7.14421,4.79631,10.1889,24.1176,4.54617,9.26333,22.1879,0.000902667,0.00765533,0.825491,0.000900667,0.013157,1.83853
Varden,PTree-H,0.1,0.436277,0.404897,0.268344,0.504262,4.04898,0.651179,1.84638,8.15598,0.466767,1.24149,5.51379,4.15784,8.74816,20.7413,4.0342,8.093,19.3388,0.000986333,0.00864933,0.845595,0.00104167,0.014036,1.97161
Varden,PTree-H,0.01,0.0578123,0.0532293,0.0267003,0.071539,5.32298,0.675585,1.8952,8.4479,0.485919,1.27272,5.61422,4.28861,9.00249,21.4155,4.19035,8.4077,20.1647,0.00105833,0.008905,0.848927,0.00102867,0.014401,1.97209
Varden,PTree-H,0.001,0.00716033,0.00666054,0.00335967,0.0110123,6.66105,0.666719,1.87265,8.28618,0.477299,1.26645,5.61028,4.31544,9.09819,21.7036,4.22297,8.50531,20.423,0.00102633,0.00898533,0.833361,0.00105167,0.0142903,1.96554
Varden,PTree-H,0.0001,0.001168,0.00113259,0.000622667,0.00503533,11.3309,0.665065,1.87056,8.25896,0.480834,1.29496,5.66797,4.28829,9.03907,21.5589,4.19414,8.42286,20.2572,0.001031,0.00889933,0.835894,0.00107867,0.0140647,1.9782
Varden,KdTree,1.0,7.40687,7.40687,7.40687,7.40687,7.40687,0.0473757,0.156604,0.793359,0.0670717,0.158185,0.828139,0.265081,0.895506,2.97685,0.43881,0.897431,2.965,0.000784333,0.00777867,0.602648,0.000852,0.011439,1.72925
Varden,KdTree,0.1,0.671799,0.620269,0.0704963,0.802847,6.2027,0.05027,0.159019,0.791371,0.0681037,0.163299,0.879015,0.274672,0.899582,3.00193,0.43374,0.89271,3.01999,0.000827,0.00893833,0.610426,0.00116433,0.0114033,1.69224
Varden,KdTree,0.01,0.082652,0.0893712,0.006314,0.438978,8.93717,0.050203,0.1594,0.791988,0.067774,0.163489,0.863672,0.27627,0.900918,3.00426,0.433768,0.892599,3.02244,0.000812333,0.008873,0.60826,0.000874667,0.01177,1.68963
Varden,KdTree,0.001,0.0105563,0.0120475,0.000362667,0.382783,12.048,0.0497337,0.15951,0.791682,0.0676373,0.163824,0.88026,0.278934,0.900856,3.0043,0.434392,0.893942,3.02275,0.00108967,0.008927,0.607783,0.00118433,0.011984,1.71091
Varden,KdTree,0.0001,0.00197,0.00237099,7.26667e-05,0.403569,23.7149,0.0501463,0.159637,0.791982,0.0684077,0.163639,0.866853,0.274866,0.899127,2.9993,0.434284,0.893005,3.02015,0.001646,0.00936467,0.612746,0.001156,0.0114693,1.68671
Varden,OrthTree,1.0,7.81518,7.81518,7.81518,7.81518,7.81518,0.109719,0.255078,0.926364,0.110537,0.214219,0.943683,0.320116,0.876161,2.8681,0.446761,0.861067,2.7938,0.001306,0.0102257,0.555094,0.000872333,0.0134517,1.8354
Varden,OrthTree,0.1,0.663014,0.603761,0.196572,0.74385,6.03761,0.113414,0.261939,0.94845,0.114733,0.234759,1.04599,0.342986,0.949486,3.13971,0.485945,0.948774,3.151,0.00132567,0.0119,0.648428,0.001167,0.0138377,1.84008
Varden,OrthTree,0.01,0.0816293,0.0778387,0.016717,0.095919,7.78392,0.112989,0.260425,0.934096,0.116995,0.239199,1.05762,0.347367,0.965212,3.17874,0.488752,0.958821,3.18505,0.001609,0.0116383,0.642814,0.000902667,0.01389,1.80952
Varden,OrthTree,0.001,0.009959,0.00969987,0.002035,0.0194903,9.70037,0.113407,0.263665,0.947051,0.1169,0.237292,1.05037,0.349098,0.969504,3.19155,0.490627,0.962457,3.19634,0.00100467,0.0117583,0.653333,0.000828667,0.014056,1.80352
Varden,OrthTree,0.0001,0.001704,0.00172819,0.000402,0.00580167,17.2868,0.11446,0.263613,0.943714,0.117175,0.238109,1.04989,0.348507,0.967061,3.18503,0.491313,0.963129,3.1962,0.00101567,0.0118813,0.63968,0.001228,0.0139347,1.81869
Varden,ZdTree,1.0,4.98578,4.98578,4.98578,4.98578,4.98578,0.119655,0.199294,0.790952,0.121305,0.198371,0.800179,0.29886,0.488462,1.61332,0.318907,0.492377,1.57039,0.00057,0.00348867,0.131614,0.000565667,0.00959233,1.5643
Varden,ZdTree,0.1,0.700404,0.682547,0.353878,0.828693,6.82548,0.125544,0.201747,0.797672,0.128092,0.203047,0.808559,0.305407,0.503425,1.61798,0.327396,0.510278,1.59329,0.000503,0.003827,0.134497,0.000570333,0.00972867,1.51515
Varden,ZdTree,0.01,0.165459,0.148842,0.0397853,0.200413,14.8842,0.126446,0.203133,0.799833,0.127707,0.20389,0.801503,0.307206,0.504754,1.61071,0.329515,0.510131,1.58579,0.000409333,0.00379867,0.12948,0.000568,0.009675,1.47745
Varden,ZdTree,0.001,0.0232393,0.0214991,0.005721,0.031052,21.4996,0.127845,0.204508,0.785568,0.129875,0.204377,0.795872,0.307026,0.505292,1.61455,0.329692,0.512097,1.58956,0.000443333,0.003823,0.128256,0.000535667,0.00960933,1.4749
Varden,ZdTree,0.0001,0.003403,0.0032601,0.00130667,0.0110853,32.606,0.128176,0.20559,0.792251,0.12864,0.203238,0.809827,0.308131,0.507876,1.61695,0.330475,0.51292,1.59294,0.000392,0.00391033,0.126921,0.000575333,0.00972467,1.4741
Uniform,PTree-H,1.0,4.08079,4.08079,4.08079,4.08079,4.08079,3.6643,7.32461,17.2101,3.82682,7.27475,17.0885,3.6121,7.23419,17.0376,3.82594,7.25835,17.0279,0.000856333,0.049901,0.968607,0.000888,0.0579513,1.92863
Uniform,PTree-H,0.1,0.608039,0.577591,0.323809,0.792732,5.77592,3.57533,7.0633,16.6564,3.77825,7.08865,16.6656,3.5795,7.06899,16.6629,3.79304,7.10662,16.6823,0.000933,0.0519243,0.995536,0.00096,0.0585973,2.05592
Uniform,PTree-H,0.01,0.19077,0.175763,0.0340773,0.249411,17.5764,3.56529,7.05649,16.6373,3.76964,7.08419,16.6473,3.57118,7.06339,16.6455,3.7864,7.09575,16.6502,0.00123133,0.0513347,0.984465,0.000888667,0.0585697,2.05102
Uniform,PTree-H,0.001,0.035177,0.0334207,0.004471,0.0429213,33.4212,3.56137,7.05756,16.6382,3.77074,7.08727,16.6462,3.57122,7.06433,16.6451,3.78536,7.10164,16.6643,0.000942333,0.0524057,0.988104,0.000985,0.0590757,2.06469
Uniform,PTree-H,0.0001,0.00504833,0.00498455,0.000929667,0.00910067,49.8505,3.5628,7.05972,16.6253,3.7743,7.08967,16.6394,3.57314,7.06706,16.6411,3.78837,7.10092,16.6622,0.000953667,0.0532607,0.993119,0.00128433,0.059068,2.05435
Uniform,KdTree,1.0,4.71644,4.71644,4.71644,4.71644,4.71644,0.264599,0.915435,3.09191,0.431239,0.894609,3.00133,0.258058,0.840771,2.92392,0.426357,0.861943,2.88403,0.00158967,0.037403,0.745157,0.00105333,0.0413297,1.78871
Uniform,KdTree,0.1,0.612832,0.541071,0.0841623,0.705673,5.41072,0.271672,0.916015,3.13952,0.434458,0.891,3.04728,0.264544,0.845391,2.98096,0.43407,0.872775,2.96334,0.00286933,0.0415747,0.752558,0.00109133,0.0475777,1.79571
Uniform,KdTree,0.01,0.1414,0.130332,0.00865433,0.166919,13.0333,0.273057,0.917821,3.14904,0.437094,0.892765,3.05236,0.265136,0.84624,2.98478,0.43503,0.874477,2.96641,0.000709,0.042223,0.757231,0.000791333,0.0465047,1.78783
Uniform,KdTree,0.001,0.0276293,0.0258707,0.001008,0.0316347,25.8712,0.272603,0.91617,3.14112,0.436303,0.892311,3.05379,0.265433,0.847307,2.9865,0.436441,0.875049,2.96623,0.000688333,0.0445337,0.750062,0.001097,0.0478947,1.79051
Uniform,KdTree,0.0001,0.00656867,0.00612806,8.66667e-05,0.00981567,61.2856,0.271856,0.91581,3.14131,0.435729,0.892554,3.05308,0.26595,0.846654,2.98978,0.435343,0.874691,2.96561,0.001193,0.0424343,0.771838,0.000742667,0.0480263,1.78617
Uniform,OrthTree,1.0,4.94593,4.94593,4.94593,4.94593,4.94593,0.313694,0.925627,3.08633,0.475344,0.905362,2.97917,0.311434,0.868222,2.90561,0.477139,0.891703,2.86249,0.00115267,0.046302,0.706582,0.000850333,0.047793,1.93821
Uniform,OrthTree,0.1,0.663295,0.593174,0.226377,0.86421,5.93175,0.337286,1.04512,3.81815,0.515407,1.0345,3.70658,0.335111,0.991363,3.63397,0.523986,1.03147,3.61768,0.00142533,0.0688503,0.946816,0.000971667,0.0721393,2.19988
Uniform,OrthTree,0.01,0.14628,0.124675,0.029011,0.152499,12.4676,0.3423,1.0635,3.88218,0.523017,1.05307,3.7667,0.339652,1.01032,3.69129,0.533159,1.05117,3.67553,0.001154,0.0664947,0.965868,0.00123267,0.0777613,2.25173
Uniform,OrthTree,0.001,0.026751,0.0237894,0.00376767,0.029506,23.7899,0.343517,1.06844,3.90495,0.526295,1.05929,3.78708,0.341814,1.01699,3.7097,0.535963,1.0583,3.69723,0.00112967,0.069981,0.970773,0.000987333,0.0748817,2.25231
Uniform,OrthTree,0.0001,0.003817,0.00354173,0.000406,0.007693,35.4223,0.343478,1.07195,3.91274,0.526981,1.06168,3.79442,0.342096,1.01873,3.71587,0.537253,1.06014,3.70259,0.00231067,0.0703703,0.964317,0.000913333,0.078608,2.24805
Uniform,ZdTree,1.0,4.87423,4.87423,4.87423,4.87423,4.87423,0.295962,0.503178,1.61004,0.322452,0.49646,1.56871,0.287211,0.480027,1.53954,0.321083,0.488111,1.52364,0.000557667,0.00388333,0.142196,0.000642667,0.0109047,1.58186
Uniform,ZdTree,0.1,0.738126,0.706991,0.349283,1.03683,7.06992,0.300514,0.517649,1.60805,0.331371,0.516573,1.57814,0.293309,0.497626,1.54994,0.326085,0.504407,1.53667,0.000437667,0.004183,0.142999,0.000515667,0.0104983,1.51357
Uniform,ZdTree,0.01,0.189274,0.180296,0.0387013,0.253191,18.0297,0.302713,0.516794,1.59316,0.333382,0.515363,1.56442,0.295278,0.497966,1.53829,0.328093,0.504597,1.52424,0.000439667,0.00419933,0.137398,0.000487667,0.0105783,1.47927
Uniform,ZdTree,0.001,0.0344607,0.0329143,0.00639067,0.0496973,32.9148,0.303717,0.519646,1.60522,0.334081,0.51885,1.57783,0.295851,0.501875,1.55238,0.330205,0.508603,1.53979,0.000376333,0.00418867,0.137359,0.000569667,0.010551,1.47769
Uniform,ZdTree,0.0001,0.005498,0.00541957,0.00164567,0.0163357,54.2007,0.304524,0.520408,1.6099,0.335712,0.520342,1.58415,0.296807,0.50327,1.5604,0.332491,0.510678,1.54801,0.000446333,0.00445667,0.137346,0.000557333,0.0105077,1.48146


==> figures/data-plots/data/highDim.csv <==
solver,benchType,nodes,dims,build,aveDepth,k=10,depth,visNum
test,ss_varden,100000000,2,0.323,22.161,0.012,22.161,29.0
cgal,ss_varden,100000000,2,40.192,59.0,0.034,59.0,36.0
BhlTree,ss_varden,100000000,2,2.952,-1.0,0.02,-1.0,-1.0
LogTree,ss_varden,100000000,2,3.739,-1.0,0.171,-1.0,-1.0
test,uniform,100000000,2,0.299,22.163,0.028,22.163,29.0
cgal,uniform,100000000,2,98.319,27.0,0.092,27.0,37.0
BhlTree,uniform,100000000,2,3.281,-1.0,0.041,-1.0,-1.0
LogTree,uniform,100000000,2,3.984,-1.0,0.231,-1.0,-1.0
test,ss_varden,100000000,3,0.333,22.176,0.019,22.176,39.0
cgal,ss_varden,100000000,3,33.817,28.0,0.036,28.0,56.5
BhlTree,ss_varden,100000000,3,3.734,-1.0,0.031,-1.0,-1.0
LogTree,ss_varden,100000000,3,4.439,-1.0,0.325,-1.0,-1.0
test,uniform,100000000,3,0.311,22.175,0.061,22.175,43.0
cgal,uniform,100000000,3,99.581,27.0,0.183,27.0,62.0
BhlTree,uniform,100000000,3,3.802,-1.0,0.085,-1.0,-1.0
LogTree,uniform,100000000,3,4.49,-1.0,0.331,-1.0,-1.0
test,ss_varden,100000000,5,0.518,22.162,0.034,22.162,52.0
cgal,ss_varden,100000000,5,38.133,27.5,0.048,27.5,86.0
BhlTree,ss_varden,100000000,5,5.238,-1.0,0.045,-1.0,-1.0
LogTree,ss_varden,100000000,5,5.906,-1.0,7.492,-1.0,-1.0
test,uniform,100000000,5,0.476,22.174,0.387,22.174,140.0
cgal,uniform,100000000,5,102.306,27.0,0.965,27.0,234.0
BhlTree,uniform,100000000,5,5.254,-1.0,0.661,-1.0,-1.0
LogTree,uniform,100000000,5,5.908,-1.0,1.509,-1.0,-1.0
test,ss_varden,100000000,7,0.674,22.176,0.038,22.176,53.0
cgal,ss_varden,100000000,7,39.938,28.0,0.053,28.0,90.5
BhlTree,ss_varden,100000000,7,7.016,-1.0,0.051,-1.0,-1.0
LogTree,ss_varden,100000000,7,7.354,-1.0,64.816,-1.0,-1.0
test,uniform,100000000,7,0.596,22.167,1.883,22.167,504.5
cgal,uniform,100000000,7,100.359,28.0,3.004,28.0,904.0
BhlTree,uniform,100000000,7,7.028,-1.0,4.686,-1.0,-1.0
LogTree,uniform,100000000,7,7.43,-1.0,9.183,-1.0,-1.0
test,ss_varden,100000000,9,0.882,22.157,0.04,22.157,50.0
cgal,ss_varden,100000000,9,43.424,28.0,0.059,28.0,89.5
BhlTree,ss_varden,100000000,9,8.64,-1.0,0.054,-1.0,-1.0
LogTree,ss_varden,100000000,9,9.018,-1.0,558.709,-1.0,-1.0
test,uniform,100000000,9,0.804,22.171,8.095,22.171,1741.5
cgal,uniform,100000000,9,119.306,27.5,12.665,27.5,3347.5
BhlTree,uniform,100000000,9,8.495,-1.0,30.566,-1.0,-1.0
LogTree,uniform,100000000,9,9.092,-1.0,52.9,-1.0,-1.0


==> figures/data-plots/data/inba_ratio_ave_max_uniform.csv <==
ratio,geomin,max,build
1,0.9825437577,2.306108315,97.34303219
2,0.9918753291,1.168461333,56.75066951
5,1.001458755,1.171080786,19.91014293
10,1.007567529,1.571059193,7.530112018
20,0.999060541,1.135973458,4.406721931
30,0.9947718531,1.169782506,3.473813508
40,1.014487329,1.148454368,3.546320778
45,1.036011036,1.208383801,3.718179612
48,1.029794479,1.154826478,3.772868742
49,1.027470724,1.186476381,3.456463706
50,1.016028243,1.178124104,3.479667735


==> figures/data-plots/data/inba_ratio_ave_max_varden.csv <==
ratio,geomin,max,build
1,1.033248321,1.711784634,115.7466119
2,1.039750883,1.730402672,60.8217725
5,1.060874214,2.077725382,23.54709912
10,1.037822104,1.708755742,10.86691802
20,1.02558965,2.48947805,6.085342355
30,1.159360292,3.187342024,4.674026249
40,1.288423086,2.808959037,3.51568331
45,1.315795581,5.505513306,3.635657903
48,1.731424005,5.760039475,3.84523919
49,4.61461933,15.56948752,7.010387105
50,4.624194491,15.65403592,6.993513673


==> figures/data-plots/data/inba_ratio_knn_max.csv <==
ratio build1 maxdepth1 averagedepth1 1nn1 visnodeNum1 5nn1 visnodeNum1 100nn1 visnodeNum1 build2 maxdepth2 averagedepth2 1nn2 visnodeNum2 5nn2 visnodeNum2 100nn2 visnodeNum2
0 4.67599 28 25.5182 0.655301 26 1.55408 38 9.17757 91 4.69746 28 25.5249 1.76871 26 4.84695 40 23.6041 102 
1 541.23 28 25.511 0.671935 26 1.58288 38 9.27565 92 457.265 28 25.4848 1.78684 26 4.96062 40 24.1794 102 
2 284.402 28 25.5124 0.6722 26 1.58389 38 9.27747 92 266.584 28 25.5093 1.78719 26 4.94904 40 24.0131 102 
3 203.005 28 25.5227 0.672336 26 1.57794 38 9.25957 92 167.895 28 25.4867 1.78149 26 4.96142 40 23.9413 102 
4 153.553 28 25.5066 0.672357 26 1.57309 38 9.2573 91 120.764 28 25.5002 1.78188 26 4.97184 40 24.1284 102 
5 110.106 28 25.5242 0.673915 26 1.58126 38 9.26159 91 93.5271 28 25.4854 1.78094 26 4.9545 40 23.8918 102 
6 91.7702 28 25.5277 0.670112 26 1.57501 38 9.25434 92 74.5415 28 25.4965 1.77514 26 4.95684 39 23.9371 101 
10 50.8136 29 25.554 0.670637 26 1.57709 38 9.24587 92 35.3724 29 25.569 1.76885 26 4.94871 39 23.9434 101 
20 28.455 32 25.7626 0.668856 26 1.57542 38 9.24652 92 20.7004 33 25.8783 1.76119 25 4.94294 39 23.9447 102 
30 21.8557 35 26.1167 0.667806 26 1.57488 38 9.31134 92 16.3181 36 26.4622 1.74332 24 4.92144 38 23.9872 101 
40 16.4393 47 27.9713 0.650593 25 1.56296 37 9.37264 92 16.6587 38 25.7877 1.76631 25 4.94129 39 24.1147 102 
45 17.0003 53 28.8785 0.657817 26 1.57581 38 9.445 93 17.466 39 26.4451 1.76339 25 4.94872 38 24.1443 101 
46 17.6389 59 29.4712 0.651469 25 1.57021 38 9.46037 93 19.5413 41 26.3752 1.76166 25 4.9265 39 24.0492 101 
47 16.8705 58 31.0037 0.640918 25 1.55934 37 9.47299 93 17.9331 42 27.2062 1.75931 24 4.94344 38 24.183 101 
48 17.9803 67 32.8096 0.714982 28 1.64136 41 9.60624 97 17.7229 43 28.0121 1.75271 24 4.93979 37 24.1203 100 
49 32.7805 180 77.4509 1.47261 64 2.53449 81 11.4373 154 16.2366 66 38.8125 1.73801 23 4.93355 37 24.1833 99 
50 32.7016 180 77.4509 1.47262 64 2.52948 81 11.4124 154 16.3456 66 38.8125 1.74202 23 4.94166 37 24.2169 99 


==> figures/data-plots/data/inba_ratio_rc_max.csv <==
build1 maxdepth1 averagedepth1 rc1 build2 maxdepth2 averagedepth2 rc2
0 4.89202 28 25.5182 1.15256 4.6543 28 25.5249 1.4047 
1 543.394 28 25.511 1.14567 460.407 28 25.4848 1.3859 
2 283.666 28 25.5124 1.13658 264.865 28 25.5093 1.4132 
3 202.21 28 25.5227 1.15461 165.274 28 25.4867 1.40871 
4 152.24 28 25.5066 1.14507 120.121 28 25.5002 1.40576 
5 109.165 28 25.5242 1.15585 93.104 28 25.4854 1.40032 
6 91.6179 28 25.5277 1.14857 74.2623 28 25.4965 1.4097 
10 50.6841 29 25.554 1.15097 34.8353 29 25.569 1.39781 
20 28.1143 32 25.7626 1.14823 20.2568 33 25.8783 1.42376 
30 21.8033 35 26.1167 1.16295 15.8221 36 26.4622 1.41774 
40 16.2813 47 27.9713 1.17987 16.3774 38 25.7877 1.42001 
45 16.8982 53 28.8785 1.19129 17.1642 39 26.4451 1.4344 
46 17.335 59 29.4712 1.19877 19.5481 41 26.3752 1.3974 
47 16.653 58 31.0037 1.21159 17.4557 42 27.2062 1.42617 
48 17.6764 67 32.8096 1.22659 17.372 43 28.0121 1.39163 
49 32.5862 180 77.4509 1.59178 15.8767 66 38.8125 1.44192 
50 32.5432 180 77.4509 1.58488 15.8668 66 38.8125 1.45971 


==> figures/data-plots/data/inba_ratio_rebuild_size_uniform.csv <==
ratio,size,build
1,114.7590173,97.34303219
2,65.17780233,56.75066951
5,21.29037866,19.91014293
10,6.721678618,7.530112018
20,3.339974913,4.406721931
30,2.345370063,3.473813508
40,2.655003228,3.546320778
45,2.7380807,3.718179612
48,2.73059615,3.772868742
49,1.507840012,3.456463706
50,1.507840012,3.479667735


==> figures/data-plots/data/inba_ratio_rebuild_size_varden.csv <==
ratio,size,build
1,128.0428079,115.7466119
2,67.40748467,60.8217725
5,24.95708109,23.54709912
10,10.55602712,10.86691802
20,5.107863896,6.085342355
30,3.437009256,4.674026249
40,2.021310657,3.51568331
45,1.940905072,3.635657903
48,1.743159736,3.84523919
49,1.104584971,7.010387105
50,1.104584971,6.993513673


==> figures/data-plots/data/increBuild.csv <==
solver,benchType,nodes,dims,step=0.1,ave-depth,step=0.2,ave-depth,step=0.25,ave-depth,step=0.5,ave-depth
test,ss_varden,100000000,2,0.84786,0.84786,22.8358,0.68511,0.68511,22.8096,0.60637,0.60637
test,uniform,100000000,2,0.51997,0.51997,22.2437,0.42836,0.42836,22.2225,0.41221,0.41221
test,ss_varden,100000000,3,1.12545,1.12545,22.72845,0.87116,0.87116,22.89875,0.8319,0.8319
test,uniform,100000000,3,0.53567,0.53567,22.24775,0.46602,0.46602,22.2323,0.44576,0.44576


==> figures/data-plots/data/increKNN.csv <==
solver,benchType,nodes,dims,direct build,ave-depth,visNodeNum,incre build,ave-depth,visNodeNum,direct build,ave-depth,visNodeNum,decre build,ave-depth,visNodeNum
test,ss_varden,100000000,2,0.56378,22.68025,0.43307,22.6803,1.11652,22.1606,29.0,0.81987,1.13426,22.8358,29.5,1.11587
test,uniform,100000000,2,0.53833,22.67955,0.43123,22.67955,1.11363,22.1635,29.0,0.51177,1.13044,22.2437,29.0,1.11361
test,ss_varden,100000000,3,0.92892,22.62345,0.6772,22.62255,2.01887,22.17565,40.5,1.09711,2.04039,22.72845,41.5,2.02503
test,uniform,100000000,3,0.59538,22.6979,0.47232,22.6979,2.15119,22.1754,43.0,0.54302,2.16954,22.24775,43.0,2.15349


==> figures/data-plots/data/insert.csv <==
solver,benchType,nodes,dims,0.1M,0.2M,0.5M,1M,2M,5M,10M,20M,50M,100M,200M,500M,1000M
test,ss_varden,1000000000,3,0.00477833,0.00541533,0.00901467,0.0165713,0.023133,0.0558103,0.105243,0.222838,0.456232,0.805102,1.40838,2.85762,5.7396
zdtree,ss_varden,1000000000,3,0.09914,0.10101,0.10369,0.10794,0.1149,0.131,0.15992,0.21149,0.39395,0.6916,1.31562,3.91249,7.39058
cgal,ss_varden,1000000000,3,750.982,719.319,709.404,719.32,743.269,705.352,716.157,775.242,762.694,740.569,826.954,966.467,1262.68
test,uniform,1000000000,3,0.00316333,0.00592867,0.0118063,0.0203203,0.037604,0.069468,0.111692,0.179579,0.342341,0.566084,1.00066,2.30944,4.58467
zdtree,uniform,1000000000,3,0.09967,0.1042,0.11603,0.13465,0.16984,0.26004,0.39122,0.61994,1.13698,1.67488,2.44679,4.55311,8.03439
cgal,uniform,1000000000,3,1777.46,2250.39,1581.5,1488.84,1661.69,1897.5,1772.47,1467.66,1531.66,1476.15,1802.47,2065.91,2794.11
BhlTree,ss_varden,1000000000,3,38.5808,39.3673,39.1433,38.7339,39.7856,39.0419,39.0872,39.5759,43.2213,48.5183,53.5828,64.0004,83.835
LogTree,ss_varden,1000000000,3,0.014688,0.012046,0.077681,0.070474,0.071462,0.231685,2.59913,2.90032,2.52233,37.6602,49.4917,37.7413,40.190
BhlTree,uniform,1000000000,3,39.3972,40.563,40.3412,39.905,41.5288,40.5995,40.2556,40.9258,43.3744,49.5545,59.2827,65.8386,87.1149
LogTree,uniform,1000000000,3,0.009769,0.01176,0.075368,0.074279,0.070673,0.218401,2.6622,2.59827,2.69778,38.9023,43.7431,39.1595,41.5049


==> figures/data-plots/data/insert_2.csv <==
benchmark,solver,ratio,median,avg,min,max,tot,IDS1,IDS10,IDS100,ODS1,ODS10,ODS100,IDU1,IDU10,IDU100,ODU1,ODU10,ODU100,RCS,RCM,RCL,RRS,RRM,RRL
Uniform_by_x,PTree-H,1.0,3.32396,3.32396,3.32396,3.32396,3.32396,0.466377,0.854544,2.57024,0.227399,0.661111,2.56416,1.1497,2.09149,5.28546,0.234966,0.619242,2.37633,0.000395333,0.00382067,0.155994,0.000661667,0.00977933,1.19292
Uniform_by_x,PTree-H,0.1,0.299523,0.298497,0.295157,0.30102,2.98497,0.411507,0.803623,2.60335,0.235286,0.647232,2.40602,1.14038,2.06939,5.50804,0.243817,0.604188,2.22451,0.000374,0.00397733,0.159043,0.000582,0.00994967,1.20393
Uniform_by_x,PTree-H,0.01,0.0306677,0.0309201,0.0300127,0.0354773,3.09206,0.482668,0.802983,2.20835,0.227969,0.639952,2.31112,1.05943,1.87951,4.99493,0.23431,0.592284,2.09287,0.000393667,0.00423033,0.162122,0.000672333,0.010134,1.2282
Uniform_by_x,PTree-H,0.001,0.00404167,0.0041185,0.00380167,0.006228,4.119,0.456827,0.827178,2.57256,0.243197,0.666761,2.38429,1.12352,2.03094,5.5535,0.246491,0.613483,2.14824,0.000395667,0.004481,0.157607,0.000553667,0.0101563,1.28261
Uniform_by_x,PTree-H,0.0001,0.000867,0.000884476,0.000738333,0.005107,8.84979,0.508644,1.04495,3.66594,0.310707,0.797347,2.83446,1.36601,3.04323,10.2175,0.321935,0.744715,2.65852,0.000452,0.00471433,0.162163,0.000664667,0.0103923,1.2943
Uniform_by_x,PTree-Z,1.0,3.03676,3.03676,3.03676,3.03676,3.03676,0.97079,1.93918,4.75355,0.283852,0.874142,3.63587,3.51344,8.77881,21.0756,0.300412,0.82263,3.33031,0.000536,0.004824,0.213847,0.000685,0.010678,1.22575
Uniform_by_x,PTree-Z,0.1,0.277007,0.276666,0.271357,0.283375,2.76666,0.928643,1.94039,5.02971,0.287694,0.908834,3.65962,3.74873,9.40821,23.3747,0.306478,0.857866,3.38248,0.000525333,0.00529133,0.219055,0.000674,0.0111753,1.24371
Uniform_by_x,PTree-Z,0.01,0.0282033,0.0283362,0.027545,0.030415,2.83366,1.11946,2.04148,4.95489,0.303199,0.941436,3.58503,3.85018,8.8303,21.4845,0.318685,0.88344,3.21801,0.000627,0.00560633,0.220166,0.000763667,0.0111343,1.27457
Uniform_by_x,PTree-Z,0.001,0.00377267,0.0038284,0.003512,0.00592633,3.8289,1.06848,1.9091,4.62896,0.36245,1.04433,3.87015,3.91922,8.4162,20.97,0.386984,0.989061,3.4911,0.000675,0.00579933,0.218171,0.000788667,0.0108893,1.32748
Uniform_by_x,PTree-Z,0.0001,0.000851667,0.000873275,0.000725333,0.00454867,8.73776,1.01967,1.7349,4.33365,0.416578,1.1602,4.16438,3.77498,8.23117,21.0948,0.441886,1.09506,3.81571,0.000713,0.005808,0.216559,0.000837667,0.0109683,1.32361
Uniform_by_x,CPAM-H,1.0,10.3458,10.3458,10.3458,10.3458,10.3458,0.650841,1.16362,3.04592,0.271236,0.764826,2.8219,1.48971,2.72825,6.4736,0.27825,0.712577,2.60362,0.000578667,0.005323,0.215989,0.000639,0.0109337,1.42714
Uniform_by_x,CPAM-H,0.1,1.35992,1.35386,1.22507,1.41599,13.5386,0.580618,1.0829,3.18695,0.28246,0.761804,2.67721,1.48222,2.68298,6.57565,0.290625,0.706203,2.45443,0.000542667,0.00638667,0.216629,0.000614,0.0111733,1.42993
Uniform_by_x,CPAM-H,0.01,0.102071,0.102483,0.0875373,0.125935,10.2484,0.649581,1.06668,2.73238,0.26319,0.744038,2.56282,1.34951,2.41062,6.10023,0.271962,0.685733,2.30816,0.000864333,0.00576333,0.228208,0.000644,0.0116797,1.45957
Uniform_by_x,CPAM-H,0.001,0.00814733,0.00828617,0.00755067,0.0134747,8.28666,0.598049,1.08682,3.05948,0.28385,0.771896,2.64615,1.4075,2.5549,6.65005,0.289115,0.691287,2.37784,0.000536333,0.00604167,0.224222,0.000557,0.0118237,1.50573
Uniform_by_x,CPAM-H,0.0001,0.00191233,0.00194233,0.00152433,0.00621933,19.4283,0.667108,1.19073,3.34417,0.306716,0.811851,2.69449,1.49725,2.71029,6.92807,0.312109,0.745768,2.41538,0.000552667,0.006094,0.227013,0.000570667,0.0116817,1.48449
Uniform_by_x,CPAM-Z,1.0,9.81176,9.81176,9.81176,9.81176,9.81176,1.35474,2.62321,5.95258,0.343808,1.03555,4.10897,4.5814,11.4119,26.3915,0.362713,0.971407,3.74598,0.000760333,0.00690533,0.292451,0.000759333,0.0120573,1.46786
Uniform_by_x,CPAM-Z,0.1,1.32304,1.31124,1.24752,1.39827,13.1124,1.37343,2.77368,6.59279,0.349916,1.05166,4.12984,4.85638,12.2863,29.0389,0.37144,0.991903,3.80478,0.000781667,0.00699933,0.290344,0.000773,0.012575,1.46135
Uniform_by_x,CPAM-Z,0.01,0.09893,0.0995496,0.0820143,0.121843,9.95501,1.56122,2.83704,6.25871,0.364692,1.09999,4.06252,4.86379,11.513,27.2199,0.385327,1.04091,3.63797,0.000901667,0.00753767,0.308383,0.000831667,0.012585,1.50448
Uniform_by_x,CPAM-Z,0.001,0.00790167,0.008037,0.00724533,0.013007,8.03751,1.46984,2.66784,6.051,0.419747,1.21898,4.38654,4.90968,10.8567,26.2351,0.458458,1.16043,3.95754,0.000928333,0.00808733,0.304037,0.000859333,0.0127,1.55269
Uniform_by_x,CPAM-Z,0.0001,0.00202233,0.00204264,0.00151233,0.006439,20.4314,1.43341,2.50011,5.64479,0.448708,1.21361,4.46938,4.83141,10.9378,26.7292,0.475135,1.18009,4.03682,0.000937,0.00804233,0.308643,0.000901,0.012767,1.52705
Uniform_by_x,KdTree,1.0,5.15728,5.15728,5.15728,5.15728,5.15728,0.118317,0.243248,0.992297,0.0976993,0.435053,2.09131,0.22414,0.398076,1.30674,0.0989607,0.380028,1.76989,0.000383667,0.00459233,0.0932553,0.000456333,0.00774367,1.1071
Uniform_by_x,KdTree,0.1,1.39454,1.37388,0.379797,3.13196,13.7388,0.120532,0.256409,1.02412,0.105409,0.466269,2.21479,0.232204,0.410808,1.33595,0.105007,0.407117,1.86653,0.000338333,0.00479,0.0975263,0.000435,0.00794833,1.07663
Uniform_by_x,KdTree,0.01,0.229033,0.239733,0.0490087,0.50244,23.9734,0.124522,0.25554,1.03125,0.125984,0.510793,2.30438,0.234146,0.415752,1.34102,0.124052,0.438005,1.95023,0.000932667,0.00483767,0.097069,0.000480333,0.00799367,1.06672
Uniform_by_x,KdTree,0.001,0.0363383,0.0358356,0.004097,0.061028,35.8361,0.134183,0.273582,1.04465,0.155432,0.719195,2.97769,0.233484,0.418221,1.35638,0.15312,0.614969,2.47562,0.00117267,0.00484167,0.0986963,0.000512667,0.00777433,1.06306
Uniform_by_x,KdTree,0.0001,0.003904,0.00399138,0.000874667,0.0105353,39.9188,0.149903,0.331408,1.41218,0.163266,1.61081,8.54193,0.235131,0.489631,1.77961,0.166832,1.48482,6.99026,0.00114367,0.00409967,0.108039,0.000464,0.007356,1.08503
Uniform_by_x,OrthTree,1.0,4.63208,4.63208,4.63208,4.63208,4.63208,0.0987617,0.220373,0.958692,0.101728,0.37304,1.64146,0.203815,0.369071,1.29829,0.101075,0.324564,1.39431,0.000382333,0.006482,0.097919,0.000457667,0.00950233,1.21666
Uniform_by_x,OrthTree,0.1,0.552143,0.528538,0.45287,0.58998,5.28539,0.104259,0.211576,0.940871,0.0377223,0.322236,2.21587,0.198423,0.34604,1.24238,0.0514703,0.335632,1.99808,0.000382667,0.005062,0.073045,0.000463,0.008728,1.15495
Uniform_by_x,OrthTree,0.01,0.0562527,0.056669,0.0482593,0.0835457,5.66695,0.108659,0.21835,0.955553,0.0392847,0.329318,2.25441,0.204209,0.352078,1.2531,0.0507167,0.342902,2.02907,0.000383667,0.0052,0.0729647,0.000431667,0.00808,1.07786
Uniform_by_x,OrthTree,0.001,0.005627,0.00572028,0.00454367,0.00869133,5.72078,0.109131,0.221196,0.968256,0.0382603,0.331805,2.26371,0.20701,0.35664,1.2595,0.0509833,0.345641,2.04219,0.000400333,0.00507,0.0737993,0.000431667,0.008219,1.05577
Uniform_by_x,OrthTree,0.0001,0.000925667,0.000939922,0.000747667,0.00464533,9.40421,0.109256,0.226893,0.960103,0.0392467,0.33256,2.29525,0.207716,0.352723,1.22703,0.051064,0.34715,2.07122,0.000388667,0.005222,0.0739563,0.000440667,0.00805633,1.01189
Uniform_by_x,ZdTree,1.0,8.30201,8.30201,8.30201,8.30201,8.30201,0.165074,0.278256,1.15218,1.87975,1.99561,3.52598,0.245039,0.415178,1.51052,1.27295,1.44607,2.77016,0.000427333,0.00496367,0.114568,0.000500333,0.010232,1.59132
Uniform_by_x,ZdTree,0.1,0.588761,0.594318,0.554848,0.648316,5.94319,0.127214,0.264659,1.15585,1.85329,2.07292,3.56385,0.206281,0.405109,1.49414,1.28775,1.46772,2.79601,0.000455667,0.006331,0.112213,0.002859,0.010557,1.59696
Uniform_by_x,ZdTree,0.01,0.0422337,0.0427058,0.0367463,0.056081,4.27063,0.129204,0.265763,1.14038,1.93174,2.0382,3.60944,0.203796,0.40246,1.48865,1.35548,1.44531,2.8304,0.000414667,0.00492867,0.109276,0.000513333,0.0102317,1.6077
Uniform_by_x,ZdTree,0.001,0.005872,0.00684744,0.00461467,0.0170173,6.84794,0.129954,0.271663,1.16496,2.0476,2.1923,3.6923,0.204559,0.404444,1.49805,1.41905,1.54938,2.88883,0.000517333,0.00578367,0.109625,0.000526667,0.010726,1.50239
Uniform_by_x,ZdTree,0.0001,0.00101633,0.0013383,0.000888333,0.0121093,13.388,0.13007,0.277769,1.18169,2.1026,2.25445,3.77035,0.205428,0.409616,1.55193,1.45427,1.58789,2.94195,0.000425667,0.00587967,0.118125,0.000561,0.00997667,1.40171
Uniform_by_x,Boost,1.0,-1,-1,-1,-1,2811.77453,0.54894,0.67723,2.47155,0.55834,0.68264,2.1075,0.55922,0.68087,2.06854,0.51911,0.67515,2.11784,0.00265,0.00442,0.46156,0.00035,0.01041,4.2206
Uniform_by_x,Boost,0.0001,-1,-1,-1,-1,1156.09727,0.54216,0.92064,6.70183,0.54732,0.93091,6.1068,0.5474,0.92772,5.10054,0.55272,0.92273,4.72113,0.00065,0.03388,3.18165,0.00254,0.03938,6.10007
Varden,PTree-H,1.0,3.08969,3.08969,3.08969,3.08969,3.08969,0.505931,2.23753,13.3071,0.283858,0.565426,3.57708,1.29248,2.69576,8.71075,0.183445,0.391301,2.50004,0.000522,0.002169,0.10337,0.000707,0.00845733,1.15022
Varden,PTree-H,0.1,0.271016,0.270701,0.267381,0.273952,2.70701,0.533919,2.16685,14.3231,0.291546,0.528225,3.66736,1.26855,2.64199,9.0516,0.19817,0.469465,3.67629,0.000505333,0.00231567,0.105366,0.000669,0.008581,1.18572
Varden,PTree-H,0.01,0.029392,0.0295444,0.0276583,0.0332027,2.95449,0.490707,1.46158,10.7587,0.199105,0.408175,2.41039,1.39567,2.83774,9.20463,0.271771,0.661942,4.13915,0.000554667,0.00239267,0.10446,0.000780333,0.00875467,1.20393
Varden,PTree-H,0.001,0.00411233,0.00417602,0.00356433,0.009092,4.17652,0.483216,1.85641,12.0215,0.299284,0.580064,3.7423,1.42186,2.90375,8.93253,0.191051,0.498197,3.6164,0.000588,0.00247733,0.107066,0.00081,0.009229,1.22949
Varden,PTree-H,0.0001,0.000908333,0.000922066,0.000736333,0.00462333,9.22566,0.562933,2.2604,15.082,0.272032,0.493538,3.08333,1.45184,3.07895,9.84492,0.202397,0.410571,2.09252,0.000584,0.002445,0.107286,0.000834667,0.008436,1.2282
Varden,PTree-Z,1.0,2.94116,2.94116,2.94116,2.94116,2.94116,0.935716,3.91949,23.4583,0.311853,1.01762,7.4631,4.24795,10.7476,27.8372,0.295442,0.498263,2.96197,0.000614,0.003067,0.164582,0.000734667,0.00908533,1.18664
Varden,PTree-Z,0.1,0.252741,0.252003,0.247985,0.255728,2.52004,0.683735,2.81685,15.868,0.311429,0.733334,6.90691,3.95246,10.077,27.1763,0.227805,0.474498,4.87569,0.000609667,0.00312033,0.165843,0.000723333,0.00895867,1.22193
Varden,PTree-Z,0.01,0.0263427,0.0267737,0.024644,0.031928,2.67742,0.938138,4.04257,22.7769,0.373672,0.538303,6.75313,4.47417,11.3057,30.5711,0.264701,0.410968,2.78883,0.000664333,0.00340733,0.166409,0.000767333,0.00895,1.25148
Varden,PTree-Z,0.001,0.003718,0.00377306,0.00323967,0.00690767,3.77356,0.892638,3.51728,18.4624,0.310871,0.62593,4.35744,4.61073,11.5583,30.2345,0.326535,0.512062,3.64475,0.000721667,0.003584,0.16958,0.000784,0.008909,1.27143
Varden,PTree-Z,0.0001,0.000860667,0.000873483,0.000662333,0.00516633,8.73982,0.929097,3.60609,20.9267,0.320852,0.854636,5.30376,4.81667,12.0095,31.4046,0.334555,0.542891,3.42714,0.000685667,0.00370867,0.17061,0.000789333,0.00894967,1.26878
Varden,CPAM-H,1.0,10.0111,10.0111,10.0111,10.0111,10.0111,0.607252,2.51532,14.5446,0.355974,0.662738,3.86198,1.66178,3.46911,9.92712,0.231339,0.464989,2.67964,0.000924667,0.00281033,0.1455,0.00108533,0.00878733,1.37618
Varden,CPAM-H,0.1,1.36039,1.33209,1.24094,1.39851,13.321,0.635271,2.41103,15.5648,0.373292,0.62054,3.96842,1.60301,3.36976,10.2762,0.249704,0.553616,3.92071,0.000803333,0.00296367,0.145066,0.00105667,0.00899033,1.38607
Varden,CPAM-H,0.01,0.100579,0.102449,0.086596,0.122412,10.245,0.605358,1.60764,11.5393,0.250484,0.48498,2.63511,1.69266,3.50282,10.6185,0.345763,0.764244,4.42418,0.000789333,0.00315533,0.152484,0.000783,0.009217,1.40782
Varden,CPAM-H,0.001,0.008387,0.00859355,0.00733833,0.0126497,8.59405,0.594307,2.1435,11.9524,0.379204,0.690378,4.01649,1.72432,3.56442,10.4066,0.249924,0.590691,3.91269,0.000850333,0.003535,0.152518,0.000838667,0.00949933,1.43775
Varden,CPAM-H,0.0001,0.001844,0.00190358,0.00151033,0.00608767,19.0408,0.698896,2.47671,15.8467,0.353543,0.592334,3.36484,1.73523,3.678,11.1451,0.260833,0.490568,2.27152,0.000866667,0.00347833,0.152405,0.000833667,0.00913333,1.445
Varden,CPAM-Z,1.0,9.66314,9.66314,9.66314,9.66314,9.66314,1.15457,4.61618,25.5401,0.3815,1.22117,8.02387,5.56885,14.016,33.914,0.377866,0.604173,3.22152,0.00273767,0.00422733,0.228763,0.000909667,0.00933867,1.41994
Varden,CPAM-Z,0.1,1.30614,1.30196,1.25716,1.35403,13.0196,0.839063,3.29811,17.6554,0.375403,0.853218,7.423,5.0921,13.25,33.2571,0.292077,0.559872,5.27864,0.000836667,0.004245,0.224176,0.000969333,0.00959867,1.43145
Varden,CPAM-Z,0.01,0.099067,0.0993979,0.0832093,0.125409,9.93984,1.15853,4.79594,25.4061,0.459967,0.633816,7.26207,5.4913,14.3263,37.4582,0.336101,0.490749,3.03245,0.000914667,0.00499933,0.23771,0.000921333,0.00976133,1.45899
Varden,CPAM-Z,0.001,0.00803867,0.0082351,0.00696533,0.0126463,8.2356,1.10306,4.03175,20.1535,0.386316,0.726363,4.71922,5.59776,14.4837,37.0533,0.410822,0.609205,3.96294,0.000951667,0.004853,0.237186,0.00100167,0.009954,1.49365
Varden,CPAM-Z,0.0001,0.00180067,0.00185324,0.00147133,0.006586,18.5374,0.93781,3.32345,19.2377,0.473702,1.07456,5.5417,5.65236,14.4324,36.7336,0.38103,0.570484,2.92404,0.000933,0.00483967,0.238622,0.000898333,0.0100073,1.49028
Varden,KdTree,1.0,6.10325,6.10325,6.10325,6.10325,6.10325,0.0517917,0.109592,0.523714,0.412386,0.632215,5.49649,0.223235,0.396668,1.29686,0.104253,0.167737,1.18663,0.000698333,0.00240833,0.0596457,0.000419667,0.00675467,1.06892
Varden,KdTree,0.1,0.979041,1.27977,0.449258,3.18654,12.7977,0.0518637,0.108846,0.526556,0.334952,0.581776,4.71233,0.232571,0.410194,1.32887,0.116582,0.187793,1.22232,0.00113033,0.002585,0.063568,0.000462667,0.006679,1.0392
Varden,KdTree,0.01,0.129943,0.252318,0.054179,1.7866,25.2318,0.0536317,0.109357,0.528704,0.326887,0.50798,3.8114,0.234721,0.412796,1.33974,0.146556,0.228692,1.6455,0.00109933,0.00264867,0.0637217,0.000433667,0.00665367,1.03039
Varden,KdTree,0.001,0.012314,0.0328621,0.00472333,1.65024,32.8626,0.056437,0.109365,0.529816,0.300549,0.478464,3.40516,0.234984,0.412928,1.33827,0.115602,0.190391,1.08342,0.00133067,0.00252967,0.063304,0.000427,0.00655233,1.02877
Varden,KdTree,0.0001,0.002714,0.00535501,0.00111167,2.33816,53.5551,0.0527987,0.108999,0.529937,0.462794,0.724764,6.0128,0.235532,0.412508,1.33441,0.144158,0.255268,1.5003,0.00152767,0.002544,0.063601,0.000418667,0.006752,1.03048
Varden,OrthTree,1.0,12.2424,12.2424,12.2424,12.2424,12.2424,0.0950533,0.154745,0.574592,0.156731,0.279296,1.05373,0.232175,0.391719,1.29865,0.097398,0.145762,0.487045,0.000594,0.003038,0.0540063,0.000798333,0.006824,1.11582
Varden,OrthTree,0.1,1.30309,1.37452,1.10983,1.80393,13.7452,0.0988447,0.156996,0.562013,0.13722,0.238634,1.1615,0.24034,0.396219,1.28553,0.109476,0.197653,1.12387,0.00058,0.00284033,0.0493807,0.000707667,0.006744,1.06666
Varden,OrthTree,0.01,0.111974,0.11469,0.091541,0.176842,11.4691,0.099861,0.158668,0.568368,0.141864,0.242434,1.18382,0.245855,0.401645,1.29974,0.112366,0.195921,1.12897,0.000580667,0.002881,0.0497753,0.000715,0.00662933,1.03342
Varden,OrthTree,0.001,0.0124757,0.0126316,0.0103827,0.020577,12.6321,0.100855,0.160039,0.566879,0.142838,0.246999,1.18459,0.246038,0.402518,1.30045,0.111001,0.198204,1.13385,0.000585333,0.00283667,0.049668,0.000767333,0.006657,1.01853
Varden,OrthTree,0.0001,0.00256767,0.00261796,0.000844333,0.00590267,26.1847,0.100157,0.160007,0.56763,0.143173,0.247087,1.19534,0.2462,0.398805,1.27492,0.110885,0.198534,1.13394,0.000579667,0.00285933,0.0499697,0.000734,0.00668667,1.00804
Varden,ZdTree,1.0,8.57455,8.57455,8.57455,8.57455,8.57455,0.253378,0.273061,0.825454,0.982394,1.20399,6.09855,0.304789,0.452792,1.48786,0.508432,0.601161,2.83577,0.000561,0.00252667,0.067974,0.000937333,0.00896567,1.54056
Varden,ZdTree,0.1,0.598445,0.601248,0.569544,0.64629,6.01248,0.152983,0.236584,0.829361,0.873349,1.17956,6.07568,0.260421,0.444621,1.47021,0.410055,0.583818,2.88466,0.000562333,0.00250367,0.0650793,0.000934667,0.00907133,1.5527
Varden,ZdTree,0.01,0.042596,0.0434193,0.0352803,0.0563843,4.34198,0.155143,0.241078,0.831599,0.787734,1.17477,6.06625,0.261412,0.447375,1.47418,0.398216,0.574413,2.847,0.000913667,0.00251967,0.063836,0.000915,0.00916033,1.47677
Varden,ZdTree,0.001,0.006023,0.00689267,0.00450233,0.0174777,6.89317,0.156127,0.239175,0.832726,0.788897,1.17525,6.20395,0.262694,0.454123,1.50941,0.393374,0.585533,2.87054,0.000569,0.00258767,0.064818,0.000872333,0.00879667,1.34894
Varden,ZdTree,0.0001,0.001225,0.0014987,0.000973667,0.009802,14.992,0.157137,0.238313,0.833508,0.792965,1.17499,6.06406,0.26335,0.457884,1.52576,0.392947,0.573246,2.82833,0.00334833,0.00240267,0.0658127,0.000895,0.00851567,1.33826
Varden,Boost,1.0,-1,-1,-1,-1,869.83307,0.51917,0.63086,2.42692,0.5085,0.62122,2.28459,0.51937,0.63757,1.93789,0.52813,0.63897,2.12952,0.00059,0.00225,0.44475,0.00037,0.00916,4.21237
Varden,Boost,0.0001,-1,-1,-1,-1,406.78382,0.63101,0.92188,9.5932,0.62037,0.92395,8.12645,0.62665,0.9235,6.10839,0.62797,0.92854,5.34549,0.00065,0.00426,0.52075,0.0005,0.00982,4.45006
Uniform,PTree-H,1.0,3.34444,3.34444,3.34444,3.34444,3.34444,1.11417,1.93295,4.65735,1.12882,1.93021,4.63346,1.09103,1.92125,4.62165,1.12775,1.93013,4.61942,0.000422333,0.00375167,0.156579,0.000581333,0.009469,1.16527
Uniform,PTree-H,0.1,0.394699,0.389753,0.30684,0.449352,3.89754,1.1512,1.9538,4.62284,1.18024,1.96391,4.62704,1.14698,1.95944,4.63466,1.1844,1.97116,4.64052,0.000440667,0.00453033,0.160198,0.000565,0.00991967,1.2385
Uniform,PTree-H,0.01,0.061239,0.0599845,0.0322057,0.0793383,5.9985,1.15374,1.95792,4.65886,1.1829,1.96509,4.65966,1.15019,1.96312,4.66982,1.18751,1.97424,4.67478,0.000448,0.004843,0.163048,0.000592,0.0102957,1.2519
Uniform,PTree-H,0.001,0.0136563,0.0129608,0.00408533,0.019445,12.9613,1.14848,1.95073,4.6408,1.17755,1.95701,4.63976,1.14566,1.95453,4.65036,1.18221,1.96595,4.65778,0.000460667,0.00476167,0.162014,0.000622333,0.0101117,1.25109
Uniform,PTree-H,0.0001,0.00277067,0.00267655,0.000775,0.00703367,26.7705,1.15274,1.95513,4.65892,1.18361,1.96175,4.65805,1.15085,1.95935,4.66804,1.18839,1.97056,4.67521,0.000455333,0.004809,0.163445,0.00065,0.0105547,1.25097
Uniform,PTree-Z,1.0,3.10178,3.10178,3.10178,3.10178,3.10178,3.61504,9.1298,22.1495,3.68134,9.19457,22.22,3.64124,9.2025,22.2477,3.69914,9.22474,22.2714,0.000537,0.00473333,0.229324,0.000808667,0.0102663,1.21784
Uniform,PTree-Z,0.1,0.373981,0.367955,0.285482,0.426429,3.67956,3.77748,9.11336,22.7907,3.87047,9.18989,22.8441,3.83791,9.20301,22.8966,3.89441,9.22583,22.9228,0.000614,0.00570133,0.233526,0.000791667,0.0108633,1.29656
Uniform,PTree-Z,0.01,0.058255,0.0574602,0.0302727,0.0753233,5.74607,3.80531,9.17762,23.0719,3.90879,9.25796,23.1613,3.87801,9.27885,23.2198,3.93369,9.30028,23.2432,0.000606333,0.00639567,0.237255,0.000746667,0.0109297,1.30818
Uniform,PTree-Z,0.001,0.01348,0.0126444,0.00374433,0.0197207,12.6449,3.81743,9.16352,22.8272,3.92286,9.24362,22.9094,3.89109,9.262,22.9811,3.94797,9.2878,23.0091,0.000623333,0.00608367,0.236456,0.000853667,0.0108637,1.30169
Uniform,PTree-Z,0.0001,0.00271767,0.00262298,0.000719667,0.00800033,26.2348,3.83645,9.21236,23.1228,3.94168,9.29352,23.2045,3.90869,9.30446,23.2738,3.96713,9.32728,23.282,0.000631,0.00594367,0.236801,0.000862333,0.0106427,1.306
Uniform,CPAM-H,1.0,11.3161,11.3161,11.3161,11.3161,11.3161,1.43674,2.51705,5.90859,1.44363,2.49992,5.86667,1.39079,2.4831,5.84783,1.43968,2.49257,5.83914,0.000515667,0.005177,0.216211,0.000649,0.0107153,1.39098
Uniform,CPAM-H,0.1,1.5457,1.53403,1.29279,1.79859,15.3403,1.41789,2.43593,5.84234,1.43618,2.43216,5.81991,1.38608,2.42111,5.81538,1.43426,2.43342,5.81784,0.000539,0.00584233,0.223808,0.000566333,0.0113967,1.45186
Uniform,CPAM-H,0.01,0.391345,0.382167,0.101975,0.629089,38.2167,1.42738,2.44995,5.8601,1.44679,2.44663,5.83683,1.39594,2.43421,5.83041,1.44332,2.44552,5.83224,0.000529333,0.00717433,0.226584,0.000541,0.0114843,1.45659
Uniform,CPAM-H,0.001,0.121819,0.108252,0.00841667,0.13761,108.252,1.42442,2.44534,5.84575,1.44099,2.44072,5.82141,1.39335,2.42934,5.81825,1.43882,2.44175,5.82041,0.000552333,0.00637033,0.225878,0.000570333,0.0121733,1.46095
Uniform,CPAM-H,0.0001,0.0162147,0.0158729,0.00187867,0.0213633,158.734,1.42574,2.44057,5.84887,1.44308,2.43675,5.8249,1.39217,2.42575,5.81919,1.44054,2.43681,5.82119,0.000523,0.00605067,0.225375,0.000583,0.01221,1.46402
Uniform,CPAM-Z,1.0,10.7915,10.7915,10.7915,10.7915,10.7915,4.73356,11.8767,27.6957,4.79364,11.9321,27.7744,4.73585,11.9375,27.8039,4.80811,11.9587,27.8347,0.000888333,0.006733,0.310756,0.000860667,0.0116523,1.45479
Uniform,CPAM-Z,0.1,1.44071,1.47053,1.233,1.72005,14.7053,4.60444,11.4597,28.1314,4.69453,11.5499,28.2259,4.64486,11.5605,28.2468,4.71474,11.5832,28.2735,0.000895333,0.00825567,0.323597,0.001153,0.01276,1.51621
Uniform,CPAM-Z,0.01,0.384572,0.376064,0.0964313,0.611926,37.6064,4.65274,11.5563,28.3703,4.74934,11.6521,28.4649,4.69441,11.6516,28.4839,4.76774,11.6849,28.5264,0.000912333,0.007856,0.327076,0.000752333,0.0127737,1.52749
Uniform,CPAM-Z,0.001,0.121461,0.107881,0.00832533,0.136883,107.881,4.66534,11.532,28.1737,4.76039,11.6218,28.2663,4.71014,11.64,28.3454,4.78546,11.6843,28.402,0.000868667,0.00783767,0.325461,0.0008,0.01322,1.53798
Uniform,CPAM-Z,0.0001,0.0161903,0.015841,0.00174167,0.0206717,158.415,4.68839,11.6118,28.6135,4.7843,11.7104,28.6828,4.73157,11.7159,28.7034,4.80508,11.7484,28.7538,0.000868333,0.00782533,0.326181,0.000769667,0.0126413,1.53705
Uniform,KdTree,1.0,3.66259,3.66259,3.66259,3.66259,3.66259,0.220624,0.398443,1.30191,0.252803,0.397463,1.27833,0.221124,0.388568,1.26113,0.255778,0.395716,1.25609,0.000619,0.004486,0.0965543,0.000414,0.00752367,1.08118
Uniform,KdTree,0.1,0.462397,0.451713,0.302653,0.58463,4.51714,0.233856,0.420134,1.3526,0.266653,0.414029,1.32112,0.232345,0.402708,1.30079,0.266989,0.410083,1.29364,0.000372667,0.00495367,0.102468,0.000435667,0.00783967,1.04904
Uniform,KdTree,0.01,0.113171,0.10635,0.0369023,0.139266,10.635,0.232382,0.431295,1.37527,0.267647,0.41714,1.32923,0.233962,0.404664,1.30831,0.269121,0.411784,1.30181,0.000360667,0.00498367,0.103415,0.000436333,0.00798533,1.04824
Uniform,KdTree,0.001,0.0220363,0.0208871,0.00383033,0.02695,20.8876,0.232075,0.433278,1.37841,0.268347,0.416125,1.32933,0.235087,0.405552,1.31029,0.269736,0.412789,1.30439,0.000828333,0.00501133,0.103544,0.000423667,0.00797933,1.04296
Uniform,KdTree,0.0001,0.00498633,0.00488596,0.000755667,0.006289,48.8645,0.23235,0.432673,1.37687,0.268556,0.416365,1.33004,0.235592,0.405891,1.30997,0.270514,0.41316,1.30491,0.00198433,0.005068,0.102851,0.000424333,0.00792367,1.04652
Uniform,OrthTree,1.0,3.23007,3.23007,3.23007,3.23007,3.23007,0.202787,0.361613,1.22135,0.229734,0.36268,1.19936,0.20269,0.353333,1.18501,0.229682,0.359614,1.17515,0.000409667,0.00490533,0.0782373,0.000480667,0.007887,1.14478
Uniform,OrthTree,0.1,0.496001,0.426781,0.273946,0.517326,4.26782,0.217119,0.38062,1.26082,0.241554,0.379243,1.23885,0.214694,0.369701,1.22575,0.242688,0.376949,1.21729,0.000414,0.005066,0.079916,0.000483667,0.00791267,1.03509
Uniform,OrthTree,0.01,0.117727,0.102987,0.0350647,0.128656,10.2987,0.217677,0.382728,1.26874,0.242641,0.381897,1.24686,0.214541,0.372085,1.2334,0.242918,0.378114,1.22463,0.000414333,0.005123,0.0803777,0.000461333,0.00800033,1.04852
Uniform,OrthTree,0.001,0.0219013,0.0197425,0.003192,0.0258097,19.743,0.217041,0.382856,1.2678,0.244094,0.383063,1.24653,0.215051,0.371458,1.23384,0.243322,0.378421,1.22376,0.000410333,0.00516067,0.080372,0.000481,0.008015,1.05125
Uniform,OrthTree,0.0001,0.003191,0.00297297,0.000569,0.00655133,29.7347,0.21692,0.381462,1.26933,0.242686,0.381563,1.24606,0.215096,0.371814,1.23388,0.243568,0.378499,1.22399,0.000411,0.00512267,0.08028,0.000459667,0.00800633,1.04382
Uniform,ZdTree,1.0,7.83576,7.83576,7.83576,7.83576,7.83576,0.24799,0.417879,1.44764,0.281445,0.418045,1.41208,0.249568,0.402473,1.38554,0.27864,0.409042,1.37088,0.000600333,0.00666167,0.117307,0.000626667,0.0104203,1.55917
Uniform,ZdTree,0.1,0.764386,0.746676,0.550556,0.912526,7.46676,0.201776,0.413881,1.46826,0.240209,0.418638,1.44751,0.1992,0.405166,1.42648,0.237557,0.413638,1.41676,0.000555667,0.00534967,0.106577,0.000598,0.00961533,1.34232
Uniform,ZdTree,0.01,0.123802,0.115489,0.0481047,0.146364,11.549,0.204359,0.422715,1.51864,0.242997,0.425734,1.50231,0.200615,0.411583,1.4831,0.240478,0.420474,1.47635,0.000428667,0.00557233,0.113568,0.001535,0.009606,1.35532
Uniform,ZdTree,0.001,0.0209187,0.0210354,0.0113147,0.030581,21.0359,0.208336,0.425882,1.54042,0.245112,0.430528,1.52617,0.201787,0.415835,1.50783,0.242682,0.425073,1.50116,0.00170267,0.006097,0.125919,0.000610667,0.009892,1.39456
Uniform,ZdTree,0.0001,0.00364167,0.00393724,0.00100733,0.0163617,39.3773,0.205844,0.42645,1.545,0.246097,0.431105,1.53035,0.202564,0.417319,1.51295,0.243622,0.427167,1.50794,0.000432333,0.00596367,0.134962,0.000929333,0.0105487,1.43737
Uniform,Boost,1.0,-1,-1,-1,-1,2268.84512,0.61488,0.77115,14.16274,0.61693,0.78131,11.58394,0.61399,0.75953,8.91349,0.61366,0.76833,6.69609,0.00059,0.00511,0.43274,0.00039,0.01065,5.48371
Uniform,Boost,0.0001,-1,-1,-1,-1,908.32222,3.86244,11.05193,26.09216,3.87315,11.1442,25.24916,3.87973,11.16281,24.32788,3.88537,11.18854,23.64222,0.00253,0.06033,1.49133,0.00281,0.06336,7.80757


==> figures/data-plots/data/insert_3.csv <==
benchmark,solver,ratio,median,avg,min,max,tot,IDS1,IDS10,IDS100,ODS1,ODS10,ODS100,IDU1,IDU10,IDU100,ODU1,ODU10,ODU100,RCS,RCM,RCL,RRS,RRM,RRL
Uniform_by_x,PTree-H,1.0,3.90261,3.90261,3.90261,3.90261,3.90261,1.78294,3.84001,9.84744,0.461559,1.03722,7.70853,3.53978,6.88356,15.7837,0.504547,1.31025,8.55669,0.00074,0.0577043,1.13193,0.000753333,0.0649897,2.01536
Uniform_by_x,PTree-H,0.1,0.3759,0.375457,0.369385,0.380636,3.75458,1.54314,3.51483,9.47651,0.463187,1.00695,7.38327,3.19594,6.39408,15.1013,0.490787,1.21927,8.20769,0.000739,0.062746,1.15699,0.000810667,0.0720993,2.07248
Uniform_by_x,PTree-H,0.01,0.039879,0.0402801,0.038411,0.0459833,4.02806,1.82451,4.05152,10.5313,0.512079,1.08458,7.30615,3.29716,6.58122,15.4728,0.534564,1.24155,8.03602,0.00111067,0.0589297,1.15166,0.000741667,0.0683553,2.1509
Uniform_by_x,PTree-H,0.001,0.005746,0.00580883,0.005043,0.011211,5.80932,2.06645,5.34953,16.1658,0.794413,1.69147,8.9905,4.30028,10.0706,27.2191,0.871749,1.99866,10.5209,0.001245,0.060583,1.17762,0.000841333,0.069989,2.18512
Uniform_by_x,PTree-H,0.0001,0.00128667,0.00130322,0.000926333,0.00608233,13.0372,1.91139,4.66092,13.4806,0.753548,1.56952,8.70414,3.85203,8.45487,21.8829,0.809582,1.83108,9.95147,0.00116433,0.0634083,1.14868,0.000810667,0.0684643,2.17665
Uniform_by_x,KdTree,1.0,5.5667,5.5667,5.5667,5.5667,5.5667,0.152655,0.603384,2.28226,0.310255,1.83445,8.15069,0.263176,0.908488,3.08006,0.333147,1.58669,6.3243,0.000533667,0.0423827,0.853885,0.000599,0.0487797,1.87141
Uniform_by_x,KdTree,0.1,1.46434,1.64138,0.407886,3.98964,16.4138,0.165326,0.643651,2.34923,0.353668,1.95622,8.41854,0.279332,0.942121,3.14845,0.373132,1.68571,6.49578,0.000604667,0.0459033,0.85822,0.000715667,0.0516727,1.82222
Uniform_by_x,KdTree,0.01,0.210365,0.210739,0.045667,0.410888,21.074,0.206047,0.733027,2.53345,0.733236,3.55572,13.8361,0.2837,0.972399,3.23764,0.748844,2.99062,10.5916,0.000547333,0.0482183,0.89093,0.000721,0.0521213,1.84031
Uniform_by_x,KdTree,0.001,0.031939,0.0284626,0.004586,0.0445157,28.4632,0.244799,0.9954,3.45816,0.826716,6.50488,31.9384,0.277977,1.1862,4.22257,0.923067,5.65378,24.7656,0.000577333,0.049113,1.02826,0.000727667,0.053124,1.96989
Uniform_by_x,KdTree,0.0001,0.00717867,0.00690034,0.000841,0.0138237,69.0085,0.245275,1.00982,3.53237,0.83191,6.70701,33.3906,0.279714,1.21166,4.32711,0.933257,5.85405,25.9684,0.000594333,0.0474483,1.0386,0.000762,0.053996,1.97532
Uniform_by_x,OrthTree,1.0,6.40527,6.40527,6.40527,6.40527,6.40527,0.184668,0.637315,2.39155,0.342088,1.3729,5.23615,0.311315,0.951476,3.22209,0.341492,1.16909,4.02953,0.00288433,0.0545727,0.877259,0.000792,0.0568703,2.02685
Uniform_by_x,OrthTree,0.1,0.64075,0.643549,0.601538,0.693614,6.4355,0.187964,0.606556,2.33384,0.378276,1.78834,7.815,0.300884,0.867954,3.00282,0.382865,1.54085,6.13439,0.000937333,0.048616,0.814013,0.000802333,0.0527107,1.91428
Uniform_by_x,OrthTree,0.01,0.0627797,0.0633177,0.050193,0.0861847,6.33182,0.192797,0.621487,2.38418,0.394117,1.82802,7.88822,0.309208,0.883301,3.0195,0.394335,1.57665,6.19069,0.000967,0.0505813,0.828264,0.000761333,0.053691,1.86193
Uniform_by_x,OrthTree,0.001,0.00653567,0.00657508,0.00433833,0.0100567,6.57558,0.200329,0.646932,2.46499,0.406139,1.90813,8.12028,0.314466,0.895065,3.03778,0.40936,1.64061,6.36061,0.000958333,0.0509007,0.828772,0.00112367,0.055838,1.80503
Uniform_by_x,OrthTree,0.0001,0.00206833,0.00196137,0.000826333,0.00701267,19.6188,0.202984,0.666349,2.50476,0.411644,1.96788,8.3682,0.324025,0.894522,2.99068,0.417584,1.68986,6.53993,0.000913667,0.0504763,0.82957,0.000809,0.0558953,1.79595
Uniform_by_x,ZdTree,1.0,6.64477,6.64477,6.64477,6.64477,6.64477,0.191101,0.726489,2.89935,0.14515,0.346653,3.28441,0.31389,1.09156,4.00651,0.134713,0.320283,3.56891,0.000578667,0.0915923,1.16713,0.00104733,0.101637,2.40801
Uniform_by_x,ZdTree,0.1,0.433839,0.441004,0.422229,0.498618,4.41005,0.179177,0.723837,2.8652,0.144131,0.349987,3.20213,0.314656,1.08241,3.92519,0.134833,0.323781,3.47057,0.000570667,0.0896033,1.11193,0.001028,0.097307,2.39639
Uniform_by_x,ZdTree,0.01,0.0432617,0.0445667,0.0405297,0.0762957,4.45672,0.178383,0.720345,2.73402,0.142847,0.344087,3.05616,0.31374,1.07052,3.66369,0.135366,0.326249,3.2726,0.000596,0.0755287,0.974757,0.00135267,0.0831803,2.338
Uniform_by_x,ZdTree,0.001,0.006369,0.00697943,0.00481333,0.0242083,6.97994,0.173649,0.701243,2.76034,0.146859,0.352508,3.01562,0.314871,1.05201,3.63968,0.133959,0.326411,3.16822,0.00295533,0.077161,0.960489,0.000640667,0.0855323,2.22236
Uniform_by_x,ZdTree,0.0001,0.002089,0.00223398,0.001087,0.0151083,22.3448,0.172213,0.706093,2.78085,0.142525,0.347025,2.99239,0.303421,1.02422,3.63379,0.130328,0.321842,3.14499,0.000911667,0.0835803,0.986789,0.000621333,0.0921167,2.26476
Varden,PTree-H,1.0,3.37178,3.37178,3.37178,3.37178,3.37178,0.834181,2.33086,10.1514,0.590949,1.58907,7.172,4.79685,10.2004,24.1299,4.55342,9.27249,22.2056,0.00121933,0.00808233,0.833065,0.000927667,0.013166,1.8417
Varden,PTree-H,0.1,0.399283,0.380476,0.305276,0.431617,3.80476,0.596699,1.69981,7.3932,0.554793,1.48255,6.61537,4.63513,10.1381,24.659,4.4619,9.19062,22.3754,0.00180667,0.00874033,0.845201,0.00102367,0.0143823,1.96955
Varden,PTree-H,0.01,0.0450283,0.0439725,0.0315237,0.0569553,4.3973,0.725944,2.23143,9.87885,0.652717,1.77548,7.74795,5.28551,11.5316,28.1374,5.08524,10.58,25.9289,0.001313,0.00893,0.849271,0.001136,0.0142717,1.9817
Varden,PTree-H,0.001,0.00568133,0.00566308,0.00408233,0.00879533,5.66359,0.675842,2.4712,10.9603,0.558827,1.66282,7.42592,4.90866,10.5965,25.4132,4.73346,9.63955,23.1963,0.00100933,0.00942633,0.846363,0.001003,0.0143163,1.98685
Varden,PTree-H,0.0001,0.001055,0.00107658,0.000794667,0.00540733,10.7708,0.667313,2.51461,11.2108,0.575831,1.58897,7.12264,4.7992,10.5231,25.2599,4.6355,9.62289,23.1529,0.000991333,0.009178,0.846501,0.00104,0.0141533,1.98213
Varden,KdTree,1.0,7.03882,7.03882,7.03882,7.03882,7.03882,0.0496563,0.151562,0.785733,0.0672193,0.158965,0.84064,0.261948,0.896706,2.98564,0.439855,0.901435,2.95488,0.000750333,0.00841,0.598971,0.00104233,0.0110127,1.71948
Varden,KdTree,0.1,1.11584,1.17783,0.526784,1.75027,11.7783,0.048386,0.157514,0.794432,0.0721073,0.165426,0.840601,0.28468,0.940316,3.07207,0.469215,0.945915,3.0708,0.002763,0.009154,0.622985,0.000861,0.011374,1.69329
Varden,KdTree,0.01,0.143501,0.16331,0.0631943,0.824375,16.3311,0.0474217,0.156959,0.799589,0.0737923,0.168536,0.85554,0.286052,0.948416,3.08809,0.47896,0.959288,3.09474,0.001071,0.00848267,0.6224,0.000895333,0.0112537,1.70812
Varden,KdTree,0.001,0.016494,0.0196092,0.00519533,0.280247,19.6097,0.047472,0.158053,0.803098,0.0734517,0.170658,0.857208,0.287516,0.94971,3.09642,0.479975,0.961922,3.10311,0.000784333,0.00828,0.626604,0.00114733,0.0115277,1.69539
Varden,KdTree,0.0001,0.00271233,0.00338172,0.001356,0.714544,33.8222,0.04674,0.156789,0.803444,0.0727103,0.166537,0.848288,0.286349,0.947962,3.09049,0.479374,0.962585,3.10047,0.000795667,0.008627,0.628474,0.000911333,0.0117997,1.69835
Varden,OrthTree,1.0,7.46664,7.46664,7.46664,7.46664,7.46664,0.105855,0.256798,0.926524,0.109526,0.214443,0.944445,0.320158,0.876405,2.87039,0.447126,0.86222,2.79792,0.00129233,0.0100937,0.552413,0.000925333,0.0130143,1.82688
Varden,OrthTree,0.1,0.679334,0.67171,0.595433,0.743195,6.71711,0.111826,0.260199,0.922511,0.110912,0.220936,0.983251,0.337489,0.910974,2.92127,0.466434,0.893837,2.85982,0.00129733,0.0109377,0.57185,0.000915667,0.0123107,1.70777
Varden,OrthTree,0.01,0.0871303,0.088752,0.0676573,0.119052,8.87526,0.112563,0.261469,0.946811,0.108978,0.223889,0.985693,0.344062,0.93369,2.97872,0.475443,0.913516,2.91425,0.00119833,0.0107063,0.588802,0.000859333,0.0127243,1.70109
Varden,OrthTree,0.001,0.0112183,0.0114546,0.00744467,0.0203907,11.4551,0.112749,0.262275,0.949087,0.111688,0.223571,0.983125,0.346956,0.942742,3.00315,0.479929,0.920244,2.93607,0.00118833,0.0109277,0.580733,0.000889333,0.0127033,1.69929
Varden,OrthTree,0.0001,0.001773,0.00189468,0.001098,0.00446133,18.9518,0.112964,0.262872,0.931767,0.109893,0.224249,0.98916,0.34611,0.940279,2.9903,0.481659,0.922474,2.94189,0.00111667,0.0109257,0.593096,0.000816333,0.0128233,1.70492
Varden,ZdTree,1.0,6.7421,6.7421,6.7421,6.7421,6.7421,0.100822,0.243907,1.12529,0.110002,0.245776,1.24491,0.331156,1.06908,3.75902,0.488537,1.03329,3.68097,0.000732,0.008521,0.876549,0.001438,0.0145713,2.2747
Varden,ZdTree,0.1,0.574778,0.566161,0.427086,0.72292,5.66162,0.100292,0.244099,1.12573,0.110354,0.244408,1.24883,0.331051,1.03298,3.40059,0.490825,1.02325,3.38694,0.000708667,0.00784767,0.718894,0.000787,0.0136897,2.08281
Varden,ZdTree,0.01,0.066298,0.0686674,0.034915,0.119093,6.86679,0.100146,0.243319,1.10459,0.11229,0.249534,1.25113,0.333652,1.03272,3.41471,0.493429,1.02625,3.40618,0.00203067,0.00790867,0.716853,0.00109767,0.013594,2.07928
Varden,ZdTree,0.001,0.008811,0.00920441,0.004683,0.0198727,9.20491,0.100925,0.243806,1.12717,0.111404,0.246836,1.25178,0.334879,1.03678,3.43317,0.496492,1.03324,3.42809,0.00106667,0.00877733,0.717364,0.001148,0.0140533,2.09483
Varden,ZdTree,0.0001,0.00175167,0.00192054,0.00102167,0.0125073,19.2103,0.101784,0.244615,1.10586,0.112348,0.249634,1.25368,0.338117,1.03838,3.44905,0.501745,1.04161,3.46203,0.000728667,0.00831267,0.746928,0.000824333,0.0143033,2.11739
Uniform,PTree-H,1.0,4.07896,4.07896,4.07896,4.07896,4.07896,3.6695,7.34171,17.2308,3.83277,7.28812,17.1024,3.61718,7.2478,17.0474,3.8342,7.27367,17.0402,0.000859333,0.0490877,0.968298,0.000899,0.0570693,1.92839
Uniform,PTree-H,0.1,0.474285,0.470356,0.378257,0.53721,4.70357,3.57706,7.0776,16.6691,3.79036,7.10774,16.6841,3.5873,7.08489,16.6879,3.80179,7.11703,16.7083,0.000937,0.052459,0.992695,0.000922,0.059876,2.05889
Uniform,PTree-H,0.01,0.0727653,0.0709144,0.0413647,0.0890043,7.09149,3.57056,7.05222,16.5945,3.78405,7.07767,16.6022,3.58427,7.05668,16.6039,3.79781,7.08926,16.6248,0.000899,0.053672,0.99877,0.000999333,0.0581427,2.06805
Uniform,PTree-H,0.001,0.0155483,0.0146976,0.00502033,0.0219893,14.6981,3.5641,7.07354,16.6798,3.78077,7.10259,16.6923,3.57979,7.08001,16.6938,3.79668,7.11434,16.716,0.000896333,0.053057,0.993142,0.001023,0.059603,2.06614
Uniform,PTree-H,0.0001,0.00295033,0.00287538,0.000918333,0.00757167,28.7588,3.55212,7.01463,16.5161,3.76836,7.0402,16.5256,3.56719,7.01923,16.5275,3.78304,7.05143,16.5494,0.000972,0.0540257,1.00111,0.00106467,0.0602287,2.07453
Uniform,KdTree,1.0,4.70372,4.70372,4.70372,4.70372,4.70372,0.266061,0.916236,3.09702,0.431409,0.893673,2.99983,0.25905,0.843122,2.92233,0.427625,0.863467,2.88311,0.001002,0.037964,0.75771,0.001106,0.0423497,1.79549
Uniform,KdTree,0.1,0.581819,0.573517,0.396644,0.750888,5.73517,0.281332,0.960761,3.18297,0.454418,0.927978,3.06926,0.271304,0.876444,2.98685,0.448912,0.89746,2.94924,0.000746333,0.0407947,0.762305,0.00113033,0.04342,1.7686
Uniform,KdTree,0.01,0.144203,0.134136,0.0485713,0.172053,13.4137,0.281214,0.982472,3.2159,0.457381,0.933397,3.07921,0.273693,0.883704,2.99552,0.452235,0.903702,2.95775,0.000699,0.0393877,0.765261,0.00110867,0.04494,1.76516
Uniform,KdTree,0.001,0.0258297,0.0244659,0.00456767,0.0303257,24.4664,0.281178,0.984062,3.21753,0.458455,0.934917,3.07961,0.275307,0.884606,2.99685,0.457847,0.904724,2.95964,0.00100233,0.0406493,0.77073,0.000787,0.045315,1.76731
Uniform,KdTree,0.0001,0.00372167,0.00368797,0.000822,0.00978067,36.8847,0.280344,0.983454,3.21435,0.459145,0.935004,3.07807,0.277535,0.884148,2.99472,0.454758,0.905648,2.957,0.000764,0.0413077,0.771559,0.000780333,0.045535,1.7671
Uniform,OrthTree,1.0,5.18126,5.18126,5.18126,5.18126,5.18126,0.313376,0.92405,3.08646,0.474554,0.903781,2.97585,0.31182,0.867932,2.90064,0.479826,0.89195,2.86076,0.00134833,0.0446183,0.700518,0.000907667,0.047113,1.92985
Uniform,OrthTree,0.1,0.650505,0.569043,0.375767,0.722859,5.69043,0.32879,0.95173,3.12565,0.4916,0.929548,3.01026,0.324335,0.895231,2.944,0.496046,0.920987,2.91579,0.00132067,0.046282,0.713676,0.000855667,0.048924,1.80457
Uniform,OrthTree,0.01,0.149673,0.12565,0.0437407,0.165499,12.5651,0.338402,0.983872,3.22393,0.504687,0.9601,3.09994,0.331166,0.920334,3.02952,0.507739,0.945709,2.9978,0.00123167,0.0484073,0.709227,0.000984667,0.0499997,1.8025
Uniform,OrthTree,0.001,0.0272877,0.0241354,0.00399767,0.0316303,24.1359,0.338697,0.988098,3.2414,0.509767,0.966628,3.11644,0.332914,0.926422,3.04664,0.510372,0.95179,3.01532,0.00389933,0.0459507,0.720266,0.000852333,0.0512653,1.81234
Uniform,OrthTree,0.0001,0.00381867,0.00352391,0.000649333,0.00768833,35.2441,0.342503,0.988152,3.24314,0.510121,0.967135,3.12022,0.333574,0.930155,3.05067,0.511586,0.952861,3.01859,0.001321,0.0488553,0.715273,0.000889333,0.05055,1.7996
Uniform,ZdTree,1.0,7.76912,7.76912,7.76912,7.76912,7.76912,0.312828,1.08138,3.98301,0.490587,1.04876,3.8144,0.300003,0.984222,3.69985,0.484809,1.00164,3.63852,0.000662333,0.0637167,1.06977,0.000804667,0.0710973,2.34622
Uniform,ZdTree,0.1,0.706886,0.651567,0.430443,0.90257,6.51567,0.306385,1.044,3.59161,0.49845,1.02394,3.45829,0.305949,0.971558,3.36663,0.487964,0.995122,3.33644,0.000668,0.0549433,0.873094,0.00144033,0.0605123,2.16492
Uniform,ZdTree,0.01,0.168111,0.154863,0.0613723,0.203948,15.4864,0.300509,1.05245,3.67307,0.49953,1.0365,3.55401,0.300922,0.986386,3.46093,0.490081,1.01329,3.43884,0.000687667,0.0582067,0.892823,0.001508,0.062602,2.19175
Uniform,ZdTree,0.001,0.0286537,0.0285939,0.0176087,0.037337,28.5944,0.291919,1.039,3.70043,0.489289,1.02872,3.59681,0.292719,0.979228,3.50975,0.480107,1.00705,3.49034,0.000694667,0.0623517,0.945992,0.000785333,0.06815,2.26308
Uniform,ZdTree,0.0001,0.00515033,0.005338,0.00201733,0.0213357,53.385,0.295955,1.04125,3.70457,0.492745,1.03464,3.60201,0.295811,0.991441,3.51911,0.484902,1.01462,3.50138,0.000709333,0.069907,0.990296,0.00111733,0.07631,2.3389


==> figures/data-plots/data/knn.csv <==
solver,benchType,nodes,dims,k=1,depth,visNum,k=10,depth,visNum,k=100,depth,visNum
test,ss_varden,1000000000,3,0.05557,25.5219,26.0,0.1899,25.5219,43.0,0.88754,25.5219,90.0
zdtree,ss_varden,1000000000,3,0.14302,35.0,87.0,0.29601,35.0,188.0,1.29889,35.0,698.0
cgal,ss_varden,1000000000,3,0.0826,34.0,28.0,0.21888,34.0,58.0,1.27721,34.0,163.0
BhlTree,ss_varden,1000000000,3,0.111228,34.0,28.0,0.324324,34.0,58.0,1.92604,34.0,163.0
LogTree,ss_varden,1000000000,3,1.21835,34.0,28.0,2.28586,34.0,58.0,12.6375,34.0,163.0
test,uniform,1000000000,3,0.20872,25.5263,26.0,0.76483,25.5263,46.0,2.65901,25.5263,103.0
zdtree,uniform,1000000000,3,0.86471,27.0,90.0,2.03717,27.0,219.0,8.50491,27.0,913.0
cgal,uniform,1000000000,3,0.33322,31.0,28.0,2.31706,31.0,63.0,13.02935,31.0,189.0
BhlTree,uniform,1000000000,3,0.314819,34.0,28.0,1.01966,34.0,58.0,4.24171,34.0,163.0
LogTree,uniform,1000000000,3,2.43316,34.0,28.0,4.4778,34.0,58.0,16.8586,34.0,163.0


==> figures/data-plots/data/merged_real_world.csv <==
"benchmark","solver","tot...3","IDS100...4","ODS100...5","RCL...6","RRL...7","tot...8","IDS100...9","ODS100...10","RCL...11","RRL...12","tot...13","IDS100...14","ODS100...15","RCL...16","RRL...17"
"GeoLife","OrthTree",0.00639233,0.000731667,0.000983,0.0571707,0.446558,0.0790217,0.000646,0.000895667,0.0472317,0.431986,0.0891373,0.000890667,0.000929,0.056234,0.436227
"GeoLife","KdTree",0.00529767,0.000259,0.000299667,0.0564903,0.430845,0.131068,0.000212333,0.000307,0.109689,0.435986,0.146746,0.000307333,0.000308,0.0579667,0.432592
"GeoLife","ZdTree",0.001702,0.000277333,0.000297,0.060462,0.427074,0.115309,0.000275667,0.000292333,0.0594753,0.413476,0.152916,0.000275333,0.000297667,0.06392,0.415092
"GeoLife","PTree-H",0.00150433,0.001039,0.000873333,0.102565,0.537229,0.23968,0.000960667,0.000849,0.107723,0.539633,0.136552,0.00134833,0.000949667,0.109584,0.541224
"GeoLife","PTree-Z",0.001232,0.000845667,0.001107,0.121959,0.538512,0.204628,0.000978,0.00130533,0.129626,0.543202,0.125885,0.000864333,0.00119033,0.131203,0.540799
"GeoLife","CPAM-H",0.003596,0.00118233,0.0009,0.114227,0.54426,0.479679,0.00105967,0.000853667,0.121821,0.53823,0.480668,0.001146,0.00101833,0.121818,0.540824
"GeoLife","CPAM-Z",0.003208,0.000977,0.00122633,0.13686,0.542227,0.448543,0.000965,0.00132533,0.146782,0.541956,0.453109,0.00105933,0.00141733,0.147234,0.547115
"GeoLife","Boost",0.21316,0.00075,0.00079,0.11639,7.82929,0.08711,0.00062,0.00036,0.08407,8.04968,0.06398,0.00049,0.00032,0.11601,7.77198
"Cosmo50","OrthTree",1.89859,0.416858,0.55436,0.565858,1.73807,16.2109,0.431101,0.582089,0.56818,1.65859,17.8546,0.46265,0.617441,0.61645,1.75433
"Cosmo50","KdTree",1.88912,0.363987,0.377521,0.601815,1.70282,100.94,0.387746,0.373094,0.62622,1.665,800.325,0.402364,0.5387,0.62028,1.67222
"Cosmo50","ZdTree",2.22128,0.390164,0.245213,0.083077,1.45922,15.1521,0.407997,0.260334,0.0856573,1.32923,13.7832,0.398729,0.248643,0.0817193,1.33003
"Cosmo50","PTree-H",1.02307,1.28039,1.89131,0.763865,1.7597,6.58885,1.74166,2.21956,0.840013,1.94671,9.40153,1.63783,1.909,0.837033,1.93905
"Cosmo50","PTree-Z",0.836503,8.89871,11.9049,0.979958,1.93415,5.63103,9.38461,11.676,1.0579,2.11659,8.46266,9.36897,13.5444,1.05626,2.11641
"Cosmo50","CPAM-H",5.47536,1.52341,2.55974,1.04257,2.12691,19.5542,1.8631,2.71369,1.05514,2.22313,19.846,1.92638,2.44402,1.06345,2.2258
"Cosmo50","CPAM-Z",5.38451,14.5252,17.5639,1.29937,2.33427,18.9854,12.9878,14.0273,1.33056,2.43578,19.2145,13.1138,18.2795,1.33173,2.4392
"Cosmo50","Boost",414.37966,4.77393,4.03903,0.97651,19.25171,192.80533,6.44761,6.42085,1.58298,19.93688,1482.67162,10.49558,9.05255,1.20694,15.00214
"OSM","OrthTree",4.95984,0.387521,0.442422,0.0495573,1.12757,14.4871,0.380516,0.439491,0.0449557,1.04408,14.9285,0.384192,0.452139,0.046267,1.055
"OSM","KdTree",4.3235,0.378077,0.498944,0.0486927,1.06262,29.3429,0.386831,0.566049,0.053741,1.01067,26.3317,0.383983,0.519603,0.0511607,1.01315
"OSM","ZdTree",5.88444,0.571651,0.879707,0.0546877,1.57402,16.4974,0.565613,0.879707,0.0577673,1.35887,23.8638,0.571758,0.878766,0.0548713,1.34656
"OSM","PTree-H",2.26282,6.13146,6.56297,0.084724,1.172,8.18739,6.12046,5.85152,0.0964917,1.21875,7.97681,5.19282,6.29545,0.088273,1.23592
"OSM","PTree-Z",2.1224,17.6141,15.6646,0.131451,1.19248,7.90639,20.2442,16.4716,0.151548,1.26626,7.36799,17.8092,16.3265,0.138422,1.2663
"OSM","CPAM-H",7.25907,6.61416,7.10859,0.117495,1.39356,15.6263,5.42804,5.73524,0.129446,1.4214,16.6707,5.4988,6.59075,0.124636,1.43687
"OSM","CPAM-Z",7.00719,19.8623,17.1188,0.181628,1.43429,15.3809,20.4205,16.0146,0.199381,1.46503,16.6466,19.9918,17.8797,0.193686,1.48276
"OSM","Boost",666.00575,9.95005,8.94717,0.43528,8.34709,311.52587,20.41868,19.27539,0.56202,10.11778,264.16213,4.69209,4.06288,0.51644,7.49948


==> figures/data-plots/data/merged_summary.csv <==
"benchmark","solver","tot","IDS100...4","ODS100...5","RCL...6","RRL...7","0.1...8","0.01...9","0.001...10","0.0001...11","IDS100...12","ODS100...13","RCL...14","RRL...15","0.1...16","0.01...17","0.001...18","0.0001...19","IDS100...20","ODS100...21","RCL...22","RRL...23"
"Uniform_by_x","OrthTree",4.63208,0.958692,1.64146,0.097919,1.21666,5.28539,5.66695,5.72078,9.40421,0.960103,2.29525,0.0739563,1.01189,1.92283,3.08388,4.24677,8.73645,0.963272,2.26605,0.0730387,1.02431
"Uniform_by_x","KdTree",5.15728,0.992297,2.09131,0.0932553,1.1071,13.7388,23.9734,35.8361,39.9188,1.41218,8.54193,0.108039,1.08503,10.0121,24.3224,36.8315,62.7547,1.0308,1.56688,0.0979257,1.07385
"Uniform_by_x","ZdTree",8.30201,1.15218,3.52598,0.114568,1.59132,5.94319,4.27063,6.84794,13.388,1.18169,3.77035,0.118125,1.40171,5.80115,4.94535,11.9574,27.7704,1.17861,3.74143,0.107733,1.39749
"Uniform_by_x","PTree-H",3.32396,2.57024,2.56416,0.155994,1.19292,2.98497,3.09206,4.119,8.84979,3.66594,2.83446,0.162163,1.2943,2.32152,2.50271,3.23282,8.37139,2.74379,2.72308,0.159205,1.25937
"Uniform_by_x","PTree-Z",3.03676,4.75355,3.63587,0.213847,1.22575,2.76666,2.83366,3.8289,8.73776,4.33365,4.16438,0.216559,1.32361,2.15501,2.26767,3.00638,9.0861,4.93576,4.09385,0.214845,1.29991
"Uniform_by_x","CPAM-H",10.3458,3.04592,2.8219,0.215989,1.42714,13.5386,10.2484,8.28666,19.4283,3.34417,2.69449,0.227013,1.48449,14.9895,11.0706,8.67268,21.2475,3.33629,2.99922,0.221998,1.48086
"Uniform_by_x","CPAM-Z",9.81176,5.95258,4.10897,0.292451,1.46786,13.1124,9.95501,8.03751,20.4314,5.64479,4.46938,0.308643,1.52705,14.3534,10.7183,8.52026,22.7347,6.35996,4.50462,0.300236,1.54153
"Uniform_by_x","Boost",2811.77453,2.47155,2.1075,0.46156,4.2206,NA,NA,NA,1156.09727,6.70183,6.1068,3.18165,6.10007,NA,NA,NA,438.19969,2.01022,1.73294,0.45539,4.13793
"Varden","OrthTree",12.2424,0.574592,1.05373,0.0540063,1.11582,13.7452,11.4691,12.6321,26.1847,0.56763,1.19534,0.0499697,1.00804,6.7916,8.47719,12.5348,28.3067,0.568132,1.17894,0.049767,1.01302
"Varden","KdTree",6.10325,0.523714,5.49649,0.0596457,1.06892,12.7977,25.2318,32.8626,53.5551,0.529937,6.0128,0.063601,1.03048,9.35732,18.8525,28.7585,51.6016,0.536218,6.49715,0.063117,1.03562
"Varden","ZdTree",8.57455,0.825454,6.09855,0.067974,1.54056,6.01248,4.34198,6.89317,14.992,0.833508,6.06406,0.0658127,1.33826,5.76044,5.43621,16.5322,41.008,0.840364,6.16466,0.0636867,1.36034
"Varden","PTree-H",3.08969,13.3071,3.57708,0.10337,1.15022,2.70701,2.95449,4.17652,9.22566,15.082,3.08333,0.107286,1.2282,2.21531,2.54323,3.54139,8.21266,14.1432,3.68929,0.105884,1.21905
"Varden","PTree-Z",2.94116,23.4583,7.4631,0.164582,1.18664,2.52004,2.67742,3.77356,8.73982,20.9267,5.30376,0.17061,1.26878,2.02835,2.27364,3.2642,7.79621,23.8839,17.1412,0.167833,1.26077
"Varden","CPAM-H",10.0111,14.5446,3.86198,0.1455,1.37618,13.321,10.245,8.59405,19.0408,15.8467,3.36484,0.152405,1.445,14.9233,11.2196,9.12212,19.6846,15.1197,3.99435,0.151957,1.42885
"Varden","CPAM-Z",9.66314,25.5401,8.02387,0.228763,1.41994,13.0196,9.93984,8.2356,18.5374,19.2377,5.5417,0.238622,1.49028,14.0485,10.8439,8.74575,20.1922,26.312,19.1869,0.236951,1.48452
"Varden","Boost",869.83307,2.42692,2.28459,0.44475,4.21237,NA,NA,NA,406.78382,9.5932,8.12645,0.52075,4.45006,NA,NA,NA,317.5024,2.11422,1.71946,0.42902,4.20443
"Uniform","OrthTree",3.23007,1.22135,1.19936,0.0782373,1.14478,4.26782,10.2987,19.743,29.7347,1.26933,1.24606,0.08028,1.04382,4.32335,10.2417,19.5645,29.8677,1.51108,1.48989,0.088525,1.17662
"Uniform","KdTree",3.66259,1.30191,1.27833,0.0965543,1.08118,4.51714,10.635,20.8876,48.8645,1.37687,1.33004,0.102851,1.04652,4.36786,11.1544,22.9679,59.7973,1.41987,1.3969,0.104003,1.07014
"Uniform","ZdTree",7.83576,1.44764,1.41208,0.117307,1.55917,7.46676,11.549,21.0359,39.3773,1.545,1.53035,0.134962,1.43737,8.1163,13.2143,23.4265,39.8165,1.49052,1.47105,0.115897,1.39146
"Uniform","PTree-H",3.34444,4.65735,4.63346,0.156579,1.16527,3.89754,5.9985,12.9613,26.7705,4.65892,4.65805,0.163445,1.25097,4.68833,14.3899,27.7039,42.2118,4.63276,4.63927,0.160941,1.24368
"Uniform","PTree-Z",3.10178,22.1495,22.22,0.229324,1.21784,3.67956,5.74607,12.6449,26.2348,23.1228,23.2045,0.236801,1.306,4.78332,14.1627,27.4197,41.9964,22.5695,22.6484,0.236555,1.30006
"Uniform","CPAM-H",11.3161,5.90859,5.86667,0.216211,1.39098,15.3403,38.2167,108.252,158.734,5.84887,5.8249,0.225375,1.46402,17.2446,38.9785,107.044,156.757,5.84076,5.81475,0.224838,1.45798
"Uniform","CPAM-Z",10.7915,27.6957,27.7744,0.310756,1.45479,14.7053,37.6064,107.881,158.415,28.6135,28.6828,0.326181,1.53705,16.6812,38.4404,106.254,156.594,27.8404,27.9204,0.32546,1.52432
"Uniform","Boost",2268.84512,14.16274,11.58394,0.43274,5.48371,NA,NA,NA,908.32222,26.09216,25.24916,1.49133,7.80757,NA,NA,NA,960.86658,4.93486,4.45633,0.65295,4.60429


==> figures/data-plots/data/merged_summary_3.csv <==
"benchmark","solver","tot","IDS10...4","ODS10...5","RCL...6","RRL...7","0.1...8","0.01...9","0.001...10","0.0001...11","IDS10...12","ODS10...13","RCL...14","RRL...15","0.1...16","0.01...17","0.001...18","0.0001...19","IDS10...20","ODS10...21","RCL...22","RRL...23"
"Uniform_by_x","OrthTree",6.40527,0.637315,1.3729,0.877259,2.02685,6.4355,6.33182,6.57558,19.6188,0.666349,1.96788,0.82957,1.79595,4.30284,5.14677,5.92724,21.1376,0.665502,1.98281,0.830584,1.80206
"Uniform_by_x","PTree-H",3.90261,3.84001,1.03722,1.13193,2.01536,3.75458,4.02806,5.80932,13.0372,4.66092,1.56952,1.14868,2.17665,3.01168,3.29901,6.12807,20.5305,3.85801,1.25592,1.13848,2.15589
"Uniform_by_x","KdTree",5.5667,0.603384,1.83445,0.853885,1.87141,16.4138,21.074,28.4632,69.0085,1.00982,6.70701,1.0386,1.97532,14.6196,28.5036,37.9709,65.7689,0.646929,0.345893,0.867453,1.83011
"Uniform_by_x","ZdTree",6.64477,0.726489,0.346653,1.16713,2.40801,4.41005,4.45672,6.97994,22.3448,0.706093,0.347025,0.986789,2.26476,3.55526,4.37841,11.7372,28.0871,0.31809,0.308369,0.120292,1.41515
"Varden","OrthTree",7.46664,0.256798,0.214443,0.552413,1.82688,6.71711,8.87526,11.4551,18.9518,0.262872,0.224249,0.593096,1.70492,6.03761,7.78392,9.70037,17.2868,0.263613,0.238109,0.63968,1.81869
"Varden","PTree-H",3.37178,2.33086,1.58907,0.833065,1.8417,3.80476,4.3973,5.66359,10.7708,2.51461,1.58897,0.846501,1.98213,4.04898,5.32298,6.66105,11.3309,1.87056,1.29496,0.835894,1.9782
"Varden","KdTree",7.03882,0.151562,0.158965,0.598971,1.71948,11.7783,16.3311,19.6097,33.8222,0.156789,0.166537,0.628474,1.69835,6.2027,8.93717,12.048,23.7149,0.159637,0.163639,0.612746,1.68671
"Varden","ZdTree",6.7421,0.243907,0.245776,0.876549,2.2747,5.66162,6.86679,9.20491,19.2103,0.244615,0.249634,0.746928,2.11739,6.82548,14.8842,21.4996,32.606,0.20559,0.203238,0.126921,1.4741
"Uniform","OrthTree",5.18126,0.92405,0.903781,0.700518,1.92985,5.69043,12.5651,24.1359,35.2441,0.988152,0.967135,0.715273,1.7996,5.93175,12.4676,23.7899,35.4223,1.07195,1.06168,0.964317,2.24805
"Uniform","PTree-H",4.07896,7.34171,7.28812,0.968298,1.92839,4.70357,7.09149,14.6981,28.7588,7.01463,7.0402,1.00111,2.07453,5.77592,17.5764,33.4212,49.8505,7.05972,7.08967,0.993119,2.05435
"Uniform","KdTree",4.70372,0.916236,0.893673,0.75771,1.79549,5.73517,13.4137,24.4664,36.8847,0.983454,0.935004,0.771559,1.7671,5.41072,13.0333,25.8712,61.2856,0.91581,0.892554,0.771838,1.78617
"Uniform","ZdTree",7.76912,1.08138,1.04876,1.06977,2.34622,6.51567,15.4864,28.5944,53.385,1.04125,1.03464,0.990296,2.3389,7.06992,18.0297,32.9148,54.2007,0.520408,0.520342,0.137346,1.48146


==> figures/data-plots/data/osmBatchDelete.csv <==
year,batchSize,test,cgal,BhlTree,LogTree
2014,0,,,,
2015,0,,,,
2016,0,,,,
2017,0,,,,
2018,0,,,,
2019,87757414,2.4223,24.9411,25.729,6.266
2020,80713743,0.968992,24.7237,29.25,4.743
2021,82394869,1.15989,27.0329,33.174,3.646
2022,82051164,1.54666,30.3463,35.984,5.541
2023,97857719,1.74167,36.4557,43.64,8.833


==> figures/data-plots/data/osmBatchInsert.csv <==
year,batchSize,test,cgal,BhlTree,LogTree
2014,87757414,0.390643,30.7677,4.219,4.72
2015,80713743,1.61261,94.0875,7.315,7.71
2016,82394869,1.67021,123.111,9.681,3.786
2017,82051164,1.59937,178.889,14.077,11.773
2018,97857719,2.67147,210.839,16.881,8.802
2019,118149382,3.56925,302.47,25.345,28.871
2020,189044052,2.55918,394.931,29.059,31.352
2021,168075273,2.67514,507.566,30.147,8.538
2022,173701312,2.45497,526.668,33.277,12.336
2023,208209185,3.32377,627.474,39.447,12.576


==> figures/data-plots/data/osmKNN.csv <==
year,batchSize,test,cgal,BhlTree,LogTree
2014,87757414,0.12035,0.120143,0.195654,1.78878
2015,80713743,0.123123,0.124613,0.184653,1.81018
2016,82394869,0.126519,0.12562,0.203758,1.8934
2017,82051164,0.127763,0.126524,0.189114,1.69814
2018,97857719,0.129076,0.128305,0.203973,2.13118
2019,118149382,0.132108,0.128405,0.201776,1.68194
2020,189044052,0.134022,0.13136,0.20359,1.93957
2021,168075273,0.134805,0.131945,0.204618,2.26137
2022,173701312,0.135755,0.134529,0.215539,1.83184
2023,208209185,0.137535,0.134885,0.199271,2.11828


==> figures/data-plots/data/range_query_log.csv <==
benchmark,solver,type,size,time
Uniform_by_x,PTree-H,0,56,2.600000e-05
Uniform_by_x,PTree-H,0,10,3.000000e-06
Uniform_by_x,PTree-H,0,46,4.000000e-06
Uniform_by_x,PTree-H,0,19,3.000000e-06
Uniform_by_x,PTree-H,0,27,3.000000e-06
Uniform_by_x,PTree-H,0,98,5.000000e-06
Uniform_by_x,PTree-H,0,24,1.000000e-06
Uniform_by_x,PTree-H,0,74,3.000000e-06
Uniform_by_x,PTree-H,0,12,2.000000e-06
Uniform_by_x,PTree-H,0,62,2.000000e-06
Uniform_by_x,PTree-H,0,38,2.000000e-06
Uniform_by_x,PTree-H,0,24,1.000000e-06
Uniform_by_x,PTree-H,0,68,3.000000e-06
Uniform_by_x,PTree-H,0,63,2.000000e-06
Uniform_by_x,PTree-H,0,7,2.000000e-06
Uniform_by_x,PTree-H,0,56,2.000000e-06
Uniform_by_x,PTree-H,0,31,2.000000e-06
Uniform_by_x,PTree-H,0,25,2.000000e-06
Uniform_by_x,PTree-H,0,5,1.000000e-06
Uniform_by_x,PTree-H,0,18,4.000000e-06
Uniform_by_x,PTree-H,0,49,2.400000e-05
Uniform_by_x,PTree-H,0,29,6.000000e-06
Uniform_by_x,PTree-H,0,20,6.000000e-06
Uniform_by_x,PTree-H,0,61,7.000000e-06
Uniform_by_x,PTree-H,0,52,5.000000e-06
Uniform_by_x,PTree-H,0,23,4.000000e-06
Uniform_by_x,PTree-H,0,29,5.000000e-06
Uniform_by_x,PTree-H,0,9,2.000000e-06
Uniform_by_x,PTree-H,0,37,5.000000e-06
Uniform_by_x,PTree-H,0,18,5.000000e-06
Uniform_by_x,PTree-H,0,58,8.000000e-06
Uniform_by_x,PTree-H,0,47,4.000000e-06
Uniform_by_x,PTree-H,0,38,3.000000e-06
Uniform_by_x,PTree-H,0,9,3.000000e-06
Uniform_by_x,PTree-H,0,11,3.000000e-06
Uniform_by_x,PTree-H,0,50,4.000000e-06
Uniform_by_x,PTree-H,0,12,2.000000e-06
Uniform_by_x,PTree-H,0,38,3.000000e-06
Uniform_by_x,PTree-H,0,52,8.000000e-06
Uniform_by_x,PTree-H,0,19,5.000000e-06
Uniform_by_x,PTree-H,0,33,5.000000e-06
Uniform_by_x,PTree-H,0,22,5.000000e-06
Uniform_by_x,PTree-H,0,97,5.000000e-06
Uniform_by_x,PTree-H,0,47,2.000000e-06
Uniform_by_x,PTree-H,0,34,1.000000e-06
Uniform_by_x,PTree-H,0,13,2.000000e-06
Uniform_by_x,PTree-H,0,50,2.000000e-06
Uniform_by_x,PTree-H,0,44,2.000000e-06
Uniform_by_x,PTree-H,0,16,2.000000e-06
Uniform_by_x,PTree-H,0,28,2.000000e-06
Uniform_by_x,PTree-H,0,6,2.000000e-06
Uniform_by_x,PTree-H,0,64,9.000000e-06
Uniform_by_x,PTree-H,0,2,1.000000e-06
Uniform_by_x,PTree-H,0,62,2.000000e-06
Uniform_by_x,PTree-H,0,20,2.000000e-06
Uniform_by_x,PTree-H,0,42,3.000000e-06
Uniform_by_x,PTree-H,0,6,2.000000e-06
Uniform_by_x,PTree-H,0,36,8.000000e-06
Uniform_by_x,PTree-H,0,57,6.000000e-06
Uniform_by_x,PTree-H,0,26,2.000000e-06
Uniform_by_x,PTree-H,0,31,2.000000e-06
Uniform_by_x,PTree-H,0,19,1.800000e-05
Uniform_by_x,PTree-H,0,22,3.000000e-06
Uniform_by_x,PTree-H,0,82,5.000000e-06
Uniform_by_x,PTree-H,0,36,4.000000e-06
Uniform_by_x,PTree-H,0,46,4.000000e-06
Uniform_by_x,PTree-H,0,33,3.000000e-06
Uniform_by_x,PTree-H,0,13,2.000000e-06
Uniform_by_x,PTree-H,0,42,3.000000e-06
Uniform_by_x,PTree-H,0,8,2.000000e-06
Uniform_by_x,PTree-H,0,34,2.000000e-06
Uniform_by_x,PTree-H,0,97,6.000000e-06
Uniform_by_x,PTree-H,0,37,2.000000e-06
Uniform_by_x,PTree-H,0,60,3.000000e-06
Uniform_by_x,PTree-H,0,28,2.000000e-06
Uniform_by_x,PTree-H,0,32,2.000000e-06
Uniform_by_x,PTree-H,0,25,2.000000e-06
Uniform_by_x,PTree-H,0,41,3.000000e-06
Uniform_by_x,PTree-H,0,30,1.000000e-06
Uniform_by_x,PTree-H,0,11,2.000000e-06
Uniform_by_x,PTree-H,0,89,2.000000e-06
Uniform_by_x,PTree-H,0,39,2.000000e-06
Uniform_by_x,PTree-H,0,50,2.000000e-06
Uniform_by_x,PTree-H,0,43,1.000000e-06
Uniform_by_x,PTree-H,0,1,1.000000e-06
Uniform_by_x,PTree-H,0,42,1.000000e-06
Uniform_by_x,PTree-H,0,9,1.000000e-06
Uniform_by_x,PTree-H,0,33,1.000000e-06
Uniform_by_x,PTree-H,0,7,1.000000e-06
Uniform_by_x,PTree-H,0,42,3.000000e-06
Uniform_by_x,PTree-H,0,17,2.000000e-06
Uniform_by_x,PTree-H,0,25,2.000000e-06
Uniform_by_x,PTree-H,0,12,2.000000e-06
Uniform_by_x,PTree-H,0,37,3.000000e-06
Uniform_by_x,PTree-H,0,64,4.000000e-06
Uniform_by_x,PTree-H,0,32,2.000000e-06
Uniform_by_x,PTree-H,0,32,3.000000e-06
Uniform_by_x,PTree-H,0,65,7.000000e-06
Uniform_by_x,PTree-H,0,54,2.000000e-06
Uniform_by_x,PTree-H,0,36,2.000000e-06
Uniform_by_x,PTree-H,1,684,1.400000e-05
Uniform_by_x,PTree-H,1,8644,1.350000e-04
Uniform_by_x,PTree-H,1,6569,6.600000e-05
Uniform_by_x,PTree-H,1,5961,5.000000e-05
Uniform_by_x,PTree-H,1,3013,2.600000e-05
Uniform_by_x,PTree-H,1,2919,2.800000e-05
Uniform_by_x,PTree-H,1,1235,1.300000e-05
Uniform_by_x,PTree-H,1,164,4.000000e-06
Uniform_by_x,PTree-H,1,1071,1.200000e-05
Uniform_by_x,PTree-H,1,1060,1.000000e-05
Uniform_by_x,PTree-H,1,808,9.000000e-06
Uniform_by_x,PTree-H,1,252,6.000000e-06
Uniform_by_x,PTree-H,1,1684,1.800000e-05
Uniform_by_x,PTree-H,1,1683,1.800000e-05
Uniform_by_x,PTree-H,1,1225,1.200000e-05
Uniform_by_x,PTree-H,1,1043,1.100000e-05
Uniform_by_x,PTree-H,1,584,9.000000e-06
Uniform_by_x,PTree-H,1,459,9.000000e-06
Uniform_by_x,PTree-H,1,182,7.000000e-06
Uniform_by_x,PTree-H,1,458,8.000000e-06
Uniform_by_x,PTree-H,1,2948,3.600000e-05
Uniform_by_x,PTree-H,1,2464,3.100000e-05
Uniform_by_x,PTree-H,1,2241,2.400000e-05
Uniform_by_x,PTree-H,1,160,7.000000e-06
Uniform_by_x,PTree-H,1,2081,2.000000e-05
Uniform_by_x,PTree-H,1,1013,1.000000e-05
Uniform_by_x,PTree-H,1,949,9.000000e-06
Uniform_by_x,PTree-H,1,1068,1.200000e-05
Uniform_by_x,PTree-H,1,979,1.100000e-05
Uniform_by_x,PTree-H,1,223,7.000000e-06
Uniform_by_x,PTree-H,1,484,1.200000e-05
Uniform_by_x,PTree-H,1,608,1.400000e-05
Uniform_by_x,PTree-H,1,2075,2.700000e-05
Uniform_by_x,PTree-H,1,1127,1.500000e-05
Uniform_by_x,PTree-H,1,569,1.100000e-05
Uniform_by_x,PTree-H,1,558,1.100000e-05
Uniform_by_x,PTree-H,1,948,1.800000e-05
Uniform_by_x,PTree-H,1,8034,1.680000e-04
Uniform_by_x,PTree-H,1,2962,4.000000e-05
Uniform_by_x,PTree-H,1,1182,1.500000e-05
Uniform_by_x,PTree-H,1,647,8.000000e-06
Uniform_by_x,PTree-H,1,535,7.000000e-06
Uniform_by_x,PTree-H,1,1780,2.000000e-05
Uniform_by_x,PTree-H,1,1698,2.000000e-05
Uniform_by_x,PTree-H,1,1666,1.500000e-05
Uniform_by_x,PTree-H,1,1352,1.500000e-05
Uniform_by_x,PTree-H,1,858,1.300000e-05
Uniform_by_x,PTree-H,1,494,9.000000e-06
Uniform_by_x,PTree-H,1,314,8.000000e-06
Uniform_by_x,PTree-H,1,5072,6.900000e-05
Uniform_by_x,PTree-H,1,952,1.400000e-05
Uniform_by_x,PTree-H,1,4120,4.000000e-05
Uniform_by_x,PTree-H,1,2229,2.900000e-05
Uniform_by_x,PTree-H,1,206,7.000000e-06
Uniform_by_x,PTree-H,1,2023,2.300000e-05
Uniform_by_x,PTree-H,1,1972,2.200000e-05
Uniform_by_x,PTree-H,1,1444,1.600000e-05
Uniform_by_x,PTree-H,1,519,8.000000e-06
Uniform_by_x,PTree-H,1,925,1.300000e-05
Uniform_by_x,PTree-H,1,528,9.000000e-06
Uniform_by_x,PTree-H,1,1891,2.300000e-05
Uniform_by_x,PTree-H,1,1409,1.400000e-05
Uniform_by_x,PTree-H,1,1218,1.500000e-05
Uniform_by_x,PTree-H,1,801,2.700000e-05
Uniform_by_x,PTree-H,1,417,1.100000e-05
Uniform_by_x,PTree-H,1,191,5.000000e-06
Uniform_by_x,PTree-H,1,482,1.000000e-05
Uniform_by_x,PTree-H,1,7830,1.610000e-04
Uniform_by_x,PTree-H,1,992,1.100000e-05
Uniform_by_x,PTree-H,1,6838,6.400000e-05
Uniform_by_x,PTree-H,1,5228,5.100000e-05
Uniform_by_x,PTree-H,1,1438,2.100000e-05
Uniform_by_x,PTree-H,1,324,7.000000e-06
Uniform_by_x,PTree-H,1,1114,1.700000e-05
Uniform_by_x,PTree-H,1,465,1.000000e-05
Uniform_by_x,PTree-H,1,649,1.300000e-05
Uniform_by_x,PTree-H,1,3790,4.100000e-05
Uniform_by_x,PTree-H,1,460,1.100000e-05
Uniform_by_x,PTree-H,1,3330,3.200000e-05
Uniform_by_x,PTree-H,1,2560,2.700000e-05
Uniform_by_x,PTree-H,1,1391,1.800000e-05
Uniform_by_x,PTree-H,1,885,1.200000e-05
Uniform_by_x,PTree-H,1,506,9.000000e-06
Uniform_by_x,PTree-H,1,1169,1.400000e-05
Uniform_by_x,PTree-H,1,1131,1.300000e-05
Uniform_by_x,PTree-H,1,1082,1.200000e-05
Uniform_by_x,PTree-H,1,893,1.200000e-05
Uniform_by_x,PTree-H,1,189,5.000000e-06
Uniform_by_x,PTree-H,1,770,1.500000e-05
Uniform_by_x,PTree-H,1,1610,3.600000e-05
Uniform_by_x,PTree-H,1,1376,2.000000e-05
Uniform_by_x,PTree-H,1,394,1.000000e-05
Uniform_by_x,PTree-H,1,982,1.500000e-05
Uniform_by_x,PTree-H,1,234,9.000000e-06
Uniform_by_x,PTree-H,1,7619,1.480000e-04
Uniform_by_x,PTree-H,1,3530,6.700000e-05
Uniform_by_x,PTree-H,1,2089,2.300000e-05
Uniform_by_x,PTree-H,1,653,6.000000e-06
Uniform_by_x,PTree-H,1,1436,1.600000e-05
Uniform_by_x,PTree-H,1,1421,1.500000e-05
Uniform_by_x,PTree-H,2,982317,9.792000e-03
Uniform_by_x,PTree-H,2,416858,4.592000e-03
Uniform_by_x,PTree-H,2,25192,2.710000e-04
Uniform_by_x,PTree-H,2,17362,1.060000e-04
Uniform_by_x,PTree-H,2,391666,3.929000e-03
Uniform_by_x,PTree-H,2,157265,1.574000e-03
Uniform_by_x,PTree-H,2,157189,1.257000e-03
Uniform_by_x,PTree-H,2,74516,8.960000e-04
Uniform_by_x,PTree-H,2,71570,7.650000e-04
Uniform_by_x,PTree-H,2,50665,5.520000e-04
Uniform_by_x,PTree-H,2,48494,5.880000e-04
Uniform_by_x,PTree-H,2,40516,4.870000e-04
Uniform_by_x,PTree-H,2,38748,4.690000e-04
Uniform_by_x,PTree-H,2,34020,4.990000e-04
Uniform_by_x,PTree-H,2,17768,2.710000e-04
Uniform_by_x,PTree-H,2,16252,2.300000e-04
Uniform_by_x,PTree-H,2,20905,5.410000e-04
Uniform_by_x,PTree-H,2,13233,3.530000e-04
Uniform_by_x,PTree-H,2,82673,1.052000e-03
Uniform_by_x,PTree-H,2,60535,9.800000e-04
Uniform_by_x,PTree-H,2,55701,8.750000e-04
Uniform_by_x,PTree-H,2,55076,8.030000e-04
Uniform_by_x,PTree-H,2,15246,4.190000e-04
Uniform_by_x,PTree-H,2,39830,6.300000e-04
Uniform_by_x,PTree-H,2,30703,4.830000e-04
Uniform_by_x,PTree-H,2,13164,3.150000e-04
Uniform_by_x,PTree-H,2,17539,3.300000e-04
Uniform_by_x,PTree-H,2,22138,3.950000e-04
Uniform_by_x,PTree-H,2,16194,2.710000e-04
Uniform_by_x,PTree-H,2,234401,3.278000e-03
Uniform_by_x,PTree-H,2,168291,1.922000e-03
Uniform_by_x,PTree-H,2,63853,8.750000e-04
Uniform_by_x,PTree-H,2,30219,5.730000e-04
Uniform_by_x,PTree-H,2,25353,4.630000e-04
Uniform_by_x,PTree-H,2,11348,3.930000e-04
Uniform_by_x,PTree-H,2,14005,4.020000e-04
Uniform_by_x,PTree-H,2,33634,6.910000e-04
Uniform_by_x,PTree-H,2,29566,5.800000e-04
Uniform_by_x,PTree-H,2,25284,5.430000e-04
Uniform_by_x,PTree-H,2,20941,5.130000e-04
Uniform_by_x,PTree-H,2,19617,5.720000e-04
Uniform_by_x,PTree-H,2,104438,1.409000e-03
Uniform_by_x,PTree-H,2,50901,7.970000e-04
Uniform_by_x,PTree-H,2,17896,2.900000e-04
Uniform_by_x,PTree-H,2,33005,4.600000e-04
Uniform_by_x,PTree-H,2,23640,4.370000e-04
Uniform_by_x,PTree-H,2,12658,3.220000e-04
Uniform_by_x,PTree-H,2,10982,2.740000e-04
Uniform_by_x,PTree-H,2,53537,7.270000e-04
Uniform_by_x,PTree-H,2,22557,4.290000e-04
Uniform_by_x,PTree-H,2,13731,2.530000e-04
Uniform_by_x,PTree-H,2,30980,5.220000e-04
Uniform_by_x,PTree-H,2,19380,3.320000e-04
Uniform_by_x,PTree-H,2,11600,1.920000e-04
Uniform_by_x,PTree-H,2,66110,9.210000e-04
Uniform_by_x,PTree-H,2,10685,1.400000e-04
Uniform_by_x,PTree-H,2,55425,7.540000e-04
Uniform_by_x,PTree-H,2,10279,1.810000e-04
Uniform_by_x,PTree-H,2,45146,6.060000e-04
Uniform_by_x,PTree-H,2,38408,5.100000e-04
Uniform_by_x,PTree-H,2,34766,4.620000e-04
Uniform_by_x,PTree-H,2,17276,3.060000e-04
Uniform_by_x,PTree-H,2,17490,2.910000e-04
Uniform_by_x,PTree-H,2,565459,6.153000e-03
Uniform_by_x,PTree-H,2,500814,4.901000e-03
Uniform_by_x,PTree-H,2,132666,1.097000e-03
Uniform_by_x,PTree-H,2,73512,5.360000e-04
Uniform_by_x,PTree-H,2,51295,2.970000e-04
Uniform_by_x,PTree-H,2,27780,1.360000e-04
Uniform_by_x,PTree-H,2,19790,1.090000e-04
Uniform_by_x,PTree-H,2,23515,1.470000e-04
Uniform_by_x,PTree-H,2,21681,2.610000e-04
Uniform_by_x,PTree-H,2,17243,1.760000e-04
Uniform_by_x,PTree-H,2,22217,1.760000e-04
Uniform_by_x,PTree-H,2,21301,2.090000e-04
Uniform_by_x,PTree-H,2,17912,1.690000e-04
Uniform_by_x,PTree-H,2,59154,6.960000e-04
Uniform_by_x,PTree-H,2,28159,2.860000e-04
Uniform_by_x,PTree-H,2,21953,1.940000e-04
Uniform_by_x,PTree-H,2,10681,9.300000e-05
Uniform_by_x,PTree-H,2,11272,9.600000e-05
Uniform_by_x,PTree-H,2,30995,3.310000e-04
Uniform_by_x,PTree-H,2,12096,1.310000e-04
Uniform_by_x,PTree-H,2,18899,2.080000e-04
Uniform_by_x,PTree-H,2,368148,3.083000e-03
Uniform_by_x,PTree-H,2,165859,1.854000e-03
Uniform_by_x,PTree-H,2,127035,1.283000e-03
Uniform_by_x,PTree-H,2,57245,5.300000e-04
Uniform_by_x,PTree-H,2,51805,5.280000e-04
Uniform_by_x,PTree-H,2,48436,4.630000e-04
Uniform_by_x,PTree-H,2,32935,3.550000e-04
Uniform_by_x,PTree-H,2,30096,2.750000e-04
Uniform_by_x,PTree-H,2,14671,1.790000e-04
Uniform_by_x,PTree-H,2,15425,2.130000e-04
Uniform_by_x,PTree-H,2,15501,1.430000e-04
Uniform_by_x,PTree-H,2,69790,6.130000e-04
Uniform_by_x,PTree-H,2,67522,6.000000e-04
Uniform_by_x,PTree-H,2,55205,4.970000e-04
Uniform_by_x,PTree-H,2,42084,4.700000e-04
Uniform_by_x,PTree-H,2,20561,2.250000e-04
Uniform_by_x,PTree-Z,0,56,3.700000e-05
Uniform_by_x,PTree-Z,0,10,4.000000e-06
Uniform_by_x,PTree-Z,0,10,4.000000e-06
Uniform_by_x,PTree-Z,0,8,3.000000e-06
Uniform_by_x,PTree-Z,0,4,2.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,3,2.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,4,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,3,2.000000e-06
Uniform_by_x,PTree-Z,0,3,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,46,5.000000e-06
Uniform_by_x,PTree-Z,0,45,4.000000e-06
Uniform_by_x,PTree-Z,0,28,3.000000e-06
Uniform_by_x,PTree-Z,0,26,2.000000e-06
Uniform_by_x,PTree-Z,0,17,2.000000e-06
Uniform_by_x,PTree-Z,0,6,2.000000e-06
Uniform_by_x,PTree-Z,0,5,2.000000e-06
Uniform_by_x,PTree-Z,0,5,2.000000e-06
Uniform_by_x,PTree-Z,0,4,2.000000e-06
Uniform_by_x,PTree-Z,0,3,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,11,3.000000e-06
Uniform_by_x,PTree-Z,0,9,2.000000e-06
Uniform_by_x,PTree-Z,0,6,2.000000e-06
Uniform_by_x,PTree-Z,0,2,1.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,4,2.000000e-06
Uniform_by_x,PTree-Z,0,3,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,3,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,9,2.000000e-06
Uniform_by_x,PTree-Z,0,8,2.000000e-06
Uniform_by_x,PTree-Z,0,6,2.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,4,2.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,2,1.000000e-06
Uniform_by_x,PTree-Z,0,2,1.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,2,1.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,2,1.000000e-06
Uniform_by_x,PTree-Z,0,2,1.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,17,3.000000e-06
Uniform_by_x,PTree-Z,0,12,3.000000e-06
Uniform_by_x,PTree-Z,0,11,3.000000e-06
Uniform_by_x,PTree-Z,0,9,2.000000e-06
Uniform_by_x,PTree-Z,0,3,2.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,0,1,2.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,1,1.000000e-06
Uniform_by_x,PTree-Z,0,6,2.000000e-06
Uniform_by_x,PTree-Z,0,4,2.000000e-06
Uniform_by_x,PTree-Z,0,2,2.000000e-06
Uniform_by_x,PTree-Z,1,684,4.200000e-05
Uniform_by_x,PTree-Z,1,240,6.000000e-06
Uniform_by_x,PTree-Z,1,222,5.000000e-06
Uniform_by_x,PTree-Z,1,166,6.000000e-06
Uniform_by_x,PTree-Z,1,149,5.000000e-06
Uniform_by_x,PTree-Z,1,444,1.100000e-05
Uniform_by_x,PTree-Z,1,272,8.000000e-06
Uniform_by_x,PTree-Z,1,140,5.000000e-06
Uniform_by_x,PTree-Z,1,132,4.000000e-06
Uniform_by_x,PTree-Z,1,172,5.000000e-06
Uniform_by_x,PTree-Z,1,163,5.000000e-06
Uniform_by_x,PTree-Z,1,2976,2.180000e-04
Uniform_by_x,PTree-Z,1,669,1.900000e-05
Uniform_by_x,PTree-Z,1,225,7.000000e-06
Uniform_by_x,PTree-Z,1,189,7.000000e-06
Uniform_by_x,PTree-Z,1,136,5.000000e-06
Uniform_by_x,PTree-Z,1,444,1.300000e-05
Uniform_by_x,PTree-Z,1,106,9.000000e-06
Uniform_by_x,PTree-Z,1,338,1.300000e-05
Uniform_by_x,PTree-Z,1,272,1.100000e-05
Uniform_by_x,PTree-Z,1,218,1.100000e-05
Uniform_by_x,PTree-Z,1,174,8.000000e-06
Uniform_by_x,PTree-Z,1,122,8.000000e-06
Uniform_by_x,PTree-Z,1,119,7.000000e-06
Uniform_by_x,PTree-Z,1,101,7.000000e-06
Uniform_by_x,PTree-Z,1,2307,3.700000e-05
Uniform_by_x,PTree-Z,1,856,1.100000e-05
Uniform_by_x,PTree-Z,1,823,1.100000e-05
Uniform_by_x,PTree-Z,1,430,1.000000e-05
Uniform_by_x,PTree-Z,1,274,7.000000e-06
Uniform_by_x,PTree-Z,1,251,6.000000e-06
Uniform_by_x,PTree-Z,1,192,5.000000e-06
Uniform_by_x,PTree-Z,1,111,3.000000e-06
Uniform_by_x,PTree-Z,1,156,8.000000e-06
Uniform_by_x,PTree-Z,1,393,9.000000e-06
Uniform_by_x,PTree-Z,1,224,7.000000e-06
Uniform_by_x,PTree-Z,1,125,6.000000e-06
Uniform_by_x,PTree-Z,1,109,5.000000e-06
Uniform_by_x,PTree-Z,1,169,7.000000e-06
Uniform_by_x,PTree-Z,1,158,5.000000e-06
Uniform_by_x,PTree-Z,1,1451,2.500000e-05
Uniform_by_x,PTree-Z,1,406,1.000000e-05
Uniform_by_x,PTree-Z,1,328,8.000000e-06
Uniform_by_x,PTree-Z,1,137,4.000000e-06
Uniform_by_x,PTree-Z,1,191,6.000000e-06
Uniform_by_x,PTree-Z,1,115,5.000000e-06
Uniform_by_x,PTree-Z,1,1045,1.700000e-05
Uniform_by_x,PTree-Z,1,445,9.000000e-06
Uniform_by_x,PTree-Z,1,381,8.000000e-06
Uniform_by_x,PTree-Z,1,146,4.000000e-06
Uniform_by_x,PTree-Z,1,235,4.000000e-06
Uniform_by_x,PTree-Z,1,176,4.000000e-06
Uniform_by_x,PTree-Z,1,152,3.000000e-06
Uniform_by_x,PTree-Z,1,119,3.000000e-06
Uniform_by_x,PTree-Z,1,600,9.000000e-06
Uniform_by_x,PTree-Z,1,279,5.000000e-06
Uniform_by_x,PTree-Z,1,190,4.000000e-06
Uniform_by_x,PTree-Z,1,139,4.000000e-06
Uniform_by_x,PTree-Z,1,321,7.000000e-06
Uniform_by_x,PTree-Z,1,238,7.000000e-06
Uniform_by_x,PTree-Z,1,224,6.000000e-06
Uniform_by_x,PTree-Z,1,162,5.000000e-06
Uniform_by_x,PTree-Z,1,7198,1.640000e-04
Uniform_by_x,PTree-Z,1,5823,8.600000e-05
Uniform_by_x,PTree-Z,1,3102,4.200000e-05
Uniform_by_x,PTree-Z,1,475,1.500000e-05
Uniform_by_x,PTree-Z,1,313,1.400000e-05
Uniform_by_x,PTree-Z,1,169,7.000000e-06
Uniform_by_x,PTree-Z,1,144,7.000000e-06
Uniform_by_x,PTree-Z,1,143,7.000000e-06
Uniform_by_x,PTree-Z,1,162,1.200000e-05
Uniform_by_x,PTree-Z,1,148,1.100000e-05
Uniform_by_x,PTree-Z,1,127,1.000000e-05
Uniform_by_x,PTree-Z,1,2627,3.100000e-05
Uniform_by_x,PTree-Z,1,2540,3.000000e-05
Uniform_by_x,PTree-Z,1,387,8.000000e-06
Uniform_by_x,PTree-Z,1,190,5.000000e-06
Uniform_by_x,PTree-Z,1,116,4.000000e-06
Uniform_by_x,PTree-Z,1,197,6.000000e-06
Uniform_by_x,PTree-Z,1,137,5.000000e-06
Uniform_by_x,PTree-Z,1,124,4.000000e-06
Uniform_by_x,PTree-Z,1,116,4.000000e-06
Uniform_by_x,PTree-Z,1,2153,2.700000e-05
Uniform_by_x,PTree-Z,1,1552,2.100000e-05
Uniform_by_x,PTree-Z,1,411,7.000000e-06
Uniform_by_x,PTree-Z,1,192,5.000000e-06
Uniform_by_x,PTree-Z,1,121,4.000000e-06
Uniform_by_x,PTree-Z,1,219,6.000000e-06
Uniform_by_x,PTree-Z,1,108,5.000000e-06
Uniform_by_x,PTree-Z,1,105,4.000000e-06
Uniform_by_x,PTree-Z,1,111,5.000000e-06
Uniform_by_x,PTree-Z,1,108,4.000000e-06
Uniform_by_x,PTree-Z,1,1141,1.700000e-05
Uniform_by_x,PTree-Z,1,544,1.300000e-05
Uniform_by_x,PTree-Z,1,354,9.000000e-06
Uniform_by_x,PTree-Z,1,123,5.000000e-06
Uniform_by_x,PTree-Z,1,231,7.000000e-06
Uniform_by_x,PTree-Z,1,206,6.000000e-06
Uniform_by_x,PTree-Z,1,149,6.000000e-06
Uniform_by_x,PTree-Z,1,190,6.000000e-06
Uniform_by_x,PTree-Z,2,982317,9.879000e-03
Uniform_by_x,PTree-Z,2,416858,4.510000e-03
Uniform_by_x,PTree-Z,2,25192,2.950000e-04
Uniform_by_x,PTree-Z,2,17362,8.100000e-05
Uniform_by_x,PTree-Z,2,16678,1.370000e-04
Uniform_by_x,PTree-Z,2,391666,4.057000e-03
Uniform_by_x,PTree-Z,2,215348,1.854000e-03
Uniform_by_x,PTree-Z,2,30424,6.680000e-04
Uniform_by_x,PTree-Z,2,29250,5.160000e-04
Uniform_by_x,PTree-Z,2,26208,4.150000e-04
Uniform_by_x,PTree-Z,2,20660,2.990000e-04
Uniform_by_x,PTree-Z,2,19904,2.930000e-04
Uniform_by_x,PTree-Z,2,19753,2.720000e-04
Uniform_by_x,PTree-Z,2,12539,1.540000e-04
Uniform_by_x,PTree-Z,2,184924,2.154000e-03
Uniform_by_x,PTree-Z,2,168714,1.812000e-03
Uniform_by_x,PTree-Z,2,116001,1.422000e-03
Uniform_by_x,PTree-Z,2,21480,4.770000e-04
Uniform_by_x,PTree-Z,2,20579,4.160000e-04
Uniform_by_x,PTree-Z,2,10408,2.150000e-04
Uniform_by_x,PTree-Z,2,10171,2.110000e-04
Uniform_by_x,PTree-Z,2,94521,1.175000e-03
Uniform_by_x,PTree-Z,2,31258,6.560000e-04
Uniform_by_x,PTree-Z,2,20668,5.310000e-04
Uniform_by_x,PTree-Z,2,12181,4.240000e-04
Uniform_by_x,PTree-Z,2,10590,4.780000e-04
Uniform_by_x,PTree-Z,2,63263,9.550000e-04
Uniform_by_x,PTree-Z,2,32666,4.610000e-04
Uniform_by_x,PTree-Z,2,11819,3.490000e-04
Uniform_by_x,PTree-Z,2,11236,3.230000e-04
Uniform_by_x,PTree-Z,2,20847,3.220000e-04
Uniform_by_x,PTree-Z,2,13568,2.290000e-04
Uniform_by_x,PTree-Z,2,30597,4.030000e-04
Uniform_by_x,PTree-Z,2,27460,3.790000e-04
Uniform_by_x,PTree-Z,2,15817,2.910000e-04
Uniform_by_x,PTree-Z,2,14300,2.680000e-04
Uniform_by_x,PTree-Z,2,10203,1.880000e-04
Uniform_by_x,PTree-Z,2,11643,2.060000e-04
Uniform_by_x,PTree-Z,2,52713,6.870000e-04
Uniform_by_x,PTree-Z,2,35743,4.290000e-04
Uniform_by_x,PTree-Z,2,30668,4.280000e-04
Uniform_by_x,PTree-Z,2,15491,3.220000e-04
Uniform_by_x,PTree-Z,2,15177,2.670000e-04
Uniform_by_x,PTree-Z,2,14000,2.630000e-04
Uniform_by_x,PTree-Z,2,10478,1.850000e-04
Uniform_by_x,PTree-Z,2,16970,2.170000e-04
Uniform_by_x,PTree-Z,2,16909,1.980000e-04
Uniform_by_x,PTree-Z,2,15364,1.770000e-04
Uniform_by_x,PTree-Z,2,16210,5.130000e-04
Uniform_by_x,PTree-Z,2,13739,4.480000e-04
Uniform_by_x,PTree-Z,2,11758,4.230000e-04
Uniform_by_x,PTree-Z,2,176318,3.182000e-03
Uniform_by_x,PTree-Z,2,48309,1.042000e-03
Uniform_by_x,PTree-Z,2,43150,7.430000e-04
Uniform_by_x,PTree-Z,2,10076,1.750000e-04
Uniform_by_x,PTree-Z,2,33074,5.590000e-04
Uniform_by_x,PTree-Z,2,32739,5.150000e-04
Uniform_by_x,PTree-Z,2,23369,4.070000e-04
Uniform_by_x,PTree-Z,2,16533,3.610000e-04
Uniform_by_x,PTree-Z,2,13135,3.000000e-04
Uniform_by_x,PTree-Z,2,128009,2.047000e-03
Uniform_by_x,PTree-Z,2,53382,6.550000e-04
Uniform_by_x,PTree-Z,2,33755,3.320000e-04
Uniform_by_x,PTree-Z,2,24651,2.650000e-04
Uniform_by_x,PTree-Z,2,23972,2.870000e-04
Uniform_by_x,PTree-Z,2,23230,2.580000e-04
Uniform_by_x,PTree-Z,2,16753,2.190000e-04
Uniform_by_x,PTree-Z,2,13080,1.830000e-04
Uniform_by_x,PTree-Z,2,19627,2.130000e-04
Uniform_by_x,PTree-Z,2,11870,1.190000e-04
Uniform_by_x,PTree-Z,2,74627,8.550000e-04
Uniform_by_x,PTree-Z,2,58341,5.720000e-04
Uniform_by_x,PTree-Z,2,55505,6.340000e-04
Uniform_by_x,PTree-Z,2,50383,5.490000e-04
Uniform_by_x,PTree-Z,2,40568,4.700000e-04
Uniform_by_x,PTree-Z,2,36499,4.270000e-04
Uniform_by_x,PTree-Z,2,26324,3.260000e-04
Uniform_by_x,PTree-Z,2,17075,2.470000e-04
Uniform_by_x,PTree-Z,2,10546,1.800000e-04
Uniform_by_x,PTree-Z,2,10175,1.110000e-04
Uniform_by_x,PTree-Z,2,16286,2.880000e-04
Uniform_by_x,PTree-Z,2,14047,2.320000e-04
Uniform_by_x,PTree-Z,2,565459,6.766000e-03
Uniform_by_x,PTree-Z,2,560730,5.964000e-03
Uniform_by_x,PTree-Z,2,509335,4.309000e-03
Uniform_by_x,PTree-Z,2,144316,1.143000e-03
Uniform_by_x,PTree-Z,2,141156,1.255000e-03
Uniform_by_x,PTree-Z,2,87587,8.920000e-04
Uniform_by_x,PTree-Z,2,47753,5.370000e-04
Uniform_by_x,PTree-Z,2,11048,1.260000e-04
Uniform_by_x,PTree-Z,2,36705,3.780000e-04
Uniform_by_x,PTree-Z,2,33096,4.030000e-04
Uniform_by_x,PTree-Z,2,17010,2.250000e-04
Uniform_by_x,PTree-Z,2,16086,2.570000e-04
Uniform_by_x,PTree-Z,2,14166,2.080000e-04
Uniform_by_x,PTree-Z,2,39834,5.130000e-04
Uniform_by_x,PTree-Z,2,25477,3.270000e-04
Uniform_by_x,PTree-Z,2,17647,2.300000e-04
Uniform_by_x,PTree-Z,2,15201,1.810000e-04
Uniform_by_x,PTree-Z,2,14357,1.940000e-04
Uniform_by_x,CPAM-H,0,56,2.600000e-05
Uniform_by_x,CPAM-H,0,10,3.000000e-06
Uniform_by_x,CPAM-H,0,46,3.000000e-06
Uniform_by_x,CPAM-H,0,19,3.000000e-06
Uniform_by_x,CPAM-H,0,27,3.000000e-06
Uniform_by_x,CPAM-H,0,98,3.000000e-06
Uniform_by_x,CPAM-H,0,24,1.000000e-06
Uniform_by_x,CPAM-H,0,74,2.000000e-06
Uniform_by_x,CPAM-H,0,12,2.000000e-06
Uniform_by_x,CPAM-H,0,62,2.000000e-06
Uniform_by_x,CPAM-H,0,38,1.000000e-06
Uniform_by_x,CPAM-H,0,24,1.000000e-06
Uniform_by_x,CPAM-H,0,68,2.000000e-06
Uniform_by_x,CPAM-H,0,63,2.000000e-06
Uniform_by_x,CPAM-H,0,7,2.000000e-06
Uniform_by_x,CPAM-H,0,56,2.000000e-06
Uniform_by_x,CPAM-H,0,31,2.000000e-06
Uniform_by_x,CPAM-H,0,25,2.000000e-06
Uniform_by_x,CPAM-H,0,5,1.000000e-06
Uniform_by_x,CPAM-H,0,18,3.000000e-06
Uniform_by_x,CPAM-H,0,49,2.600000e-05
Uniform_by_x,CPAM-H,0,29,5.000000e-06
Uniform_by_x,CPAM-H,0,20,4.000000e-06
Uniform_by_x,CPAM-H,0,61,4.000000e-06
Uniform_by_x,CPAM-H,0,52,3.000000e-06
Uniform_by_x,CPAM-H,0,23,3.000000e-06
Uniform_by_x,CPAM-H,0,29,3.000000e-06
Uniform_by_x,CPAM-H,0,9,1.000000e-06
Uniform_by_x,CPAM-H,0,37,4.000000e-06
Uniform_by_x,CPAM-H,0,18,4.000000e-06
Uniform_by_x,CPAM-H,0,58,4.000000e-06
Uniform_by_x,CPAM-H,0,47,3.000000e-06
Uniform_by_x,CPAM-H,0,38,2.000000e-06
Uniform_by_x,CPAM-H,0,9,2.000000e-06
Uniform_by_x,CPAM-H,0,11,2.000000e-06
Uniform_by_x,CPAM-H,0,50,2.000000e-06
Uniform_by_x,CPAM-H,0,12,1.000000e-06
Uniform_by_x,CPAM-H,0,38,2.000000e-06
Uniform_by_x,CPAM-H,0,52,9.000000e-06
Uniform_by_x,CPAM-H,0,19,4.000000e-06
Uniform_by_x,CPAM-H,0,33,4.000000e-06
Uniform_by_x,CPAM-H,0,22,4.000000e-06
Uniform_by_x,CPAM-H,0,97,4.000000e-06
Uniform_by_x,CPAM-H,0,47,2.000000e-06
Uniform_by_x,CPAM-H,0,34,2.000000e-06
Uniform_by_x,CPAM-H,0,13,1.000000e-06
Uniform_by_x,CPAM-H,0,50,2.000000e-06
Uniform_by_x,CPAM-H,0,44,2.000000e-06
Uniform_by_x,CPAM-H,0,16,1.000000e-06
Uniform_by_x,CPAM-H,0,28,1.000000e-06
Uniform_by_x,CPAM-H,0,6,1.000000e-06
Uniform_by_x,CPAM-H,0,64,1.000000e-05
Uniform_by_x,CPAM-H,0,2,1.000000e-06
Uniform_by_x,CPAM-H,0,62,2.000000e-06
Uniform_by_x,CPAM-H,0,20,2.000000e-06
Uniform_by_x,CPAM-H,0,42,3.000000e-06
Uniform_by_x,CPAM-H,0,6,2.000000e-06
Uniform_by_x,CPAM-H,0,36,2.000000e-06
Uniform_by_x,CPAM-H,0,57,6.000000e-06
Uniform_by_x,CPAM-H,0,26,2.000000e-06
Uniform_by_x,CPAM-H,0,31,1.000000e-06
Uniform_by_x,CPAM-H,0,19,1.800000e-05
Uniform_by_x,CPAM-H,0,22,3.000000e-06
Uniform_by_x,CPAM-H,0,82,4.000000e-06
Uniform_by_x,CPAM-H,0,36,3.000000e-06
Uniform_by_x,CPAM-H,0,46,4.000000e-06
Uniform_by_x,CPAM-H,0,33,2.000000e-06
Uniform_by_x,CPAM-H,0,13,2.000000e-06
Uniform_by_x,CPAM-H,0,42,2.000000e-06
Uniform_by_x,CPAM-H,0,8,1.000000e-06
Uniform_by_x,CPAM-H,0,34,2.000000e-06
Uniform_by_x,CPAM-H,0,97,6.000000e-06
Uniform_by_x,CPAM-H,0,37,3.000000e-06
Uniform_by_x,CPAM-H,0,60,4.000000e-06
Uniform_by_x,CPAM-H,0,28,2.000000e-06
Uniform_by_x,CPAM-H,0,32,2.000000e-06
Uniform_by_x,CPAM-H,0,25,2.000000e-06
Uniform_by_x,CPAM-H,0,41,5.000000e-06
Uniform_by_x,CPAM-H,0,30,2.000000e-06
Uniform_by_x,CPAM-H,0,11,2.000000e-06
Uniform_by_x,CPAM-H,0,89,3.000000e-06
Uniform_by_x,CPAM-H,0,39,2.000000e-06
Uniform_by_x,CPAM-H,0,50,2.000000e-06
Uniform_by_x,CPAM-H,0,43,1.000000e-06
Uniform_by_x,CPAM-H,0,1,1.000000e-06
Uniform_by_x,CPAM-H,0,42,1.000000e-06
Uniform_by_x,CPAM-H,0,9,1.000000e-06
Uniform_by_x,CPAM-H,0,33,2.000000e-06
Uniform_by_x,CPAM-H,0,7,0.000000e+00
Uniform_by_x,CPAM-H,0,42,2.000000e-06
Uniform_by_x,CPAM-H,0,17,1.000000e-06
Uniform_by_x,CPAM-H,0,25,1.000000e-06
Uniform_by_x,CPAM-H,0,12,2.000000e-06
Uniform_by_x,CPAM-H,0,37,2.000000e-06
Uniform_by_x,CPAM-H,0,64,4.000000e-06
Uniform_by_x,CPAM-H,0,32,1.000000e-06
Uniform_by_x,CPAM-H,0,32,2.000000e-06
Uniform_by_x,CPAM-H,0,65,4.000000e-06
Uniform_by_x,CPAM-H,0,54,1.000000e-06
Uniform_by_x,CPAM-H,0,36,1.000000e-06
Uniform_by_x,CPAM-H,1,684,1.600000e-05
Uniform_by_x,CPAM-H,1,8644,1.430000e-04
Uniform_by_x,CPAM-H,1,6569,7.200000e-05
Uniform_by_x,CPAM-H,1,5961,5.300000e-05
Uniform_by_x,CPAM-H,1,3013,2.700000e-05
Uniform_by_x,CPAM-H,1,2919,2.500000e-05
Uniform_by_x,CPAM-H,1,1235,1.200000e-05
Uniform_by_x,CPAM-H,1,164,3.000000e-06
Uniform_by_x,CPAM-H,1,1071,1.000000e-05
Uniform_by_x,CPAM-H,1,1060,1.100000e-05
Uniform_by_x,CPAM-H,1,808,8.000000e-06
Uniform_by_x,CPAM-H,1,252,6.000000e-06
Uniform_by_x,CPAM-H,1,1684,1.700000e-05
Uniform_by_x,CPAM-H,1,1683,1.600000e-05
Uniform_by_x,CPAM-H,1,1225,1.300000e-05
Uniform_by_x,CPAM-H,1,1043,1.200000e-05
Uniform_by_x,CPAM-H,1,584,8.000000e-06
Uniform_by_x,CPAM-H,1,459,7.000000e-06
Uniform_by_x,CPAM-H,1,182,7.000000e-06
Uniform_by_x,CPAM-H,1,458,7.000000e-06
Uniform_by_x,CPAM-H,1,2948,3.900000e-05
Uniform_by_x,CPAM-H,1,2464,2.300000e-05
Uniform_by_x,CPAM-H,1,2241,2.200000e-05
Uniform_by_x,CPAM-H,1,160,5.000000e-06
Uniform_by_x,CPAM-H,1,2081,3.100000e-05
Uniform_by_x,CPAM-H,1,1013,1.200000e-05
Uniform_by_x,CPAM-H,1,949,7.000000e-06
Uniform_by_x,CPAM-H,1,1068,1.300000e-05
Uniform_by_x,CPAM-H,1,979,1.000000e-05
Uniform_by_x,CPAM-H,1,223,6.000000e-06
Uniform_by_x,CPAM-H,1,484,1.000000e-05
Uniform_by_x,CPAM-H,1,608,1.400000e-05
Uniform_by_x,CPAM-H,1,2075,3.700000e-05
Uniform_by_x,CPAM-H,1,1127,1.200000e-05
Uniform_by_x,CPAM-H,1,569,9.000000e-06
Uniform_by_x,CPAM-H,1,558,1.000000e-05
Uniform_by_x,CPAM-H,1,948,1.300000e-05
Uniform_by_x,CPAM-H,1,8034,1.840000e-04
Uniform_by_x,CPAM-H,1,2962,4.700000e-05
Uniform_by_x,CPAM-H,1,1182,1.200000e-05
Uniform_by_x,CPAM-H,1,647,7.000000e-06
Uniform_by_x,CPAM-H,1,535,7.000000e-06
Uniform_by_x,CPAM-H,1,1780,1.800000e-05
Uniform_by_x,CPAM-H,1,1698,1.600000e-05
Uniform_by_x,CPAM-H,1,1666,1.400000e-05
Uniform_by_x,CPAM-H,1,1352,1.100000e-05
Uniform_by_x,CPAM-H,1,858,8.000000e-06
Uniform_by_x,CPAM-H,1,494,7.000000e-06
Uniform_by_x,CPAM-H,1,314,7.000000e-06
Uniform_by_x,CPAM-H,1,5072,8.700000e-05
Uniform_by_x,CPAM-H,1,952,1.500000e-05
Uniform_by_x,CPAM-H,1,4120,4.600000e-05
Uniform_by_x,CPAM-H,1,2229,2.400000e-05
Uniform_by_x,CPAM-H,1,206,5.000000e-06
Uniform_by_x,CPAM-H,1,2023,2.600000e-05
Uniform_by_x,CPAM-H,1,1972,1.900000e-05
Uniform_by_x,CPAM-H,1,1444,1.500000e-05
Uniform_by_x,CPAM-H,1,519,7.000000e-06
Uniform_by_x,CPAM-H,1,925,1.300000e-05
Uniform_by_x,CPAM-H,1,528,9.000000e-06
Uniform_by_x,CPAM-H,1,1891,2.000000e-05
Uniform_by_x,CPAM-H,1,1409,1.600000e-05
Uniform_by_x,CPAM-H,1,1218,1.200000e-05
Uniform_by_x,CPAM-H,1,801,1.100000e-05
Uniform_by_x,CPAM-H,1,417,7.000000e-06
Uniform_by_x,CPAM-H,1,191,4.000000e-06
Uniform_by_x,CPAM-H,1,482,8.000000e-06
Uniform_by_x,CPAM-H,1,7830,1.850000e-04
Uniform_by_x,CPAM-H,1,992,1.300000e-05
Uniform_by_x,CPAM-H,1,6838,9.200000e-05
Uniform_by_x,CPAM-H,1,5228,5.600000e-05
Uniform_by_x,CPAM-H,1,1438,1.700000e-05
Uniform_by_x,CPAM-H,1,324,6.000000e-06
Uniform_by_x,CPAM-H,1,1114,1.500000e-05
Uniform_by_x,CPAM-H,1,465,9.000000e-06
Uniform_by_x,CPAM-H,1,649,1.100000e-05
Uniform_by_x,CPAM-H,1,3790,4.100000e-05
Uniform_by_x,CPAM-H,1,460,1.000000e-05
Uniform_by_x,CPAM-H,1,3330,3.200000e-05
Uniform_by_x,CPAM-H,1,2560,2.600000e-05
Uniform_by_x,CPAM-H,1,1391,1.400000e-05
Uniform_by_x,CPAM-H,1,885,1.300000e-05
Uniform_by_x,CPAM-H,1,506,8.000000e-06
Uniform_by_x,CPAM-H,1,1169,1.300000e-05
Uniform_by_x,CPAM-H,1,1131,1.300000e-05
Uniform_by_x,CPAM-H,1,1082,1.100000e-05
Uniform_by_x,CPAM-H,1,893,9.000000e-06
Uniform_by_x,CPAM-H,1,189,5.000000e-06
Uniform_by_x,CPAM-H,1,770,1.800000e-05
Uniform_by_x,CPAM-H,1,1610,4.200000e-05
Uniform_by_x,CPAM-H,1,1376,1.700000e-05
Uniform_by_x,CPAM-H,1,394,9.000000e-06
Uniform_by_x,CPAM-H,1,982,1.500000e-05
Uniform_by_x,CPAM-H,1,234,8.000000e-06
Uniform_by_x,CPAM-H,1,7619,1.530000e-04
Uniform_by_x,CPAM-H,1,3530,5.500000e-05
Uniform_by_x,CPAM-H,1,2089,3.200000e-05
Uniform_by_x,CPAM-H,1,653,6.000000e-06
Uniform_by_x,CPAM-H,1,1436,1.600000e-05
Uniform_by_x,CPAM-H,1,1421,1.300000e-05
Uniform_by_x,CPAM-H,2,982317,1.018400e-02
Uniform_by_x,CPAM-H,2,416858,4.762000e-03
Uniform_by_x,CPAM-H,2,25192,3.200000e-04
Uniform_by_x,CPAM-H,2,17362,1.570000e-04
Uniform_by_x,CPAM-H,2,391666,4.268000e-03
Uniform_by_x,CPAM-H,2,157265,1.735000e-03
Uniform_by_x,CPAM-H,2,157189,1.373000e-03
Uniform_by_x,CPAM-H,2,74516,8.850000e-04
Uniform_by_x,CPAM-H,2,71570,7.950000e-04
Uniform_by_x,CPAM-H,2,50665,5.440000e-04
Uniform_by_x,CPAM-H,2,48494,5.070000e-04
Uniform_by_x,CPAM-H,2,40516,4.630000e-04
Uniform_by_x,CPAM-H,2,38748,4.600000e-04
Uniform_by_x,CPAM-H,2,34020,4.840000e-04
Uniform_by_x,CPAM-H,2,17768,2.530000e-04
Uniform_by_x,CPAM-H,2,16252,2.120000e-04
Uniform_by_x,CPAM-H,2,20905,5.480000e-04
Uniform_by_x,CPAM-H,2,13233,3.390000e-04
Uniform_by_x,CPAM-H,2,82673,9.490000e-04
Uniform_by_x,CPAM-H,2,60535,8.930000e-04
Uniform_by_x,CPAM-H,2,55701,8.280000e-04
Uniform_by_x,CPAM-H,2,55076,8.510000e-04
Uniform_by_x,CPAM-H,2,15246,4.410000e-04
Uniform_by_x,CPAM-H,2,39830,5.920000e-04
Uniform_by_x,CPAM-H,2,30703,4.540000e-04
Uniform_by_x,CPAM-H,2,13164,3.110000e-04
Uniform_by_x,CPAM-H,2,17539,3.170000e-04
Uniform_by_x,CPAM-H,2,22138,3.680000e-04
Uniform_by_x,CPAM-H,2,16194,2.640000e-04
Uniform_by_x,CPAM-H,2,234401,3.482000e-03
Uniform_by_x,CPAM-H,2,168291,2.298000e-03
Uniform_by_x,CPAM-H,2,63853,8.700000e-04
Uniform_by_x,CPAM-H,2,30219,5.340000e-04
Uniform_by_x,CPAM-H,2,25353,4.330000e-04
Uniform_by_x,CPAM-H,2,11348,3.250000e-04
Uniform_by_x,CPAM-H,2,14005,3.580000e-04
Uniform_by_x,CPAM-H,2,33634,6.820000e-04
Uniform_by_x,CPAM-H,2,29566,5.750000e-04
Uniform_by_x,CPAM-H,2,25284,5.480000e-04
Uniform_by_x,CPAM-H,2,20941,5.760000e-04
Uniform_by_x,CPAM-H,2,19617,4.680000e-04
Uniform_by_x,CPAM-H,2,104438,1.421000e-03
Uniform_by_x,CPAM-H,2,50901,7.790000e-04
Uniform_by_x,CPAM-H,2,17896,2.390000e-04
Uniform_by_x,CPAM-H,2,33005,4.290000e-04
Uniform_by_x,CPAM-H,2,23640,3.580000e-04
Uniform_by_x,CPAM-H,2,12658,2.530000e-04
Uniform_by_x,CPAM-H,2,10982,2.570000e-04
Uniform_by_x,CPAM-H,2,53537,7.220000e-04
Uniform_by_x,CPAM-H,2,22557,4.120000e-04
Uniform_by_x,CPAM-H,2,13731,2.380000e-04
Uniform_by_x,CPAM-H,2,30980,5.280000e-04
Uniform_by_x,CPAM-H,2,19380,3.170000e-04
Uniform_by_x,CPAM-H,2,11600,1.960000e-04
Uniform_by_x,CPAM-H,2,66110,1.124000e-03
Uniform_by_x,CPAM-H,2,10685,1.720000e-04
Uniform_by_x,CPAM-H,2,55425,8.170000e-04
Uniform_by_x,CPAM-H,2,10279,1.480000e-04
Uniform_by_x,CPAM-H,2,45146,5.200000e-04
Uniform_by_x,CPAM-H,2,38408,5.010000e-04
Uniform_by_x,CPAM-H,2,34766,4.750000e-04
Uniform_by_x,CPAM-H,2,17276,2.860000e-04
Uniform_by_x,CPAM-H,2,17490,3.080000e-04
Uniform_by_x,CPAM-H,2,565459,6.614000e-03
Uniform_by_x,CPAM-H,2,500814,5.149000e-03
Uniform_by_x,CPAM-H,2,132666,1.175000e-03
Uniform_by_x,CPAM-H,2,73512,5.010000e-04
Uniform_by_x,CPAM-H,2,51295,2.650000e-04
Uniform_by_x,CPAM-H,2,27780,1.480000e-04
Uniform_by_x,CPAM-H,2,19790,1.090000e-04
Uniform_by_x,CPAM-H,2,23515,1.400000e-04
Uniform_by_x,CPAM-H,2,21681,1.850000e-04
Uniform_by_x,CPAM-H,2,17243,1.590000e-04
Uniform_by_x,CPAM-H,2,22217,1.710000e-04
Uniform_by_x,CPAM-H,2,21301,1.890000e-04
Uniform_by_x,CPAM-H,2,17912,1.570000e-04
Uniform_by_x,CPAM-H,2,59154,7.150000e-04
Uniform_by_x,CPAM-H,2,28159,2.810000e-04
Uniform_by_x,CPAM-H,2,21953,2.080000e-04
Uniform_by_x,CPAM-H,2,10681,1.040000e-04
Uniform_by_x,CPAM-H,2,11272,1.100000e-04
Uniform_by_x,CPAM-H,2,30995,3.260000e-04
Uniform_by_x,CPAM-H,2,12096,1.210000e-04
Uniform_by_x,CPAM-H,2,18899,1.680000e-04
Uniform_by_x,CPAM-H,2,368148,3.295000e-03
Uniform_by_x,CPAM-H,2,165859,1.965000e-03
Uniform_by_x,CPAM-H,2,127035,1.307000e-03
Uniform_by_x,CPAM-H,2,57245,5.560000e-04
Uniform_by_x,CPAM-H,2,51805,4.650000e-04
Uniform_by_x,CPAM-H,2,48436,4.240000e-04
Uniform_by_x,CPAM-H,2,32935,3.090000e-04
Uniform_by_x,CPAM-H,2,30096,2.830000e-04
Uniform_by_x,CPAM-H,2,14671,1.630000e-04
Uniform_by_x,CPAM-H,2,15425,2.070000e-04
Uniform_by_x,CPAM-H,2,15501,1.490000e-04
Uniform_by_x,CPAM-H,2,69790,6.340000e-04
Uniform_by_x,CPAM-H,2,67522,5.750000e-04
Uniform_by_x,CPAM-H,2,55205,5.360000e-04
Uniform_by_x,CPAM-H,2,42084,4.490000e-04
Uniform_by_x,CPAM-H,2,20561,2.350000e-04
Uniform_by_x,CPAM-Z,0,56,3.700000e-05
Uniform_by_x,CPAM-Z,0,10,4.000000e-06
Uniform_by_x,CPAM-Z,0,46,5.000000e-06
Uniform_by_x,CPAM-Z,0,19,4.000000e-06
Uniform_by_x,CPAM-Z,0,27,4.000000e-06
Uniform_by_x,CPAM-Z,0,98,4.000000e-06
Uniform_by_x,CPAM-Z,0,24,2.000000e-06
Uniform_by_x,CPAM-Z,0,74,4.000000e-06
Uniform_by_x,CPAM-Z,0,12,3.000000e-06
Uniform_by_x,CPAM-Z,0,62,3.000000e-06
Uniform_by_x,CPAM-Z,0,38,3.000000e-06
Uniform_by_x,CPAM-Z,0,24,2.000000e-06
Uniform_by_x,CPAM-Z,0,68,3.000000e-06
Uniform_by_x,CPAM-Z,0,63,3.000000e-06
Uniform_by_x,CPAM-Z,0,7,3.000000e-06
Uniform_by_x,CPAM-Z,0,56,3.000000e-06
Uniform_by_x,CPAM-Z,0,31,3.000000e-06
Uniform_by_x,CPAM-Z,0,25,2.000000e-06
Uniform_by_x,CPAM-Z,0,5,2.000000e-06
Uniform_by_x,CPAM-Z,0,18,5.000000e-06
Uniform_by_x,CPAM-Z,0,49,3.500000e-05
Uniform_by_x,CPAM-Z,0,29,7.000000e-06
Uniform_by_x,CPAM-Z,0,20,7.000000e-06
Uniform_by_x,CPAM-Z,0,61,9.000000e-06
Uniform_by_x,CPAM-Z,0,52,5.000000e-06
Uniform_by_x,CPAM-Z,0,23,5.000000e-06
Uniform_by_x,CPAM-Z,0,29,5.000000e-06
Uniform_by_x,CPAM-Z,0,9,3.000000e-06
Uniform_by_x,CPAM-Z,0,37,6.000000e-06
Uniform_by_x,CPAM-Z,0,18,6.000000e-06
Uniform_by_x,CPAM-Z,0,58,6.000000e-06
Uniform_by_x,CPAM-Z,0,47,4.000000e-06
Uniform_by_x,CPAM-Z,0,38,4.000000e-06
Uniform_by_x,CPAM-Z,0,9,4.000000e-06
Uniform_by_x,CPAM-Z,0,11,4.000000e-06
Uniform_by_x,CPAM-Z,0,50,4.000000e-06
Uniform_by_x,CPAM-Z,0,12,3.000000e-06
Uniform_by_x,CPAM-Z,0,38,4.000000e-06
Uniform_by_x,CPAM-Z,0,52,7.000000e-06
Uniform_by_x,CPAM-Z,0,19,6.000000e-06
Uniform_by_x,CPAM-Z,0,33,6.000000e-06
Uniform_by_x,CPAM-Z,0,22,5.000000e-06
Uniform_by_x,CPAM-Z,0,97,7.000000e-06
Uniform_by_x,CPAM-Z,0,47,3.000000e-06
Uniform_by_x,CPAM-Z,0,34,2.000000e-06
Uniform_by_x,CPAM-Z,0,13,2.000000e-06
Uniform_by_x,CPAM-Z,0,50,3.000000e-06
Uniform_by_x,CPAM-Z,0,44,2.000000e-06
Uniform_by_x,CPAM-Z,0,16,3.000000e-06
Uniform_by_x,CPAM-Z,0,28,2.000000e-06
Uniform_by_x,CPAM-Z,0,6,3.000000e-06
Uniform_by_x,CPAM-Z,0,64,1.900000e-05
Uniform_by_x,CPAM-Z,0,2,2.000000e-06
Uniform_by_x,CPAM-Z,0,62,5.000000e-06
Uniform_by_x,CPAM-Z,0,20,4.000000e-06
Uniform_by_x,CPAM-Z,0,42,5.000000e-06
Uniform_by_x,CPAM-Z,0,6,3.000000e-06
Uniform_by_x,CPAM-Z,0,36,4.000000e-06
Uniform_by_x,CPAM-Z,0,57,1.300000e-05
Uniform_by_x,CPAM-Z,0,26,3.000000e-06
Uniform_by_x,CPAM-Z,0,31,3.000000e-06
Uniform_by_x,CPAM-Z,0,19,2.700000e-05
Uniform_by_x,CPAM-Z,0,22,5.000000e-06
Uniform_by_x,CPAM-Z,0,82,7.000000e-06
Uniform_by_x,CPAM-Z,0,36,5.000000e-06
Uniform_by_x,CPAM-Z,0,46,7.000000e-06
Uniform_by_x,CPAM-Z,0,33,4.000000e-06
Uniform_by_x,CPAM-Z,0,13,3.000000e-06
Uniform_by_x,CPAM-Z,0,42,5.000000e-06
Uniform_by_x,CPAM-Z,0,8,3.000000e-06
Uniform_by_x,CPAM-Z,0,34,4.000000e-06
Uniform_by_x,CPAM-Z,0,97,4.000000e-06
Uniform_by_x,CPAM-Z,0,37,4.000000e-06
Uniform_by_x,CPAM-Z,0,60,4.000000e-06
Uniform_by_x,CPAM-Z,0,28,3.000000e-06
Uniform_by_x,CPAM-Z,0,32,3.000000e-06
Uniform_by_x,CPAM-Z,0,25,4.000000e-06
Uniform_by_x,CPAM-Z,0,41,5.000000e-06
Uniform_by_x,CPAM-Z,0,30,3.000000e-06
Uniform_by_x,CPAM-Z,0,11,3.000000e-06
Uniform_by_x,CPAM-Z,0,89,5.000000e-06
Uniform_by_x,CPAM-Z,0,39,3.000000e-06
Uniform_by_x,CPAM-Z,0,50,3.000000e-06
Uniform_by_x,CPAM-Z,0,43,3.000000e-06
Uniform_by_x,CPAM-Z,0,1,2.000000e-06
Uniform_by_x,CPAM-Z,0,42,3.000000e-06
Uniform_by_x,CPAM-Z,0,9,2.000000e-06
Uniform_by_x,CPAM-Z,0,33,3.000000e-06
Uniform_by_x,CPAM-Z,0,7,2.000000e-06
Uniform_by_x,CPAM-Z,0,42,6.000000e-06
Uniform_by_x,CPAM-Z,0,17,3.000000e-06
Uniform_by_x,CPAM-Z,0,25,4.000000e-06
Uniform_by_x,CPAM-Z,0,12,3.000000e-06
Uniform_by_x,CPAM-Z,0,37,3.000000e-06
Uniform_by_x,CPAM-Z,0,64,5.000000e-06
Uniform_by_x,CPAM-Z,0,32,3.000000e-06
Uniform_by_x,CPAM-Z,0,32,4.000000e-06
Uniform_by_x,CPAM-Z,0,65,7.000000e-06
Uniform_by_x,CPAM-Z,0,54,3.000000e-06
Uniform_by_x,CPAM-Z,0,36,3.000000e-06
Uniform_by_x,CPAM-Z,1,684,2.000000e-05
Uniform_by_x,CPAM-Z,1,8644,1.490000e-04
Uniform_by_x,CPAM-Z,1,6569,7.000000e-05
Uniform_by_x,CPAM-Z,1,5961,5.000000e-05
Uniform_by_x,CPAM-Z,1,3013,3.100000e-05
Uniform_by_x,CPAM-Z,1,2919,2.200000e-05
Uniform_by_x,CPAM-Z,1,1235,1.400000e-05
Uniform_by_x,CPAM-Z,1,164,6.000000e-06
Uniform_by_x,CPAM-Z,1,1071,1.300000e-05
Uniform_by_x,CPAM-Z,1,1060,1.100000e-05
Uniform_by_x,CPAM-Z,1,808,1.000000e-05
Uniform_by_x,CPAM-Z,1,252,7.000000e-06
Uniform_by_x,CPAM-Z,1,1684,2.200000e-05
Uniform_by_x,CPAM-Z,1,1683,1.800000e-05
Uniform_by_x,CPAM-Z,1,1225,1.300000e-05
Uniform_by_x,CPAM-Z,1,1043,1.300000e-05
Uniform_by_x,CPAM-Z,1,584,1.000000e-05
Uniform_by_x,CPAM-Z,1,459,1.000000e-05
Uniform_by_x,CPAM-Z,1,182,9.000000e-06
Uniform_by_x,CPAM-Z,1,458,8.000000e-06
Uniform_by_x,CPAM-Z,1,2948,3.900000e-05
Uniform_by_x,CPAM-Z,1,2464,2.300000e-05
Uniform_by_x,CPAM-Z,1,2241,2.100000e-05
Uniform_by_x,CPAM-Z,1,160,7.000000e-06
Uniform_by_x,CPAM-Z,1,2081,1.900000e-05
Uniform_by_x,CPAM-Z,1,1013,1.100000e-05
Uniform_by_x,CPAM-Z,1,949,9.000000e-06
Uniform_by_x,CPAM-Z,1,1068,2.100000e-05
Uniform_by_x,CPAM-Z,1,979,1.200000e-05
Uniform_by_x,CPAM-Z,1,223,9.000000e-06
Uniform_by_x,CPAM-Z,1,484,1.200000e-05
Uniform_by_x,CPAM-Z,1,608,1.000000e-05
Uniform_by_x,CPAM-Z,1,2075,3.100000e-05
Uniform_by_x,CPAM-Z,1,1127,2.600000e-05
Uniform_by_x,CPAM-Z,1,569,1.200000e-05
Uniform_by_x,CPAM-Z,1,558,1.000000e-05
Uniform_by_x,CPAM-Z,1,948,1.400000e-05
Uniform_by_x,CPAM-Z,1,8034,1.780000e-04
Uniform_by_x,CPAM-Z,1,2962,5.200000e-05
Uniform_by_x,CPAM-Z,1,1182,1.300000e-05
Uniform_by_x,CPAM-Z,1,647,9.000000e-06
Uniform_by_x,CPAM-Z,1,535,8.000000e-06
Uniform_by_x,CPAM-Z,1,1780,2.100000e-05
Uniform_by_x,CPAM-Z,1,1698,1.900000e-05
Uniform_by_x,CPAM-Z,1,1666,1.800000e-05
Uniform_by_x,CPAM-Z,1,1352,1.600000e-05
Uniform_by_x,CPAM-Z,1,858,1.100000e-05
Uniform_by_x,CPAM-Z,1,494,9.000000e-06
Uniform_by_x,CPAM-Z,1,314,9.000000e-06
Uniform_by_x,CPAM-Z,1,5072,8.600000e-05
Uniform_by_x,CPAM-Z,1,952,1.800000e-05
Uniform_by_x,CPAM-Z,1,4120,4.100000e-05
Uniform_by_x,CPAM-Z,1,2229,2.100000e-05
Uniform_by_x,CPAM-Z,1,206,7.000000e-06
Uniform_by_x,CPAM-Z,1,2023,1.900000e-05
Uniform_by_x,CPAM-Z,1,1972,2.300000e-05
Uniform_by_x,CPAM-Z,1,1444,1.900000e-05
Uniform_by_x,CPAM-Z,1,519,1.000000e-05
Uniform_by_x,CPAM-Z,1,925,1.400000e-05
Uniform_by_x,CPAM-Z,1,528,1.100000e-05
Uniform_by_x,CPAM-Z,1,1891,2.500000e-05
Uniform_by_x,CPAM-Z,1,1409,1.400000e-05
Uniform_by_x,CPAM-Z,1,1218,1.200000e-05
Uniform_by_x,CPAM-Z,1,801,1.100000e-05
Uniform_by_x,CPAM-Z,1,417,1.000000e-05
Uniform_by_x,CPAM-Z,1,191,6.000000e-06
Uniform_by_x,CPAM-Z,1,482,9.000000e-06
Uniform_by_x,CPAM-Z,1,7830,1.890000e-04
Uniform_by_x,CPAM-Z,1,992,2.800000e-05
Uniform_by_x,CPAM-Z,1,6838,8.400000e-05
Uniform_by_x,CPAM-Z,1,5228,6.200000e-05
Uniform_by_x,CPAM-Z,1,1438,2.900000e-05
Uniform_by_x,CPAM-Z,1,324,9.000000e-06
Uniform_by_x,CPAM-Z,1,1114,1.800000e-05
Uniform_by_x,CPAM-Z,1,465,1.100000e-05
Uniform_by_x,CPAM-Z,1,649,1.400000e-05
Uniform_by_x,CPAM-Z,1,3790,4.300000e-05
Uniform_by_x,CPAM-Z,1,460,1.500000e-05
Uniform_by_x,CPAM-Z,1,3330,3.700000e-05
Uniform_by_x,CPAM-Z,1,2560,3.000000e-05
Uniform_by_x,CPAM-Z,1,1391,1.900000e-05
Uniform_by_x,CPAM-Z,1,885,1.300000e-05
Uniform_by_x,CPAM-Z,1,506,9.000000e-06
Uniform_by_x,CPAM-Z,1,1169,1.500000e-05
Uniform_by_x,CPAM-Z,1,1131,1.400000e-05
Uniform_by_x,CPAM-Z,1,1082,1.400000e-05
Uniform_by_x,CPAM-Z,1,893,1.400000e-05
Uniform_by_x,CPAM-Z,1,189,7.000000e-06
Uniform_by_x,CPAM-Z,1,770,2.000000e-05
Uniform_by_x,CPAM-Z,1,1610,4.600000e-05
Uniform_by_x,CPAM-Z,1,1376,2.400000e-05
Uniform_by_x,CPAM-Z,1,394,1.200000e-05
Uniform_by_x,CPAM-Z,1,982,1.900000e-05
Uniform_by_x,CPAM-Z,1,234,1.300000e-05
Uniform_by_x,CPAM-Z,1,7619,1.770000e-04
Uniform_by_x,CPAM-Z,1,3530,6.700000e-05
Uniform_by_x,CPAM-Z,1,2089,1.700000e-05
Uniform_by_x,CPAM-Z,1,653,7.000000e-06
Uniform_by_x,CPAM-Z,1,1436,1.900000e-05
Uniform_by_x,CPAM-Z,1,1421,1.400000e-05
Uniform_by_x,CPAM-Z,2,982317,1.034700e-02
Uniform_by_x,CPAM-Z,2,416858,4.772000e-03
Uniform_by_x,CPAM-Z,2,25192,3.000000e-04
Uniform_by_x,CPAM-Z,2,17362,1.000000e-04
Uniform_by_x,CPAM-Z,2,391666,4.239000e-03
Uniform_by_x,CPAM-Z,2,157265,1.713000e-03
Uniform_by_x,CPAM-Z,2,157189,1.418000e-03
Uniform_by_x,CPAM-Z,2,74516,8.260000e-04
Uniform_by_x,CPAM-Z,2,71570,7.910000e-04
Uniform_by_x,CPAM-Z,2,50665,5.870000e-04
Uniform_by_x,CPAM-Z,2,48494,5.770000e-04
Uniform_by_x,CPAM-Z,2,40516,4.450000e-04
Uniform_by_x,CPAM-Z,2,38748,4.450000e-04
Uniform_by_x,CPAM-Z,2,34020,4.830000e-04
Uniform_by_x,CPAM-Z,2,17768,2.470000e-04
Uniform_by_x,CPAM-Z,2,16252,2.340000e-04
Uniform_by_x,CPAM-Z,2,20905,5.790000e-04
Uniform_by_x,CPAM-Z,2,13233,3.780000e-04
Uniform_by_x,CPAM-Z,2,82673,1.041000e-03
Uniform_by_x,CPAM-Z,2,60535,8.840000e-04
Uniform_by_x,CPAM-Z,2,55701,8.740000e-04
Uniform_by_x,CPAM-Z,2,55076,8.680000e-04
Uniform_by_x,CPAM-Z,2,15246,3.280000e-04
Uniform_by_x,CPAM-Z,2,39830,6.600000e-04
Uniform_by_x,CPAM-Z,2,30703,5.080000e-04
Uniform_by_x,CPAM-Z,2,13164,3.370000e-04
Uniform_by_x,CPAM-Z,2,17539,3.350000e-04
Uniform_by_x,CPAM-Z,2,22138,3.720000e-04
Uniform_by_x,CPAM-Z,2,16194,2.750000e-04
Uniform_by_x,CPAM-Z,2,234401,3.277000e-03
Uniform_by_x,CPAM-Z,2,168291,2.198000e-03
Uniform_by_x,CPAM-Z,2,63853,9.320000e-04
Uniform_by_x,CPAM-Z,2,30219,4.970000e-04
Uniform_by_x,CPAM-Z,2,25353,4.410000e-04
Uniform_by_x,CPAM-Z,2,11348,3.610000e-04
Uniform_by_x,CPAM-Z,2,14005,4.480000e-04
Uniform_by_x,CPAM-Z,2,33634,7.280000e-04
Uniform_by_x,CPAM-Z,2,29566,6.200000e-04
Uniform_by_x,CPAM-Z,2,25284,5.980000e-04
Uniform_by_x,CPAM-Z,2,20941,5.990000e-04
Uniform_by_x,CPAM-Z,2,19617,5.780000e-04
Uniform_by_x,CPAM-Z,2,104438,1.262000e-03
Uniform_by_x,CPAM-Z,2,50901,7.300000e-04
Uniform_by_x,CPAM-Z,2,17896,2.450000e-04
Uniform_by_x,CPAM-Z,2,33005,4.400000e-04
Uniform_by_x,CPAM-Z,2,23640,3.880000e-04
Uniform_by_x,CPAM-Z,2,12658,2.590000e-04
Uniform_by_x,CPAM-Z,2,10982,2.890000e-04
Uniform_by_x,CPAM-Z,2,53537,8.000000e-04
Uniform_by_x,CPAM-Z,2,22557,4.290000e-04
Uniform_by_x,CPAM-Z,2,13731,2.500000e-04
Uniform_by_x,CPAM-Z,2,30980,5.330000e-04
Uniform_by_x,CPAM-Z,2,19380,3.630000e-04
Uniform_by_x,CPAM-Z,2,11600,2.100000e-04
Uniform_by_x,CPAM-Z,2,66110,1.029000e-03
Uniform_by_x,CPAM-Z,2,10685,1.650000e-04
Uniform_by_x,CPAM-Z,2,55425,8.610000e-04
Uniform_by_x,CPAM-Z,2,10279,1.360000e-04
Uniform_by_x,CPAM-Z,2,45146,5.200000e-04
Uniform_by_x,CPAM-Z,2,38408,4.480000e-04
Uniform_by_x,CPAM-Z,2,34766,5.050000e-04
Uniform_by_x,CPAM-Z,2,17276,2.910000e-04
Uniform_by_x,CPAM-Z,2,17490,3.230000e-04
Uniform_by_x,CPAM-Z,2,565459,6.751000e-03
Uniform_by_x,CPAM-Z,2,500814,5.351000e-03
Uniform_by_x,CPAM-Z,2,132666,1.349000e-03
Uniform_by_x,CPAM-Z,2,73512,7.070000e-04
Uniform_by_x,CPAM-Z,2,51295,4.100000e-04
Uniform_by_x,CPAM-Z,2,27780,2.180000e-04
Uniform_by_x,CPAM-Z,2,19790,1.520000e-04
Uniform_by_x,CPAM-Z,2,23515,1.980000e-04
Uniform_by_x,CPAM-Z,2,21681,2.270000e-04
Uniform_by_x,CPAM-Z,2,17243,1.800000e-04
Uniform_by_x,CPAM-Z,2,22217,1.740000e-04
Uniform_by_x,CPAM-Z,2,21301,2.040000e-04
Uniform_by_x,CPAM-Z,2,17912,1.980000e-04
Uniform_by_x,CPAM-Z,2,59154,7.280000e-04
Uniform_by_x,CPAM-Z,2,28159,3.050000e-04
Uniform_by_x,CPAM-Z,2,21953,2.150000e-04
Uniform_by_x,CPAM-Z,2,10681,1.070000e-04
Uniform_by_x,CPAM-Z,2,11272,1.100000e-04
Uniform_by_x,CPAM-Z,2,30995,3.390000e-04
Uniform_by_x,CPAM-Z,2,12096,1.480000e-04
Uniform_by_x,CPAM-Z,2,18899,1.890000e-04
Uniform_by_x,CPAM-Z,2,368148,3.670000e-03
Uniform_by_x,CPAM-Z,2,165859,2.219000e-03
Uniform_by_x,CPAM-Z,2,127035,1.508000e-03
Uniform_by_x,CPAM-Z,2,57245,5.930000e-04
Uniform_by_x,CPAM-Z,2,51805,5.330000e-04
Uniform_by_x,CPAM-Z,2,48436,4.720000e-04
Uniform_by_x,CPAM-Z,2,32935,3.010000e-04
Uniform_by_x,CPAM-Z,2,30096,2.770000e-04
Uniform_by_x,CPAM-Z,2,14671,1.860000e-04
Uniform_by_x,CPAM-Z,2,15425,2.210000e-04
Uniform_by_x,CPAM-Z,2,15501,1.490000e-04
Uniform_by_x,CPAM-Z,2,69790,7.510000e-04
Uniform_by_x,CPAM-Z,2,67522,6.710000e-04
Uniform_by_x,CPAM-Z,2,55205,5.560000e-04
Uniform_by_x,CPAM-Z,2,42084,4.560000e-04
Uniform_by_x,CPAM-Z,2,20561,2.370000e-04
Uniform_by_x,KdTree,0,56,1.900000e-05
Uniform_by_x,KdTree,0,10,2.000000e-06
Uniform_by_x,KdTree,0,46,2.000000e-06
Uniform_by_x,KdTree,0,19,2.000000e-06
Uniform_by_x,KdTree,0,27,2.000000e-06
Uniform_by_x,KdTree,0,98,1.300000e-05
Uniform_by_x,KdTree,0,24,1.000000e-06
Uniform_by_x,KdTree,0,74,2.000000e-06
Uniform_by_x,KdTree,0,12,1.000000e-06
Uniform_by_x,KdTree,0,62,2.000000e-06
Uniform_by_x,KdTree,0,38,2.000000e-06
Uniform_by_x,KdTree,0,24,2.000000e-06
Uniform_by_x,KdTree,0,68,5.000000e-06
Uniform_by_x,KdTree,0,63,2.000000e-06
Uniform_by_x,KdTree,0,7,1.000000e-06
Uniform_by_x,KdTree,0,56,2.000000e-06
Uniform_by_x,KdTree,0,31,1.000000e-06
Uniform_by_x,KdTree,0,25,2.000000e-06
Uniform_by_x,KdTree,0,5,1.000000e-06
Uniform_by_x,KdTree,0,18,2.000000e-06
Uniform_by_x,KdTree,0,49,2.300000e-05
Uniform_by_x,KdTree,0,29,3.000000e-06
Uniform_by_x,KdTree,0,20,3.000000e-06
Uniform_by_x,KdTree,0,61,3.000000e-06
Uniform_by_x,KdTree,0,52,2.000000e-06
Uniform_by_x,KdTree,0,23,2.000000e-06
Uniform_by_x,KdTree,0,29,2.000000e-06
Uniform_by_x,KdTree,0,9,1.000000e-06
Uniform_by_x,KdTree,0,37,3.000000e-06
Uniform_by_x,KdTree,0,18,3.000000e-06
Uniform_by_x,KdTree,0,58,2.000000e-06
Uniform_by_x,KdTree,0,47,2.000000e-06
Uniform_by_x,KdTree,0,38,1.000000e-06
Uniform_by_x,KdTree,0,9,1.000000e-06
Uniform_by_x,KdTree,0,11,1.000000e-06
Uniform_by_x,KdTree,0,50,2.000000e-06
Uniform_by_x,KdTree,0,12,1.000000e-06
Uniform_by_x,KdTree,0,38,1.000000e-06
Uniform_by_x,KdTree,0,52,1.600000e-05
Uniform_by_x,KdTree,0,19,3.000000e-06
Uniform_by_x,KdTree,0,33,3.000000e-06
Uniform_by_x,KdTree,0,22,2.000000e-06
Uniform_by_x,KdTree,0,97,9.000000e-06
Uniform_by_x,KdTree,0,47,2.000000e-06
Uniform_by_x,KdTree,0,34,1.000000e-06
Uniform_by_x,KdTree,0,13,1.000000e-06
Uniform_by_x,KdTree,0,50,2.000000e-06
Uniform_by_x,KdTree,0,44,2.000000e-06
Uniform_by_x,KdTree,0,16,1.000000e-06
Uniform_by_x,KdTree,0,28,2.000000e-06
Uniform_by_x,KdTree,0,6,1.000000e-06
Uniform_by_x,KdTree,0,64,5.000000e-05
Uniform_by_x,KdTree,0,2,0.000000e+00
Uniform_by_x,KdTree,0,62,4.000000e-06
Uniform_by_x,KdTree,0,20,4.000000e-06
Uniform_by_x,KdTree,0,42,4.000000e-06
Uniform_by_x,KdTree,0,6,3.000000e-06
Uniform_by_x,KdTree,0,36,4.000000e-06
Uniform_by_x,KdTree,0,57,3.800000e-05
Uniform_by_x,KdTree,0,26,2.000000e-06
Uniform_by_x,KdTree,0,31,2.000000e-06
Uniform_by_x,KdTree,0,19,7.200000e-05
Uniform_by_x,KdTree,0,22,1.600000e-05
Uniform_by_x,KdTree,0,82,1.100000e-05
Uniform_by_x,KdTree,0,36,6.000000e-06
Uniform_by_x,KdTree,0,46,7.000000e-06
Uniform_by_x,KdTree,0,33,5.000000e-06
Uniform_by_x,KdTree,0,13,2.000000e-06
Uniform_by_x,KdTree,0,42,3.000000e-06
Uniform_by_x,KdTree,0,8,2.000000e-06
Uniform_by_x,KdTree,0,34,2.000000e-06
Uniform_by_x,KdTree,0,97,6.000000e-06
Uniform_by_x,KdTree,0,37,2.000000e-06
Uniform_by_x,KdTree,0,60,3.000000e-06
Uniform_by_x,KdTree,0,28,1.000000e-06
Uniform_by_x,KdTree,0,32,2.000000e-06
Uniform_by_x,KdTree,0,25,2.000000e-06
Uniform_by_x,KdTree,0,41,4.000000e-06
Uniform_by_x,KdTree,0,30,1.000000e-06
Uniform_by_x,KdTree,0,11,1.000000e-06
Uniform_by_x,KdTree,0,89,4.000000e-06
Uniform_by_x,KdTree,0,39,1.000000e-06
Uniform_by_x,KdTree,0,50,1.000000e-06
Uniform_by_x,KdTree,0,43,1.000000e-06
Uniform_by_x,KdTree,0,1,0.000000e+00
Uniform_by_x,KdTree,0,42,1.000000e-06
Uniform_by_x,KdTree,0,9,0.000000e+00
Uniform_by_x,KdTree,0,33,1.000000e-06
Uniform_by_x,KdTree,0,7,0.000000e+00
Uniform_by_x,KdTree,0,42,2.000000e-06
Uniform_by_x,KdTree,0,17,1.000000e-06
Uniform_by_x,KdTree,0,25,1.000000e-06
Uniform_by_x,KdTree,0,12,0.000000e+00
Uniform_by_x,KdTree,0,37,3.000000e-06
Uniform_by_x,KdTree,0,64,3.000000e-06
Uniform_by_x,KdTree,0,32,2.000000e-06
Uniform_by_x,KdTree,0,32,1.000000e-06
Uniform_by_x,KdTree,0,65,5.000000e-06
Uniform_by_x,KdTree,0,54,2.000000e-06
Uniform_by_x,KdTree,0,36,1.000000e-06
Uniform_by_x,KdTree,1,684,9.000000e-06
Uniform_by_x,KdTree,1,8644,3.310000e-04
Uniform_by_x,KdTree,1,6569,1.020000e-04
Uniform_by_x,KdTree,1,5961,5.100000e-05
Uniform_by_x,KdTree,1,3013,2.800000e-05
Uniform_by_x,KdTree,1,2919,2.700000e-05
Uniform_by_x,KdTree,1,1235,1.400000e-05
Uniform_by_x,KdTree,1,164,7.000000e-06
Uniform_by_x,KdTree,1,1071,1.400000e-05
Uniform_by_x,KdTree,1,1060,1.100000e-05
Uniform_by_x,KdTree,1,808,1.000000e-05
Uniform_by_x,KdTree,1,252,7.000000e-06
Uniform_by_x,KdTree,1,1684,1.800000e-05
Uniform_by_x,KdTree,1,1683,1.600000e-05
Uniform_by_x,KdTree,1,1225,1.200000e-05
Uniform_by_x,KdTree,1,1043,1.100000e-05
Uniform_by_x,KdTree,1,584,6.000000e-06
Uniform_by_x,KdTree,1,459,6.000000e-06
Uniform_by_x,KdTree,1,182,4.000000e-06
Uniform_by_x,KdTree,1,458,6.000000e-06
Uniform_by_x,KdTree,1,2948,5.100000e-05
Uniform_by_x,KdTree,1,2464,2.100000e-05
Uniform_by_x,KdTree,1,2241,2.100000e-05
Uniform_by_x,KdTree,1,160,3.000000e-06
Uniform_by_x,KdTree,1,2081,1.400000e-05
Uniform_by_x,KdTree,1,1013,9.000000e-06
Uniform_by_x,KdTree,1,949,7.000000e-06
Uniform_by_x,KdTree,1,1068,9.000000e-06
Uniform_by_x,KdTree,1,979,1.300000e-05
Uniform_by_x,KdTree,1,223,6.000000e-06
Uniform_by_x,KdTree,1,484,9.000000e-06
Uniform_by_x,KdTree,1,608,2.200000e-05
Uniform_by_x,KdTree,1,2075,5.800000e-05
Uniform_by_x,KdTree,1,1127,1.400000e-05
Uniform_by_x,KdTree,1,569,7.000000e-06
Uniform_by_x,KdTree,1,558,9.000000e-06
Uniform_by_x,KdTree,1,948,1.100000e-05
Uniform_by_x,KdTree,1,8034,3.570000e-04
Uniform_by_x,KdTree,1,2962,6.500000e-05
Uniform_by_x,KdTree,1,1182,1.500000e-05
Uniform_by_x,KdTree,1,647,8.000000e-06
Uniform_by_x,KdTree,1,535,9.000000e-06
Uniform_by_x,KdTree,1,1780,1.700000e-05
Uniform_by_x,KdTree,1,1698,1.600000e-05
Uniform_by_x,KdTree,1,1666,1.400000e-05
Uniform_by_x,KdTree,1,1352,1.400000e-05
Uniform_by_x,KdTree,1,858,1.200000e-05
Uniform_by_x,KdTree,1,494,8.000000e-06
Uniform_by_x,KdTree,1,314,5.000000e-06
Uniform_by_x,KdTree,1,5072,1.140000e-04
Uniform_by_x,KdTree,1,952,1.100000e-05
Uniform_by_x,KdTree,1,4120,3.600000e-05
Uniform_by_x,KdTree,1,2229,1.600000e-05
Uniform_by_x,KdTree,1,206,3.000000e-06
Uniform_by_x,KdTree,1,2023,1.600000e-05
Uniform_by_x,KdTree,1,1972,1.400000e-05
Uniform_by_x,KdTree,1,1444,1.400000e-05
Uniform_by_x,KdTree,1,519,8.000000e-06
Uniform_by_x,KdTree,1,925,1.000000e-05
Uniform_by_x,KdTree,1,528,8.000000e-06
Uniform_by_x,KdTree,1,1891,1.800000e-05
Uniform_by_x,KdTree,1,1409,1.400000e-05
Uniform_by_x,KdTree,1,1218,1.300000e-05
Uniform_by_x,KdTree,1,801,9.000000e-06
Uniform_by_x,KdTree,1,417,7.000000e-06
Uniform_by_x,KdTree,1,191,3.000000e-06
Uniform_by_x,KdTree,1,482,7.000000e-06
Uniform_by_x,KdTree,1,7830,3.560000e-04
Uniform_by_x,KdTree,1,992,3.400000e-05
Uniform_by_x,KdTree,1,6838,1.020000e-04
Uniform_by_x,KdTree,1,5228,5.600000e-05
Uniform_by_x,KdTree,1,1438,2.500000e-05
Uniform_by_x,KdTree,1,324,7.000000e-06
Uniform_by_x,KdTree,1,1114,1.600000e-05
Uniform_by_x,KdTree,1,465,1.300000e-05
Uniform_by_x,KdTree,1,649,1.500000e-05
Uniform_by_x,KdTree,1,3790,3.900000e-05
Uniform_by_x,KdTree,1,460,1.300000e-05
Uniform_by_x,KdTree,1,3330,2.600000e-05
Uniform_by_x,KdTree,1,2560,3.100000e-05
Uniform_by_x,KdTree,1,1391,1.700000e-05
Uniform_by_x,KdTree,1,885,1.000000e-05
Uniform_by_x,KdTree,1,506,7.000000e-06
Uniform_by_x,KdTree,1,1169,1.300000e-05
Uniform_by_x,KdTree,1,1131,1.200000e-05
Uniform_by_x,KdTree,1,1082,9.000000e-06
Uniform_by_x,KdTree,1,893,1.000000e-05
Uniform_by_x,KdTree,1,189,7.000000e-06
Uniform_by_x,KdTree,1,770,1.900000e-05
Uniform_by_x,KdTree,1,1610,6.600000e-05
Uniform_by_x,KdTree,1,1376,2.400000e-05
Uniform_by_x,KdTree,1,394,1.500000e-05
Uniform_by_x,KdTree,1,982,2.000000e-05
Uniform_by_x,KdTree,1,234,1.500000e-05
Uniform_by_x,KdTree,1,7619,3.270000e-04
Uniform_by_x,KdTree,1,3530,7.600000e-05
Uniform_by_x,KdTree,1,2089,2.100000e-05
Uniform_by_x,KdTree,1,653,9.000000e-06
Uniform_by_x,KdTree,1,1436,1.300000e-05
Uniform_by_x,KdTree,1,1421,1.000000e-05
Uniform_by_x,KdTree,2,982317,5.552000e-03
Uniform_by_x,KdTree,2,416858,3.652000e-03
Uniform_by_x,KdTree,2,25192,3.790000e-04
Uniform_by_x,KdTree,2,17362,2.080000e-04
Uniform_by_x,KdTree,2,391666,3.751000e-03
Uniform_by_x,KdTree,2,157265,1.517000e-03
Uniform_by_x,KdTree,2,157189,1.342000e-03
Uniform_by_x,KdTree,2,74516,4.950000e-04
Uniform_by_x,KdTree,2,71570,5.420000e-04
Uniform_by_x,KdTree,2,50665,5.300000e-04
Uniform_by_x,KdTree,2,48494,5.160000e-04
Uniform_by_x,KdTree,2,40516,4.040000e-04
Uniform_by_x,KdTree,2,38748,3.910000e-04
Uniform_by_x,KdTree,2,34020,4.870000e-04
Uniform_by_x,KdTree,2,17768,2.660000e-04
Uniform_by_x,KdTree,2,16252,2.400000e-04
Uniform_by_x,KdTree,2,20905,4.430000e-04
Uniform_by_x,KdTree,2,13233,2.950000e-04
Uniform_by_x,KdTree,2,82673,8.680000e-04
Uniform_by_x,KdTree,2,60535,6.800000e-04
Uniform_by_x,KdTree,2,55701,6.940000e-04
Uniform_by_x,KdTree,2,55076,6.260000e-04
Uniform_by_x,KdTree,2,15246,3.120000e-04
Uniform_by_x,KdTree,2,39830,4.860000e-04
Uniform_by_x,KdTree,2,30703,4.010000e-04
Uniform_by_x,KdTree,2,13164,3.120000e-04
Uniform_by_x,KdTree,2,17539,3.010000e-04
Uniform_by_x,KdTree,2,22138,5.070000e-04
Uniform_by_x,KdTree,2,16194,3.790000e-04
Uniform_by_x,KdTree,2,234401,2.085000e-03
Uniform_by_x,KdTree,2,168291,1.458000e-03
Uniform_by_x,KdTree,2,63853,6.220000e-04
Uniform_by_x,KdTree,2,30219,4.880000e-04
Uniform_by_x,KdTree,2,25353,5.160000e-04
Uniform_by_x,KdTree,2,11348,2.590000e-04
Uniform_by_x,KdTree,2,14005,4.910000e-04
Uniform_by_x,KdTree,2,33634,4.560000e-04
Uniform_by_x,KdTree,2,29566,3.920000e-04
Uniform_by_x,KdTree,2,25284,4.280000e-04
Uniform_by_x,KdTree,2,20941,3.880000e-04
Uniform_by_x,KdTree,2,19617,3.450000e-04
Uniform_by_x,KdTree,2,104438,8.590000e-04
Uniform_by_x,KdTree,2,50901,6.440000e-04
Uniform_by_x,KdTree,2,17896,2.600000e-04
Uniform_by_x,KdTree,2,33005,3.940000e-04
Uniform_by_x,KdTree,2,23640,4.440000e-04
Uniform_by_x,KdTree,2,12658,2.230000e-04
Uniform_by_x,KdTree,2,10982,2.790000e-04
Uniform_by_x,KdTree,2,53537,7.430000e-04
Uniform_by_x,KdTree,2,22557,4.680000e-04
Uniform_by_x,KdTree,2,13731,2.710000e-04
Uniform_by_x,KdTree,2,30980,5.130000e-04
Uniform_by_x,KdTree,2,19380,3.400000e-04
Uniform_by_x,KdTree,2,11600,2.160000e-04
Uniform_by_x,KdTree,2,66110,8.230000e-04
Uniform_by_x,KdTree,2,10685,1.720000e-04
Uniform_by_x,KdTree,2,55425,6.630000e-04
Uniform_by_x,KdTree,2,10279,1.410000e-04
Uniform_by_x,KdTree,2,45146,4.890000e-04
Uniform_by_x,KdTree,2,38408,4.470000e-04
Uniform_by_x,KdTree,2,34766,5.150000e-04
Uniform_by_x,KdTree,2,17276,3.800000e-04
Uniform_by_x,KdTree,2,17490,3.680000e-04
Uniform_by_x,KdTree,2,565459,6.864000e-03
Uniform_by_x,KdTree,2,500814,5.703000e-03
Uniform_by_x,KdTree,2,132666,1.893000e-03
Uniform_by_x,KdTree,2,73512,7.610000e-04
Uniform_by_x,KdTree,2,51295,5.780000e-04
Uniform_by_x,KdTree,2,27780,3.100000e-04
Uniform_by_x,KdTree,2,19790,2.320000e-04
Uniform_by_x,KdTree,2,23515,2.840000e-04
Uniform_by_x,KdTree,2,21681,2.690000e-04
Uniform_by_x,KdTree,2,17243,2.040000e-04
Uniform_by_x,KdTree,2,22217,3.040000e-04
Uniform_by_x,KdTree,2,21301,2.650000e-04
Uniform_by_x,KdTree,2,17912,2.290000e-04
Uniform_by_x,KdTree,2,59154,6.750000e-04
Uniform_by_x,KdTree,2,28159,4.040000e-04
Uniform_by_x,KdTree,2,21953,2.930000e-04
Uniform_by_x,KdTree,2,10681,1.360000e-04
Uniform_by_x,KdTree,2,11272,1.380000e-04
Uniform_by_x,KdTree,2,30995,4.040000e-04
Uniform_by_x,KdTree,2,12096,1.510000e-04
Uniform_by_x,KdTree,2,18899,2.380000e-04
Uniform_by_x,KdTree,2,368148,3.911000e-03
Uniform_by_x,KdTree,2,165859,1.584000e-03
Uniform_by_x,KdTree,2,127035,1.014000e-03
Uniform_by_x,KdTree,2,57245,5.330000e-04
Uniform_by_x,KdTree,2,51805,4.810000e-04
Uniform_by_x,KdTree,2,48436,4.660000e-04
Uniform_by_x,KdTree,2,32935,3.440000e-04
Uniform_by_x,KdTree,2,30096,3.020000e-04
Uniform_by_x,KdTree,2,14671,1.610000e-04
Uniform_by_x,KdTree,2,15425,2.020000e-04
Uniform_by_x,KdTree,2,15501,1.950000e-04
Uniform_by_x,KdTree,2,69790,6.060000e-04
Uniform_by_x,KdTree,2,67522,5.450000e-04
Uniform_by_x,KdTree,2,55205,4.850000e-04
Uniform_by_x,KdTree,2,42084,3.630000e-04
Uniform_by_x,KdTree,2,20561,1.750000e-04
Uniform_by_x,OrthTree,0,56,1.900000e-05
Uniform_by_x,OrthTree,0,10,2.000000e-06
Uniform_by_x,OrthTree,0,46,3.000000e-06
Uniform_by_x,OrthTree,0,19,3.000000e-06
Uniform_by_x,OrthTree,0,27,3.000000e-06
Uniform_by_x,OrthTree,0,98,7.000000e-06
Uniform_by_x,OrthTree,0,24,1.000000e-06
Uniform_by_x,OrthTree,0,74,3.000000e-06
Uniform_by_x,OrthTree,0,12,2.000000e-06
Uniform_by_x,OrthTree,0,62,3.000000e-06
Uniform_by_x,OrthTree,0,38,1.000000e-06
Uniform_by_x,OrthTree,0,24,1.000000e-06
Uniform_by_x,OrthTree,0,68,5.000000e-06
Uniform_by_x,OrthTree,0,63,2.000000e-06
Uniform_by_x,OrthTree,0,7,2.000000e-06
Uniform_by_x,OrthTree,0,56,3.000000e-06
Uniform_by_x,OrthTree,0,31,2.000000e-06
Uniform_by_x,OrthTree,0,25,2.000000e-06
Uniform_by_x,OrthTree,0,5,1.000000e-06
Uniform_by_x,OrthTree,0,18,3.000000e-06
Uniform_by_x,OrthTree,0,49,2.700000e-05
Uniform_by_x,OrthTree,0,29,6.000000e-06
Uniform_by_x,OrthTree,0,20,6.000000e-06
Uniform_by_x,OrthTree,0,61,5.000000e-06
Uniform_by_x,OrthTree,0,52,4.000000e-06
Uniform_by_x,OrthTree,0,23,3.000000e-06
Uniform_by_x,OrthTree,0,29,5.000000e-06
Uniform_by_x,OrthTree,0,9,1.000000e-06
Uniform_by_x,OrthTree,0,37,5.000000e-06
Uniform_by_x,OrthTree,0,18,5.000000e-06
Uniform_by_x,OrthTree,0,58,3.000000e-06
Uniform_by_x,OrthTree,0,47,3.000000e-06
Uniform_by_x,OrthTree,0,38,3.000000e-06
Uniform_by_x,OrthTree,0,9,2.000000e-06
Uniform_by_x,OrthTree,0,11,2.000000e-06
Uniform_by_x,OrthTree,0,50,3.000000e-06
Uniform_by_x,OrthTree,0,12,1.000000e-06
Uniform_by_x,OrthTree,0,38,3.000000e-06
Uniform_by_x,OrthTree,0,52,1.600000e-05
Uniform_by_x,OrthTree,0,19,5.000000e-06
Uniform_by_x,OrthTree,0,33,4.000000e-06
Uniform_by_x,OrthTree,0,22,4.000000e-06
Uniform_by_x,OrthTree,0,97,7.000000e-06
Uniform_by_x,OrthTree,0,47,2.000000e-06
Uniform_by_x,OrthTree,0,34,1.000000e-06
Uniform_by_x,OrthTree,0,13,2.000000e-06
Uniform_by_x,OrthTree,0,50,3.000000e-06
Uniform_by_x,OrthTree,0,44,2.000000e-06
Uniform_by_x,OrthTree,0,16,1.000000e-06
Uniform_by_x,OrthTree,0,28,2.000000e-06
Uniform_by_x,OrthTree,0,6,1.000000e-06
Uniform_by_x,OrthTree,0,64,9.000000e-06
Uniform_by_x,OrthTree,0,2,1.000000e-06
Uniform_by_x,OrthTree,0,62,2.000000e-06
Uniform_by_x,OrthTree,0,20,2.000000e-06
Uniform_by_x,OrthTree,0,42,2.000000e-06
Uniform_by_x,OrthTree,0,6,2.000000e-06
Uniform_by_x,OrthTree,0,36,3.000000e-06
Uniform_by_x,OrthTree,0,57,1.000000e-05
Uniform_by_x,OrthTree,0,26,1.000000e-06
Uniform_by_x,OrthTree,0,31,2.000000e-06
Uniform_by_x,OrthTree,0,19,1.400000e-05
Uniform_by_x,OrthTree,0,22,4.000000e-06
Uniform_by_x,OrthTree,0,82,4.000000e-06
Uniform_by_x,OrthTree,0,36,3.000000e-06
Uniform_by_x,OrthTree,0,46,4.000000e-06
Uniform_by_x,OrthTree,0,33,4.000000e-06
Uniform_by_x,OrthTree,0,13,1.000000e-06
Uniform_by_x,OrthTree,0,42,5.000000e-06
Uniform_by_x,OrthTree,0,8,2.000000e-06
Uniform_by_x,OrthTree,0,34,2.000000e-06
Uniform_by_x,OrthTree,0,97,7.000000e-06
Uniform_by_x,OrthTree,0,37,1.000000e-06
Uniform_by_x,OrthTree,0,60,3.000000e-06
Uniform_by_x,OrthTree,0,28,1.000000e-06
Uniform_by_x,OrthTree,0,32,2.000000e-06
Uniform_by_x,OrthTree,0,25,2.000000e-06
Uniform_by_x,OrthTree,0,41,4.000000e-06
Uniform_by_x,OrthTree,0,30,1.000000e-06
Uniform_by_x,OrthTree,0,11,1.000000e-06
Uniform_by_x,OrthTree,0,89,6.000000e-06
Uniform_by_x,OrthTree,0,39,2.000000e-06
Uniform_by_x,OrthTree,0,50,2.000000e-06
Uniform_by_x,OrthTree,0,43,1.000000e-06
Uniform_by_x,OrthTree,0,1,0.000000e+00
Uniform_by_x,OrthTree,0,42,1.000000e-06
Uniform_by_x,OrthTree,0,9,0.000000e+00
Uniform_by_x,OrthTree,0,33,1.000000e-06
Uniform_by_x,OrthTree,0,7,1.000000e-06
Uniform_by_x,OrthTree,0,42,1.000000e-06
Uniform_by_x,OrthTree,0,17,0.000000e+00
Uniform_by_x,OrthTree,0,25,0.000000e+00
Uniform_by_x,OrthTree,0,12,2.000000e-06
Uniform_by_x,OrthTree,0,37,3.000000e-06
Uniform_by_x,OrthTree,0,64,4.000000e-06
Uniform_by_x,OrthTree,0,32,2.000000e-06
Uniform_by_x,OrthTree,0,32,1.000000e-06
Uniform_by_x,OrthTree,0,65,3.000000e-06
Uniform_by_x,OrthTree,0,54,1.000000e-06
Uniform_by_x,OrthTree,0,36,1.000000e-06
Uniform_by_x,OrthTree,1,684,1.600000e-05
Uniform_by_x,OrthTree,1,8644,2.980000e-04
Uniform_by_x,OrthTree,1,6569,8.400000e-05
Uniform_by_x,OrthTree,1,5961,4.800000e-05
Uniform_by_x,OrthTree,1,3013,2.700000e-05
Uniform_by_x,OrthTree,1,2919,3.800000e-05
Uniform_by_x,OrthTree,1,1235,1.500000e-05
Uniform_by_x,OrthTree,1,164,5.000000e-06
Uniform_by_x,OrthTree,1,1071,1.100000e-05
Uniform_by_x,OrthTree,1,1060,1.000000e-05
Uniform_by_x,OrthTree,1,808,1.000000e-05
Uniform_by_x,OrthTree,1,252,5.000000e-06
Uniform_by_x,OrthTree,1,1684,1.600000e-05
Uniform_by_x,OrthTree,1,1683,1.400000e-05
Uniform_by_x,OrthTree,1,1225,1.200000e-05
Uniform_by_x,OrthTree,1,1043,1.100000e-05
Uniform_by_x,OrthTree,1,584,8.000000e-06
Uniform_by_x,OrthTree,1,459,7.000000e-06
Uniform_by_x,OrthTree,1,182,7.000000e-06
Uniform_by_x,OrthTree,1,458,6.000000e-06
Uniform_by_x,OrthTree,1,2948,4.500000e-05
Uniform_by_x,OrthTree,1,2464,2.300000e-05
Uniform_by_x,OrthTree,1,2241,1.800000e-05
Uniform_by_x,OrthTree,1,160,8.000000e-06
Uniform_by_x,OrthTree,1,2081,2.000000e-05
Uniform_by_x,OrthTree,1,1013,9.000000e-06
Uniform_by_x,OrthTree,1,949,7.000000e-06
Uniform_by_x,OrthTree,1,1068,9.000000e-06
Uniform_by_x,OrthTree,1,979,7.000000e-06
Uniform_by_x,OrthTree,1,223,4.000000e-06
Uniform_by_x,OrthTree,1,484,9.000000e-06
Uniform_by_x,OrthTree,1,608,2.200000e-05
Uniform_by_x,OrthTree,1,2075,5.200000e-05
Uniform_by_x,OrthTree,1,1127,1.600000e-05
Uniform_by_x,OrthTree,1,569,9.000000e-06
Uniform_by_x,OrthTree,1,558,1.100000e-05
Uniform_by_x,OrthTree,1,948,1.400000e-05
Uniform_by_x,OrthTree,1,8034,2.870000e-04
Uniform_by_x,OrthTree,1,2962,3.300000e-05
Uniform_by_x,OrthTree,1,1182,1.400000e-05
Uniform_by_x,OrthTree,1,647,8.000000e-06
Uniform_by_x,OrthTree,1,535,8.000000e-06
Uniform_by_x,OrthTree,1,1780,1.700000e-05
Uniform_by_x,OrthTree,1,1698,1.800000e-05
Uniform_by_x,OrthTree,1,1666,1.500000e-05
Uniform_by_x,OrthTree,1,1352,1.400000e-05
Uniform_by_x,OrthTree,1,858,1.200000e-05
Uniform_by_x,OrthTree,1,494,1.700000e-05
Uniform_by_x,OrthTree,1,314,7.000000e-06
Uniform_by_x,OrthTree,1,5072,7.700000e-05
Uniform_by_x,OrthTree,1,952,1.500000e-05
Uniform_by_x,OrthTree,1,4120,5.000000e-05
Uniform_by_x,OrthTree,1,2229,2.100000e-05
Uniform_by_x,OrthTree,1,206,7.000000e-06
Uniform_by_x,OrthTree,1,2023,2.000000e-05
Uniform_by_x,OrthTree,1,1972,1.700000e-05
Uniform_by_x,OrthTree,1,1444,1.100000e-05
Uniform_by_x,OrthTree,1,519,5.000000e-06
Uniform_by_x,OrthTree,1,925,8.000000e-06
Uniform_by_x,OrthTree,1,528,5.000000e-06
Uniform_by_x,OrthTree,1,1891,1.600000e-05
Uniform_by_x,OrthTree,1,1409,1.300000e-05
Uniform_by_x,OrthTree,1,1218,1.400000e-05
Uniform_by_x,OrthTree,1,801,1.000000e-05
Uniform_by_x,OrthTree,1,417,7.000000e-06
Uniform_by_x,OrthTree,1,191,7.000000e-06
Uniform_by_x,OrthTree,1,482,7.000000e-06
Uniform_by_x,OrthTree,1,7830,2.980000e-04
Uniform_by_x,OrthTree,1,992,2.100000e-05
Uniform_by_x,OrthTree,1,6838,7.200000e-05
Uniform_by_x,OrthTree,1,5228,4.800000e-05
Uniform_by_x,OrthTree,1,1438,1.800000e-05
Uniform_by_x,OrthTree,1,324,5.000000e-06
Uniform_by_x,OrthTree,1,1114,1.700000e-05
Uniform_by_x,OrthTree,1,465,1.300000e-05
Uniform_by_x,OrthTree,1,649,1.300000e-05
Uniform_by_x,OrthTree,1,3790,3.500000e-05
Uniform_by_x,OrthTree,1,460,1.400000e-05
Uniform_by_x,OrthTree,1,3330,4.900000e-05
Uniform_by_x,OrthTree,1,2560,3.400000e-05
Uniform_by_x,OrthTree,1,1391,1.300000e-05
Uniform_by_x,OrthTree,1,885,9.000000e-06
Uniform_by_x,OrthTree,1,506,7.000000e-06
Uniform_by_x,OrthTree,1,1169,1.300000e-05
Uniform_by_x,OrthTree,1,1131,1.200000e-05
Uniform_by_x,OrthTree,1,1082,1.100000e-05
Uniform_by_x,OrthTree,1,893,1.100000e-05
Uniform_by_x,OrthTree,1,189,5.000000e-06
Uniform_by_x,OrthTree,1,770,1.500000e-05
Uniform_by_x,OrthTree,1,1610,4.200000e-05
Uniform_by_x,OrthTree,1,1376,2.300000e-05
Uniform_by_x,OrthTree,1,394,1.100000e-05
Uniform_by_x,OrthTree,1,982,1.700000e-05
Uniform_by_x,OrthTree,1,234,1.200000e-05
Uniform_by_x,OrthTree,1,7619,3.270000e-04
Uniform_by_x,OrthTree,1,3530,5.100000e-05
Uniform_by_x,OrthTree,1,2089,2.200000e-05
Uniform_by_x,OrthTree,1,653,6.000000e-06
Uniform_by_x,OrthTree,1,1436,1.300000e-05
Uniform_by_x,OrthTree,1,1421,1.400000e-05
Uniform_by_x,OrthTree,2,982317,2.226500e-02
Uniform_by_x,OrthTree,2,416858,9.432000e-03
Uniform_by_x,OrthTree,2,25192,6.450000e-04
Uniform_by_x,OrthTree,2,17362,2.310000e-04
Uniform_by_x,OrthTree,2,391666,8.047000e-03
Uniform_by_x,OrthTree,2,157265,2.072000e-03
Uniform_by_x,OrthTree,2,157189,2.070000e-03
Uniform_by_x,OrthTree,2,74516,1.183000e-03
Uniform_by_x,OrthTree,2,71570,1.012000e-03
Uniform_by_x,OrthTree,2,50665,9.010000e-04
Uniform_by_x,OrthTree,2,48494,7.540000e-04
Uniform_by_x,OrthTree,2,40516,6.260000e-04
Uniform_by_x,OrthTree,2,38748,6.360000e-04
Uniform_by_x,OrthTree,2,34020,6.400000e-04
Uniform_by_x,OrthTree,2,17768,2.900000e-04
Uniform_by_x,OrthTree,2,16252,2.560000e-04
Uniform_by_x,OrthTree,2,20905,3.990000e-04
Uniform_by_x,OrthTree,2,13233,2.270000e-04
Uniform_by_x,OrthTree,2,82673,1.001000e-03
Uniform_by_x,OrthTree,2,60535,8.840000e-04
Uniform_by_x,OrthTree,2,55701,9.230000e-04
Uniform_by_x,OrthTree,2,55076,9.110000e-04
Uniform_by_x,OrthTree,2,15246,4.430000e-04
Uniform_by_x,OrthTree,2,39830,7.510000e-04
Uniform_by_x,OrthTree,2,30703,5.390000e-04
Uniform_by_x,OrthTree,2,13164,4.080000e-04
Uniform_by_x,OrthTree,2,17539,3.460000e-04
Uniform_by_x,OrthTree,2,22138,4.180000e-04
Uniform_by_x,OrthTree,2,16194,2.830000e-04
Uniform_by_x,OrthTree,2,234401,3.330000e-03
Uniform_by_x,OrthTree,2,168291,3.018000e-03
Uniform_by_x,OrthTree,2,63853,1.213000e-03
Uniform_by_x,OrthTree,2,30219,7.950000e-04
Uniform_by_x,OrthTree,2,25353,6.390000e-04
Uniform_by_x,OrthTree,2,11348,4.480000e-04
Uniform_by_x,OrthTree,2,14005,5.100000e-04
Uniform_by_x,OrthTree,2,33634,8.990000e-04
Uniform_by_x,OrthTree,2,29566,7.930000e-04
Uniform_by_x,OrthTree,2,25284,6.430000e-04
Uniform_by_x,OrthTree,2,20941,5.570000e-04
Uniform_by_x,OrthTree,2,19617,4.820000e-04
Uniform_by_x,OrthTree,2,104438,1.283000e-03
Uniform_by_x,OrthTree,2,50901,8.270000e-04
Uniform_by_x,OrthTree,2,17896,2.760000e-04
Uniform_by_x,OrthTree,2,33005,5.360000e-04
Uniform_by_x,OrthTree,2,23640,4.870000e-04
Uniform_by_x,OrthTree,2,12658,3.090000e-04
Uniform_by_x,OrthTree,2,10982,3.610000e-04
Uniform_by_x,OrthTree,2,53537,8.350000e-04
Uniform_by_x,OrthTree,2,22557,5.900000e-04
Uniform_by_x,OrthTree,2,13731,3.280000e-04
Uniform_by_x,OrthTree,2,30980,5.450000e-04
Uniform_by_x,OrthTree,2,19380,3.480000e-04
Uniform_by_x,OrthTree,2,11600,2.160000e-04
Uniform_by_x,OrthTree,2,66110,1.445000e-03
Uniform_by_x,OrthTree,2,10685,1.850000e-04
Uniform_by_x,OrthTree,2,55425,8.840000e-04
Uniform_by_x,OrthTree,2,10279,1.480000e-04
Uniform_by_x,OrthTree,2,45146,6.280000e-04
Uniform_by_x,OrthTree,2,38408,5.740000e-04
Uniform_by_x,OrthTree,2,34766,4.990000e-04
Uniform_by_x,OrthTree,2,17276,3.490000e-04
Uniform_by_x,OrthTree,2,17490,3.480000e-04
Uniform_by_x,OrthTree,2,565459,1.436800e-02
Uniform_by_x,OrthTree,2,500814,1.137800e-02
Uniform_by_x,OrthTree,2,132666,2.263000e-03
Uniform_by_x,OrthTree,2,73512,9.410000e-04
Uniform_by_x,OrthTree,2,51295,6.040000e-04
Uniform_by_x,OrthTree,2,27780,3.460000e-04
Uniform_by_x,OrthTree,2,19790,2.120000e-04
Uniform_by_x,OrthTree,2,23515,2.720000e-04
Uniform_by_x,OrthTree,2,21681,2.580000e-04
Uniform_by_x,OrthTree,2,17243,2.220000e-04
Uniform_by_x,OrthTree,2,22217,2.510000e-04
Uniform_by_x,OrthTree,2,21301,2.690000e-04
Uniform_by_x,OrthTree,2,17912,2.400000e-04
Uniform_by_x,OrthTree,2,59154,9.760000e-04
Uniform_by_x,OrthTree,2,28159,3.920000e-04
Uniform_by_x,OrthTree,2,21953,2.960000e-04
Uniform_by_x,OrthTree,2,10681,1.490000e-04
Uniform_by_x,OrthTree,2,11272,1.540000e-04
Uniform_by_x,OrthTree,2,30995,4.230000e-04
Uniform_by_x,OrthTree,2,12096,1.700000e-04
Uniform_by_x,OrthTree,2,18899,2.520000e-04
Uniform_by_x,OrthTree,2,368148,6.194000e-03
Uniform_by_x,OrthTree,2,165859,2.745000e-03
Uniform_by_x,OrthTree,2,127035,1.721000e-03
Uniform_by_x,OrthTree,2,57245,7.440000e-04
Uniform_by_x,OrthTree,2,51805,6.950000e-04
Uniform_by_x,OrthTree,2,48436,6.680000e-04
Uniform_by_x,OrthTree,2,32935,4.760000e-04
Uniform_by_x,OrthTree,2,30096,4.340000e-04
Uniform_by_x,OrthTree,2,14671,2.300000e-04
Uniform_by_x,OrthTree,2,15425,2.690000e-04
Uniform_by_x,OrthTree,2,15501,1.980000e-04
Uniform_by_x,OrthTree,2,69790,8.060000e-04
Uniform_by_x,OrthTree,2,67522,7.540000e-04
Uniform_by_x,OrthTree,2,55205,6.410000e-04
Uniform_by_x,OrthTree,2,42084,4.830000e-04
Uniform_by_x,OrthTree,2,20561,2.590000e-04
Uniform_by_x,ZdTree,0,56,2.300000e-05
Uniform_by_x,ZdTree,0,10,3.000000e-06
Uniform_by_x,ZdTree,0,10,3.000000e-06
Uniform_by_x,ZdTree,0,8,2.000000e-06
Uniform_by_x,ZdTree,0,4,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,3,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,4,2.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,3,1.000000e-06
Uniform_by_x,ZdTree,0,3,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,46,4.000000e-06
Uniform_by_x,ZdTree,0,45,3.000000e-06
Uniform_by_x,ZdTree,0,28,2.000000e-06
Uniform_by_x,ZdTree,0,26,2.000000e-06
Uniform_by_x,ZdTree,0,17,2.000000e-06
Uniform_by_x,ZdTree,0,6,2.000000e-06
Uniform_by_x,ZdTree,0,5,2.000000e-06
Uniform_by_x,ZdTree,0,5,2.000000e-06
Uniform_by_x,ZdTree,0,4,1.000000e-06
Uniform_by_x,ZdTree,0,3,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,11,2.000000e-06
Uniform_by_x,ZdTree,0,9,2.000000e-06
Uniform_by_x,ZdTree,0,6,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,4,1.000000e-06
Uniform_by_x,ZdTree,0,3,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,3,2.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,9,2.000000e-06
Uniform_by_x,ZdTree,0,8,1.000000e-06
Uniform_by_x,ZdTree,0,6,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,4,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,17,2.000000e-06
Uniform_by_x,ZdTree,0,12,2.000000e-06
Uniform_by_x,ZdTree,0,11,2.000000e-06
Uniform_by_x,ZdTree,0,9,2.000000e-06
Uniform_by_x,ZdTree,0,3,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,1,1.000000e-06
Uniform_by_x,ZdTree,0,6,1.000000e-06
Uniform_by_x,ZdTree,0,4,1.000000e-06
Uniform_by_x,ZdTree,0,2,1.000000e-06
Uniform_by_x,ZdTree,1,684,5.500000e-05
Uniform_by_x,ZdTree,1,240,6.000000e-06
Uniform_by_x,ZdTree,1,222,5.000000e-06
Uniform_by_x,ZdTree,1,166,5.000000e-06
Uniform_by_x,ZdTree,1,149,5.000000e-06
Uniform_by_x,ZdTree,1,444,9.000000e-06
Uniform_by_x,ZdTree,1,272,5.000000e-06
Uniform_by_x,ZdTree,1,140,3.000000e-06
Uniform_by_x,ZdTree,1,132,3.000000e-06
Uniform_by_x,ZdTree,1,172,4.000000e-06
Uniform_by_x,ZdTree,1,163,4.000000e-06
Uniform_by_x,ZdTree,1,2976,1.570000e-04
Uniform_by_x,ZdTree,1,669,1.700000e-05
Uniform_by_x,ZdTree,1,225,6.000000e-06
Uniform_by_x,ZdTree,1,189,6.000000e-06
Uniform_by_x,ZdTree,1,136,4.000000e-06
Uniform_by_x,ZdTree,1,444,1.100000e-05
Uniform_by_x,ZdTree,1,106,7.000000e-06
Uniform_by_x,ZdTree,1,338,1.100000e-05
Uniform_by_x,ZdTree,1,272,1.000000e-05
Uniform_by_x,ZdTree,1,218,1.000000e-05
Uniform_by_x,ZdTree,1,174,7.000000e-06
Uniform_by_x,ZdTree,1,122,8.000000e-06
Uniform_by_x,ZdTree,1,119,7.000000e-06
Uniform_by_x,ZdTree,1,101,6.000000e-06
Uniform_by_x,ZdTree,1,2307,3.800000e-05
Uniform_by_x,ZdTree,1,856,1.200000e-05
Uniform_by_x,ZdTree,1,823,1.200000e-05
Uniform_by_x,ZdTree,1,430,8.000000e-06
Uniform_by_x,ZdTree,1,274,6.000000e-06
Uniform_by_x,ZdTree,1,251,5.000000e-06
Uniform_by_x,ZdTree,1,192,4.000000e-06
Uniform_by_x,ZdTree,1,111,2.000000e-06
Uniform_by_x,ZdTree,1,156,6.000000e-06
Uniform_by_x,ZdTree,1,393,1.400000e-05
Uniform_by_x,ZdTree,1,224,5.000000e-06
Uniform_by_x,ZdTree,1,125,4.000000e-06
Uniform_by_x,ZdTree,1,109,3.000000e-06
Uniform_by_x,ZdTree,1,169,6.000000e-06
Uniform_by_x,ZdTree,1,158,4.000000e-06
Uniform_by_x,ZdTree,1,1451,2.300000e-05
Uniform_by_x,ZdTree,1,406,7.000000e-06
Uniform_by_x,ZdTree,1,328,6.000000e-06
Uniform_by_x,ZdTree,1,137,3.000000e-06
Uniform_by_x,ZdTree,1,191,5.000000e-06
Uniform_by_x,ZdTree,1,115,4.000000e-06
Uniform_by_x,ZdTree,1,1045,1.600000e-05
Uniform_by_x,ZdTree,1,445,7.000000e-06
Uniform_by_x,ZdTree,1,381,5.000000e-06
Uniform_by_x,ZdTree,1,146,3.000000e-06
Uniform_by_x,ZdTree,1,235,5.000000e-06
Uniform_by_x,ZdTree,1,176,4.000000e-06
Uniform_by_x,ZdTree,1,152,4.000000e-06
Uniform_by_x,ZdTree,1,119,3.000000e-06
Uniform_by_x,ZdTree,1,600,8.000000e-06
Uniform_by_x,ZdTree,1,279,4.000000e-06
Uniform_by_x,ZdTree,1,190,4.000000e-06
Uniform_by_x,ZdTree,1,139,3.000000e-06
Uniform_by_x,ZdTree,1,321,6.000000e-06
Uniform_by_x,ZdTree,1,238,5.000000e-06
Uniform_by_x,ZdTree,1,224,5.000000e-06
Uniform_by_x,ZdTree,1,162,4.000000e-06
Uniform_by_x,ZdTree,1,7198,3.260000e-04
Uniform_by_x,ZdTree,1,5823,1.040000e-04
Uniform_by_x,ZdTree,1,3102,4.000000e-05
Uniform_by_x,ZdTree,1,475,1.500000e-05
Uniform_by_x,ZdTree,1,313,1.100000e-05
Uniform_by_x,ZdTree,1,169,6.000000e-06
Uniform_by_x,ZdTree,1,144,5.000000e-06
Uniform_by_x,ZdTree,1,143,4.000000e-06
Uniform_by_x,ZdTree,1,162,1.200000e-05
Uniform_by_x,ZdTree,1,148,1.100000e-05
Uniform_by_x,ZdTree,1,127,1.000000e-05
Uniform_by_x,ZdTree,1,2627,3.500000e-05
Uniform_by_x,ZdTree,1,2540,3.100000e-05
Uniform_by_x,ZdTree,1,387,6.000000e-06
Uniform_by_x,ZdTree,1,190,3.000000e-06
Uniform_by_x,ZdTree,1,116,2.000000e-06
Uniform_by_x,ZdTree,1,197,4.000000e-06
Uniform_by_x,ZdTree,1,137,3.000000e-06
Uniform_by_x,ZdTree,1,124,3.000000e-06
Uniform_by_x,ZdTree,1,116,3.000000e-06
Uniform_by_x,ZdTree,1,2153,2.800000e-05
Uniform_by_x,ZdTree,1,1552,2.800000e-05
Uniform_by_x,ZdTree,1,411,7.000000e-06
Uniform_by_x,ZdTree,1,192,4.000000e-06
Uniform_by_x,ZdTree,1,121,4.000000e-06
Uniform_by_x,ZdTree,1,219,5.000000e-06
Uniform_by_x,ZdTree,1,108,4.000000e-06
Uniform_by_x,ZdTree,1,105,3.000000e-06
Uniform_by_x,ZdTree,1,111,3.000000e-06
Uniform_by_x,ZdTree,1,108,2.000000e-06
Uniform_by_x,ZdTree,1,1141,1.500000e-05
Uniform_by_x,ZdTree,1,544,1.000000e-05
Uniform_by_x,ZdTree,1,354,7.000000e-06
Uniform_by_x,ZdTree,1,123,3.000000e-06
Uniform_by_x,ZdTree,1,231,5.000000e-06
Uniform_by_x,ZdTree,1,206,5.000000e-06
Uniform_by_x,ZdTree,1,149,5.000000e-06
Uniform_by_x,ZdTree,1,190,4.000000e-06
Uniform_by_x,ZdTree,2,982317,3.690800e-02
Uniform_by_x,ZdTree,2,416858,1.640900e-02
Uniform_by_x,ZdTree,2,25192,1.008000e-03
Uniform_by_x,ZdTree,2,17362,1.780000e-04
Uniform_by_x,ZdTree,2,16678,1.460000e-04
Uniform_by_x,ZdTree,2,391666,1.462600e-02
Uniform_by_x,ZdTree,2,215348,3.310000e-03
Uniform_by_x,ZdTree,2,30424,5.770000e-04
Uniform_by_x,ZdTree,2,29250,5.390000e-04
Uniform_by_x,ZdTree,2,26208,5.260000e-04
Uniform_by_x,ZdTree,2,20660,4.130000e-04
Uniform_by_x,ZdTree,2,19904,4.010000e-04
Uniform_by_x,ZdTree,2,19753,2.660000e-04
Uniform_by_x,ZdTree,2,12539,1.640000e-04
Uniform_by_x,ZdTree,2,184924,2.517000e-03
Uniform_by_x,ZdTree,2,168714,2.157000e-03
Uniform_by_x,ZdTree,2,116001,1.587000e-03
Uniform_by_x,ZdTree,2,21480,3.990000e-04
Uniform_by_x,ZdTree,2,20579,3.430000e-04
Uniform_by_x,ZdTree,2,10408,1.640000e-04
Uniform_by_x,ZdTree,2,10171,1.720000e-04
Uniform_by_x,ZdTree,2,94521,1.381000e-03
Uniform_by_x,ZdTree,2,31258,7.180000e-04
Uniform_by_x,ZdTree,2,20668,5.300000e-04
Uniform_by_x,ZdTree,2,12181,3.560000e-04
Uniform_by_x,ZdTree,2,10590,4.450000e-04
Uniform_by_x,ZdTree,2,63263,9.340000e-04
Uniform_by_x,ZdTree,2,32666,4.340000e-04
Uniform_by_x,ZdTree,2,11819,2.580000e-04
Uniform_by_x,ZdTree,2,11236,2.560000e-04
Uniform_by_x,ZdTree,2,20847,3.300000e-04
Uniform_by_x,ZdTree,2,13568,2.660000e-04
Uniform_by_x,ZdTree,2,30597,4.600000e-04
Uniform_by_x,ZdTree,2,27460,4.240000e-04
Uniform_by_x,ZdTree,2,15817,2.810000e-04
Uniform_by_x,ZdTree,2,14300,2.750000e-04
Uniform_by_x,ZdTree,2,10203,1.970000e-04
Uniform_by_x,ZdTree,2,11643,2.490000e-04
Uniform_by_x,ZdTree,2,52713,8.620000e-04
Uniform_by_x,ZdTree,2,35743,5.290000e-04
Uniform_by_x,ZdTree,2,30668,5.230000e-04
Uniform_by_x,ZdTree,2,15491,3.710000e-04
Uniform_by_x,ZdTree,2,15177,3.440000e-04
Uniform_by_x,ZdTree,2,14000,3.260000e-04
Uniform_by_x,ZdTree,2,10478,2.310000e-04
Uniform_by_x,ZdTree,2,16970,2.760000e-04
Uniform_by_x,ZdTree,2,16909,2.650000e-04
Uniform_by_x,ZdTree,2,15364,2.390000e-04
Uniform_by_x,ZdTree,2,16210,5.160000e-04
Uniform_by_x,ZdTree,2,13739,5.180000e-04
Uniform_by_x,ZdTree,2,11758,4.960000e-04
Uniform_by_x,ZdTree,2,176318,3.992000e-03
Uniform_by_x,ZdTree,2,48309,1.384000e-03
Uniform_by_x,ZdTree,2,43150,8.120000e-04
Uniform_by_x,ZdTree,2,10076,1.760000e-04
Uniform_by_x,ZdTree,2,33074,5.900000e-04
Uniform_by_x,ZdTree,2,32739,5.470000e-04
Uniform_by_x,ZdTree,2,23369,4.030000e-04
Uniform_by_x,ZdTree,2,16533,3.730000e-04
Uniform_by_x,ZdTree,2,13135,3.020000e-04
Uniform_by_x,ZdTree,2,128009,2.729000e-03
Uniform_by_x,ZdTree,2,53382,7.720000e-04
Uniform_by_x,ZdTree,2,33755,3.940000e-04
Uniform_by_x,ZdTree,2,24651,2.890000e-04
Uniform_by_x,ZdTree,2,23972,3.160000e-04
Uniform_by_x,ZdTree,2,23230,2.900000e-04
Uniform_by_x,ZdTree,2,16753,2.250000e-04
Uniform_by_x,ZdTree,2,13080,1.960000e-04
Uniform_by_x,ZdTree,2,19627,2.560000e-04
Uniform_by_x,ZdTree,2,11870,1.300000e-04
Uniform_by_x,ZdTree,2,74627,1.075000e-03
Uniform_by_x,ZdTree,2,58341,7.390000e-04
Uniform_by_x,ZdTree,2,55505,7.280000e-04
Uniform_by_x,ZdTree,2,50383,7.180000e-04
Uniform_by_x,ZdTree,2,40568,5.270000e-04
Uniform_by_x,ZdTree,2,36499,5.420000e-04
Uniform_by_x,ZdTree,2,26324,3.880000e-04
Uniform_by_x,ZdTree,2,17075,3.070000e-04
Uniform_by_x,ZdTree,2,10546,1.920000e-04
Uniform_by_x,ZdTree,2,10175,1.360000e-04
Uniform_by_x,ZdTree,2,16286,3.210000e-04
Uniform_by_x,ZdTree,2,14047,2.580000e-04
Uniform_by_x,ZdTree,2,565459,2.458100e-02
Uniform_by_x,ZdTree,2,560730,2.181700e-02
Uniform_by_x,ZdTree,2,509335,1.844500e-02
Uniform_by_x,ZdTree,2,144316,4.898000e-03
Uniform_by_x,ZdTree,2,141156,3.538000e-03
Uniform_by_x,ZdTree,2,87587,1.201000e-03
Uniform_by_x,ZdTree,2,47753,6.990000e-04
Uniform_by_x,ZdTree,2,11048,1.450000e-04
Uniform_by_x,ZdTree,2,36705,4.790000e-04
Uniform_by_x,ZdTree,2,33096,4.660000e-04
Uniform_by_x,ZdTree,2,17010,2.500000e-04
Uniform_by_x,ZdTree,2,16086,2.660000e-04
Uniform_by_x,ZdTree,2,14166,2.250000e-04
Uniform_by_x,ZdTree,2,39834,6.010000e-04
Uniform_by_x,ZdTree,2,25477,3.750000e-04
Uniform_by_x,ZdTree,2,17647,2.800000e-04
Uniform_by_x,ZdTree,2,15201,2.240000e-04
Uniform_by_x,ZdTree,2,14357,2.150000e-04
Uniform_by_x,Boost,0,56,1.700000e-05
Uniform_by_x,Boost,0,10,2.000000e-06
Uniform_by_x,Boost,0,46,4.000000e-06
Uniform_by_x,Boost,0,19,2.000000e-06
Uniform_by_x,Boost,0,27,3.000000e-06
Uniform_by_x,Boost,0,98,1.800000e-05
Uniform_by_x,Boost,0,24,3.000000e-06
Uniform_by_x,Boost,0,74,8.000000e-06
Uniform_by_x,Boost,0,12,2.000000e-06
Uniform_by_x,Boost,0,62,3.000000e-06
Uniform_by_x,Boost,0,38,2.000000e-06
Uniform_by_x,Boost,0,24,2.000000e-06
Uniform_by_x,Boost,0,68,9.000000e-06
Uniform_by_x,Boost,0,63,3.000000e-06
Uniform_by_x,Boost,0,7,1.000000e-06
Uniform_by_x,Boost,0,56,2.000000e-06
Uniform_by_x,Boost,0,31,2.000000e-06
Uniform_by_x,Boost,0,25,2.000000e-06
Uniform_by_x,Boost,0,5,2.000000e-06
Uniform_by_x,Boost,0,18,7.000000e-06
Uniform_by_x,Boost,0,49,1.400000e-05
Uniform_by_x,Boost,0,29,3.000000e-06
Uniform_by_x,Boost,0,20,3.000000e-06
Uniform_by_x,Boost,0,61,5.000000e-06
Uniform_by_x,Boost,0,52,2.000000e-06
Uniform_by_x,Boost,0,23,2.000000e-06
Uniform_by_x,Boost,0,29,5.000000e-06
Uniform_by_x,Boost,0,9,2.000000e-06
Uniform_by_x,Boost,0,37,3.000000e-06
Uniform_by_x,Boost,0,18,3.000000e-06
Uniform_by_x,Boost,0,58,3.000000e-06
Uniform_by_x,Boost,0,47,5.000000e-06
Uniform_by_x,Boost,0,38,2.000000e-06
Uniform_by_x,Boost,0,9,1.000000e-06
Uniform_by_x,Boost,0,11,1.000000e-06
Uniform_by_x,Boost,0,50,4.000000e-06
Uniform_by_x,Boost,0,12,2.000000e-06
Uniform_by_x,Boost,0,38,3.000000e-06
Uniform_by_x,Boost,0,52,9.000000e-06
Uniform_by_x,Boost,0,19,2.000000e-06
Uniform_by_x,Boost,0,33,3.000000e-06
Uniform_by_x,Boost,0,22,4.000000e-06
Uniform_by_x,Boost,0,97,1.600000e-05
Uniform_by_x,Boost,0,47,2.000000e-06
Uniform_by_x,Boost,0,34,2.000000e-06
Uniform_by_x,Boost,0,13,1.000000e-06
Uniform_by_x,Boost,0,50,3.000000e-06
Uniform_by_x,Boost,0,44,2.000000e-06
Uniform_by_x,Boost,0,16,1.000000e-06
Uniform_by_x,Boost,0,28,5.000000e-06
Uniform_by_x,Boost,0,6,1.000000e-06
Uniform_by_x,Boost,0,64,8.000000e-06
Uniform_by_x,Boost,0,2,1.000000e-06
Uniform_by_x,Boost,0,62,3.000000e-06
Uniform_by_x,Boost,0,20,2.000000e-06
Uniform_by_x,Boost,0,42,2.000000e-06
Uniform_by_x,Boost,0,6,1.000000e-06
Uniform_by_x,Boost,0,36,2.000000e-06
Uniform_by_x,Boost,0,57,9.000000e-06
Uniform_by_x,Boost,0,26,3.000000e-06
Uniform_by_x,Boost,0,31,3.000000e-06
Uniform_by_x,Boost,0,19,3.000000e-06
Uniform_by_x,Boost,0,22,2.000000e-06
Uniform_by_x,Boost,0,82,9.000000e-06
Uniform_by_x,Boost,0,36,2.000000e-06
Uniform_by_x,Boost,0,46,2.000000e-06
Uniform_by_x,Boost,0,33,2.000000e-06
Uniform_by_x,Boost,0,13,1.000000e-06
Uniform_by_x,Boost,0,42,7.000000e-06
Uniform_by_x,Boost,0,8,1.000000e-06
Uniform_by_x,Boost,0,34,2.000000e-06
Uniform_by_x,Boost,0,97,1.200000e-05
Uniform_by_x,Boost,0,37,2.000000e-06
Uniform_by_x,Boost,0,60,3.000000e-06
Uniform_by_x,Boost,0,28,3.000000e-06
Uniform_by_x,Boost,0,32,3.000000e-06
Uniform_by_x,Boost,0,25,3.000000e-06
Uniform_by_x,Boost,0,41,7.000000e-06
Uniform_by_x,Boost,0,30,2.000000e-06
Uniform_by_x,Boost,0,11,1.000000e-06
Uniform_by_x,Boost,0,89,5.000000e-06
Uniform_by_x,Boost,0,39,2.000000e-06
Uniform_by_x,Boost,0,50,8.000000e-06
Uniform_by_x,Boost,0,43,1.000000e-06
Uniform_by_x,Boost,0,1,0.000000e+00
Uniform_by_x,Boost,0,42,1.000000e-06
Uniform_by_x,Boost,0,9,1.000000e-06
Uniform_by_x,Boost,0,33,1.000000e-06
Uniform_by_x,Boost,0,7,1.000000e-06
Uniform_by_x,Boost,0,42,6.000000e-06
Uniform_by_x,Boost,0,17,1.000000e-06
Uniform_by_x,Boost,0,25,1.000000e-06
Uniform_by_x,Boost,0,12,2.000000e-06
Uniform_by_x,Boost,0,37,6.000000e-06
Uniform_by_x,Boost,0,64,7.000000e-06
Uniform_by_x,Boost,0,32,4.000000e-06
Uniform_by_x,Boost,0,32,7.000000e-06
Uniform_by_x,Boost,0,65,4.000000e-06
Uniform_by_x,Boost,0,54,2.000000e-06
Uniform_by_x,Boost,0,36,2.000000e-06
Uniform_by_x,Boost,1,684,1.790000e-04
Uniform_by_x,Boost,1,8644,8.200000e-04
Uniform_by_x,Boost,1,6569,1.870000e-04
Uniform_by_x,Boost,1,5961,1.450000e-04
Uniform_by_x,Boost,1,3013,3.100000e-05
Uniform_by_x,Boost,1,2919,6.900000e-05
Uniform_by_x,Boost,1,1235,1.700000e-05
Uniform_by_x,Boost,1,164,4.000000e-06
Uniform_by_x,Boost,1,1071,3.300000e-05
Uniform_by_x,Boost,1,1060,3.100000e-05
Uniform_by_x,Boost,1,808,1.100000e-05
Uniform_by_x,Boost,1,252,7.000000e-06
Uniform_by_x,Boost,1,1684,7.300000e-05
Uniform_by_x,Boost,1,1683,5.200000e-05
Uniform_by_x,Boost,1,1225,3.700000e-05
Uniform_by_x,Boost,1,1043,3.200000e-05
Uniform_by_x,Boost,1,584,7.000000e-06
Uniform_by_x,Boost,1,459,6.000000e-06
Uniform_by_x,Boost,1,182,6.000000e-06
Uniform_by_x,Boost,1,458,2.200000e-05
Uniform_by_x,Boost,1,2948,1.350000e-04
Uniform_by_x,Boost,1,2464,7.300000e-05
Uniform_by_x,Boost,1,2241,1.110000e-04
Uniform_by_x,Boost,1,160,9.000000e-06
Uniform_by_x,Boost,1,2081,9.900000e-05
Uniform_by_x,Boost,1,1013,1.700000e-05
Uniform_by_x,Boost,1,949,1.400000e-05
Uniform_by_x,Boost,1,1068,3.500000e-05
Uniform_by_x,Boost,1,979,1.200000e-05
Uniform_by_x,Boost,1,223,1.300000e-05
Uniform_by_x,Boost,1,484,3.700000e-05
Uniform_by_x,Boost,1,608,3.600000e-05
Uniform_by_x,Boost,1,2075,1.470000e-04
Uniform_by_x,Boost,1,1127,1.800000e-05
Uniform_by_x,Boost,1,569,2.200000e-05
Uniform_by_x,Boost,1,558,2.800000e-05
Uniform_by_x,Boost,1,948,3.100000e-05
Uniform_by_x,Boost,1,8034,5.320000e-04
Uniform_by_x,Boost,1,2962,4.600000e-05
Uniform_by_x,Boost,1,1182,2.000000e-05
Uniform_by_x,Boost,1,647,1.100000e-05
Uniform_by_x,Boost,1,535,2.500000e-05
Uniform_by_x,Boost,1,1780,6.100000e-05
Uniform_by_x,Boost,1,1698,5.600000e-05
Uniform_by_x,Boost,1,1666,5.000000e-05
Uniform_by_x,Boost,1,1352,4.700000e-05
Uniform_by_x,Boost,1,858,1.500000e-05
Uniform_by_x,Boost,1,494,2.100000e-05
Uniform_by_x,Boost,1,314,1.100000e-05
Uniform_by_x,Boost,1,5072,2.800000e-04
Uniform_by_x,Boost,1,952,2.000000e-05
Uniform_by_x,Boost,1,4120,1.400000e-04
Uniform_by_x,Boost,1,2229,3.100000e-05
Uniform_by_x,Boost,1,206,1.100000e-05
Uniform_by_x,Boost,1,2023,5.800000e-05
Uniform_by_x,Boost,1,1972,5.700000e-05
Uniform_by_x,Boost,1,1444,4.700000e-05
Uniform_by_x,Boost,1,519,1.400000e-05
Uniform_by_x,Boost,1,925,1.800000e-05
Uniform_by_x,Boost,1,528,2.000000e-05
Uniform_by_x,Boost,1,1891,7.400000e-05
Uniform_by_x,Boost,1,1409,4.200000e-05
Uniform_by_x,Boost,1,1218,3.500000e-05
Uniform_by_x,Boost,1,801,1.400000e-05
Uniform_by_x,Boost,1,417,1.100000e-05
Uniform_by_x,Boost,1,191,8.000000e-06
Uniform_by_x,Boost,1,482,1.100000e-05
Uniform_by_x,Boost,1,7830,4.570000e-04
Uniform_by_x,Boost,1,992,1.700000e-05
Uniform_by_x,Boost,1,6838,2.420000e-04
Uniform_by_x,Boost,1,5228,1.420000e-04
Uniform_by_x,Boost,1,1438,3.300000e-05
Uniform_by_x,Boost,1,324,6.000000e-06
Uniform_by_x,Boost,1,1114,2.600000e-05
Uniform_by_x,Boost,1,465,2.000000e-05
Uniform_by_x,Boost,1,649,2.100000e-05
Uniform_by_x,Boost,1,3790,1.410000e-04
Uniform_by_x,Boost,1,460,2.600000e-05
Uniform_by_x,Boost,1,3330,9.900000e-05
Uniform_by_x,Boost,1,2560,8.600000e-05
Uniform_by_x,Boost,1,1391,2.100000e-05
Uniform_by_x,Boost,1,885,1.200000e-05
Uniform_by_x,Boost,1,506,3.200000e-05
Uniform_by_x,Boost,1,1169,6.000000e-05
Uniform_by_x,Boost,1,1131,3.900000e-05
Uniform_by_x,Boost,1,1082,3.300000e-05
Uniform_by_x,Boost,1,893,1.800000e-05
Uniform_by_x,Boost,1,189,1.300000e-05
Uniform_by_x,Boost,1,770,5.200000e-05
Uniform_by_x,Boost,1,1610,7.100000e-05
Uniform_by_x,Boost,1,1376,5.400000e-05
Uniform_by_x,Boost,1,394,2.500000e-05
Uniform_by_x,Boost,1,982,2.500000e-05
Uniform_by_x,Boost,1,234,1.400000e-05
Uniform_by_x,Boost,1,7619,5.560000e-04
Uniform_by_x,Boost,1,3530,7.500000e-05
Uniform_by_x,Boost,1,2089,6.100000e-05
Uniform_by_x,Boost,1,653,9.000000e-06
Uniform_by_x,Boost,1,1436,4.800000e-05
Uniform_by_x,Boost,1,1421,4.400000e-05
Uniform_by_x,Boost,2,982317,4.641000e-02
Uniform_by_x,Boost,2,416858,2.396900e-02
Uniform_by_x,Boost,2,25192,5.700000e-04
Uniform_by_x,Boost,2,17362,2.640000e-04
Uniform_by_x,Boost,2,391666,2.008100e-02
Uniform_by_x,Boost,2,157265,4.647000e-03
Uniform_by_x,Boost,2,157189,5.305000e-03
Uniform_by_x,Boost,2,74516,9.740000e-04
Uniform_by_x,Boost,2,71570,8.110000e-04
Uniform_by_x,Boost,2,50665,5.130000e-04
Uniform_by_x,Boost,2,48494,1.100000e-03
Uniform_by_x,Boost,2,40516,8.990000e-04
Uniform_by_x,Boost,2,38748,8.880000e-04
Uniform_by_x,Boost,2,34020,7.710000e-04
Uniform_by_x,Boost,2,17768,2.020000e-04
Uniform_by_x,Boost,2,16252,4.520000e-04
Uniform_by_x,Boost,2,20905,4.720000e-04
Uniform_by_x,Boost,2,13233,1.540000e-04
Uniform_by_x,Boost,2,82673,3.179000e-03
Uniform_by_x,Boost,2,60535,6.730000e-04
Uniform_by_x,Boost,2,55701,1.228000e-03
Uniform_by_x,Boost,2,55076,1.197000e-03
Uniform_by_x,Boost,2,15246,2.110000e-04
Uniform_by_x,Boost,2,39830,1.231000e-03
Uniform_by_x,Boost,2,30703,7.140000e-04
Uniform_by_x,Boost,2,13164,1.490000e-04
Uniform_by_x,Boost,2,17539,2.140000e-04
Uniform_by_x,Boost,2,22138,5.540000e-04
Uniform_by_x,Boost,2,16194,4.030000e-04
Uniform_by_x,Boost,2,234401,1.314800e-02
Uniform_by_x,Boost,2,168291,7.261000e-03
Uniform_by_x,Boost,2,63853,1.053000e-03
Uniform_by_x,Boost,2,30219,3.260000e-04
Uniform_by_x,Boost,2,25353,2.600000e-04
Uniform_by_x,Boost,2,11348,1.590000e-04
Uniform_by_x,Boost,2,14005,1.550000e-04
Uniform_by_x,Boost,2,33634,7.660000e-04
Uniform_by_x,Boost,2,29566,8.410000e-04
Uniform_by_x,Boost,2,25284,2.690000e-04
Uniform_by_x,Boost,2,20941,2.660000e-04
Uniform_by_x,Boost,2,19617,4.910000e-04
Uniform_by_x,Boost,2,104438,4.315000e-03
Uniform_by_x,Boost,2,50901,6.460000e-04
Uniform_by_x,Boost,2,17896,2.190000e-04
Uniform_by_x,Boost,2,33005,1.208000e-03
Uniform_by_x,Boost,2,23640,2.780000e-04
Uniform_by_x,Boost,2,12658,1.620000e-04
Uniform_by_x,Boost,2,10982,1.390000e-04
Uniform_by_x,Boost,2,53537,1.628000e-03
Uniform_by_x,Boost,2,22557,3.440000e-04
Uniform_by_x,Boost,2,13731,1.870000e-04
Uniform_by_x,Boost,2,30980,1.353000e-03
Uniform_by_x,Boost,2,19380,2.530000e-04
Uniform_by_x,Boost,2,11600,2.150000e-04
Uniform_by_x,Boost,2,66110,4.501000e-03
Uniform_by_x,Boost,2,10685,2.530000e-04
Uniform_by_x,Boost,2,55425,1.351000e-03
Uniform_by_x,Boost,2,10279,1.220000e-04
Uniform_by_x,Boost,2,45146,1.461000e-03
Uniform_by_x,Boost,2,38408,8.810000e-04
Uniform_by_x,Boost,2,34766,8.070000e-04
Uniform_by_x,Boost,2,17276,2.060000e-04
Uniform_by_x,Boost,2,17490,4.260000e-04
Uniform_by_x,Boost,2,565459,3.606400e-02
Uniform_by_x,Boost,2,500814,2.146100e-02
Uniform_by_x,Boost,2,132666,7.148000e-03
Uniform_by_x,Boost,2,73512,2.358000e-03
Uniform_by_x,Boost,2,51295,1.344000e-03
Uniform_by_x,Boost,2,27780,9.120000e-04
Uniform_by_x,Boost,2,19790,1.179000e-03
Uniform_by_x,Boost,2,23515,1.333000e-03
Uniform_by_x,Boost,2,21681,1.125000e-03
Uniform_by_x,Boost,2,17243,8.830000e-04
Uniform_by_x,Boost,2,22217,1.366000e-03
Uniform_by_x,Boost,2,21301,1.074000e-03
Uniform_by_x,Boost,2,17912,1.042000e-03
Uniform_by_x,Boost,2,59154,3.059000e-03
Uniform_by_x,Boost,2,28159,1.058000e-03
Uniform_by_x,Boost,2,21953,1.187000e-03
Uniform_by_x,Boost,2,10681,7.510000e-04
Uniform_by_x,Boost,2,11272,7.520000e-04
Uniform_by_x,Boost,2,30995,1.718000e-03
Uniform_by_x,Boost,2,12096,8.180000e-04
Uniform_by_x,Boost,2,18899,1.391000e-03
Uniform_by_x,Boost,2,368148,2.264800e-02
Uniform_by_x,Boost,2,165859,6.518000e-03
Uniform_by_x,Boost,2,127035,3.895000e-03
Uniform_by_x,Boost,2,57245,1.226000e-03
Uniform_by_x,Boost,2,51805,1.604000e-03
Uniform_by_x,Boost,2,48436,1.569000e-03
Uniform_by_x,Boost,2,32935,1.266000e-03
Uniform_by_x,Boost,2,30096,8.080000e-04
Uniform_by_x,Boost,2,14671,3.970000e-04
Uniform_by_x,Boost,2,15425,4.000000e-04
Uniform_by_x,Boost,2,15501,1.216000e-03
Uniform_by_x,Boost,2,69790,3.788000e-03
Uniform_by_x,Boost,2,67522,2.245000e-03
Uniform_by_x,Boost,2,55205,1.017000e-03
Uniform_by_x,Boost,2,42084,1.301000e-03
Uniform_by_x,Boost,2,20561,6.370000e-04
Varden,PTree-H,0,9,1.400000e-05
Varden,PTree-H,0,76,9.000000e-06
Varden,PTree-H,0,38,2.000000e-06
Varden,PTree-H,0,38,2.000000e-06
Varden,PTree-H,0,40,4.000000e-06
Varden,PTree-H,0,4,1.000000e-06
Varden,PTree-H,0,36,2.000000e-06
Varden,PTree-H,0,42,7.000000e-06
Varden,PTree-H,0,26,2.000000e-06
Varden,PTree-H,0,16,2.000000e-06
Varden,PTree-H,0,35,3.000000e-06
Varden,PTree-H,0,83,8.000000e-06
Varden,PTree-H,0,14,2.000000e-06
Varden,PTree-H,0,69,3.000000e-06
Varden,PTree-H,0,9,1.000000e-06
Varden,PTree-H,0,60,3.000000e-06
Varden,PTree-H,0,55,2.000000e-06
Varden,PTree-H,0,15,1.000000e-06
Varden,PTree-H,0,40,2.000000e-06
Varden,PTree-H,0,27,2.000000e-06
Varden,PTree-H,0,13,2.000000e-06
Varden,PTree-H,0,5,2.000000e-06
Varden,PTree-H,0,25,2.000000e-06
Varden,PTree-H,0,95,4.000000e-06
Varden,PTree-H,0,83,3.000000e-06
Varden,PTree-H,0,15,2.000000e-06
Varden,PTree-H,0,68,2.000000e-06
Varden,PTree-H,0,38,2.000000e-06
Varden,PTree-H,0,30,2.000000e-06
Varden,PTree-H,0,12,2.000000e-06
Varden,PTree-H,0,20,2.000000e-06
Varden,PTree-H,0,42,2.000000e-06
Varden,PTree-H,0,32,1.000000e-06
Varden,PTree-H,0,10,1.000000e-06
Varden,PTree-H,0,31,5.000000e-06
Varden,PTree-H,0,21,2.000000e-06
Varden,PTree-H,0,91,4.000000e-06
Varden,PTree-H,0,14,2.000000e-06
Varden,PTree-H,0,77,3.000000e-06
Varden,PTree-H,0,61,2.000000e-06
Varden,PTree-H,0,53,2.000000e-06
Varden,PTree-H,0,41,2.000000e-06
Varden,PTree-H,0,41,2.000000e-06
Varden,PTree-H,0,40,2.000000e-06
Varden,PTree-H,0,30,2.000000e-06
Varden,PTree-H,0,10,1.000000e-06
Varden,PTree-H,0,1,1.000000e-06
Varden,PTree-H,0,12,2.000000e-06
Varden,PTree-H,0,8,1.000000e-06
Varden,PTree-H,0,16,2.000000e-06
Varden,PTree-H,0,74,3.000000e-06
Varden,PTree-H,0,34,2.000000e-06
Varden,PTree-H,0,40,2.000000e-06
Varden,PTree-H,0,31,1.000000e-06
Varden,PTree-H,0,9,1.000000e-06
Varden,PTree-H,0,40,4.000000e-06
Varden,PTree-H,0,33,3.000000e-06
Varden,PTree-H,0,7,2.000000e-06
Varden,PTree-H,0,27,4.000000e-06
Varden,PTree-H,0,96,7.000000e-06
Varden,PTree-H,0,91,4.000000e-06
Varden,PTree-H,0,75,3.000000e-06
Varden,PTree-H,0,26,2.000000e-06
Varden,PTree-H,0,49,2.000000e-06
Varden,PTree-H,0,40,2.000000e-06
Varden,PTree-H,0,29,2.000000e-06
Varden,PTree-H,0,11,2.000000e-06
Varden,PTree-H,0,9,2.000000e-06
Varden,PTree-H,0,16,2.000000e-06
Varden,PTree-H,0,5,2.000000e-06
Varden,PTree-H,0,61,5.000000e-06
Varden,PTree-H,0,38,4.000000e-06
Varden,PTree-H,0,23,4.000000e-06
Varden,PTree-H,0,42,4.000000e-06
Varden,PTree-H,0,42,3.000000e-06
Varden,PTree-H,0,20,2.000000e-06
Varden,PTree-H,0,22,2.000000e-06
Varden,PTree-H,0,74,5.000000e-06
Varden,PTree-H,0,62,3.000000e-06
Varden,PTree-H,0,12,1.000000e-06
Varden,PTree-H,0,50,3.000000e-06
Varden,PTree-H,0,23,3.000000e-06
Varden,PTree-H,0,27,2.000000e-06
Varden,PTree-H,0,12,3.000000e-06
Varden,PTree-H,0,72,3.000000e-06
Varden,PTree-H,0,42,2.000000e-06
Varden,PTree-H,0,3,1.000000e-06
Varden,PTree-H,0,39,2.000000e-06
Varden,PTree-H,0,30,2.000000e-06
Varden,PTree-H,0,80,4.000000e-06
Varden,PTree-H,0,10,2.000000e-06
Varden,PTree-H,0,70,3.000000e-06
Varden,PTree-H,0,55,2.000000e-06
Varden,PTree-H,0,45,2.000000e-06
Varden,PTree-H,0,7,1.000000e-06
Varden,PTree-H,0,38,1.000000e-06
Varden,PTree-H,0,10,2.000000e-06
Varden,PTree-H,0,15,2.000000e-06
Varden,PTree-H,0,15,2.000000e-06
Varden,PTree-H,0,29,5.000000e-06
Varden,PTree-H,1,2754,5.700000e-05
Varden,PTree-H,1,1686,1.800000e-05
Varden,PTree-H,1,1191,1.500000e-05
Varden,PTree-H,1,950,1.300000e-05
Varden,PTree-H,1,241,7.000000e-06
Varden,PTree-H,1,495,9.000000e-06
Varden,PTree-H,1,1068,1.500000e-05
Varden,PTree-H,1,712,1.000000e-05
Varden,PTree-H,1,356,8.000000e-06
Varden,PTree-H,1,1965,6.600000e-05
Varden,PTree-H,1,843,1.700000e-05
Varden,PTree-H,1,1122,1.900000e-05
Varden,PTree-H,1,1028,1.300000e-05
Varden,PTree-H,1,980,1.200000e-05
Varden,PTree-H,1,631,2.200000e-05
Varden,PTree-H,1,9800,2.260000e-04
Varden,PTree-H,1,8510,1.030000e-04
Varden,PTree-H,1,4726,4.500000e-05
Varden,PTree-H,1,3851,3.200000e-05
Varden,PTree-H,1,350,5.000000e-06
Varden,PTree-H,1,3501,3.100000e-05
Varden,PTree-H,1,2667,4.100000e-05
Varden,PTree-H,1,2461,2.300000e-05
Varden,PTree-H,1,645,7.000000e-06
Varden,PTree-H,1,1816,2.200000e-05
Varden,PTree-H,1,761,1.100000e-05
Varden,PTree-H,1,1055,1.300000e-05
Varden,PTree-H,1,404,7.000000e-06
Varden,PTree-H,1,651,8.000000e-06
Varden,PTree-H,1,206,7.000000e-06
Varden,PTree-H,1,834,1.700000e-05
Varden,PTree-H,1,875,1.800000e-05
Varden,PTree-H,1,3784,5.700000e-05
Varden,PTree-H,1,3080,3.000000e-05
Varden,PTree-H,1,3021,2.600000e-05
Varden,PTree-H,1,864,1.200000e-05
Varden,PTree-H,1,2157,1.800000e-05
Varden,PTree-H,1,573,9.000000e-06
Varden,PTree-H,1,1584,2.000000e-05
Varden,PTree-H,1,633,1.100000e-05
Varden,PTree-H,1,951,1.200000e-05
Varden,PTree-H,1,704,9.000000e-06
Varden,PTree-H,1,1290,3.900000e-05
Varden,PTree-H,1,109,5.000000e-06
Varden,PTree-H,1,1181,1.800000e-05
Varden,PTree-H,1,278,5.000000e-06
Varden,PTree-H,1,903,1.400000e-05
Varden,PTree-H,1,5678,1.490000e-04
Varden,PTree-H,1,3505,4.300000e-05
Varden,PTree-H,1,580,1.400000e-05
Varden,PTree-H,1,2925,3.300000e-05
Varden,PTree-H,1,964,2.000000e-05
Varden,PTree-H,1,1961,2.300000e-05
Varden,PTree-H,1,1544,2.300000e-05
Varden,PTree-H,1,954,1.600000e-05
Varden,PTree-H,1,590,1.000000e-05
Varden,PTree-H,1,417,1.200000e-05
Varden,PTree-H,1,2173,3.500000e-05
Varden,PTree-H,1,599,9.000000e-06
Varden,PTree-H,1,1574,2.000000e-05
Varden,PTree-H,1,395,7.000000e-06
Varden,PTree-H,1,1179,2.700000e-05
Varden,PTree-H,1,1171,1.500000e-05
Varden,PTree-H,1,807,9.000000e-06
Varden,PTree-H,1,364,8.000000e-06
Varden,PTree-H,1,1036,4.800000e-05
Varden,PTree-H,1,638,1.800000e-05
Varden,PTree-H,1,398,8.000000e-06
Varden,PTree-H,1,3897,1.020000e-04
Varden,PTree-H,1,3060,3.200000e-05
Varden,PTree-H,1,2455,2.800000e-05
Varden,PTree-H,1,2366,2.500000e-05
Varden,PTree-H,1,1337,1.500000e-05
Varden,PTree-H,1,101,7.000000e-06
Varden,PTree-H,1,1236,1.500000e-05
Varden,PTree-H,1,1173,1.100000e-05
Varden,PTree-H,1,1054,1.200000e-05
Varden,PTree-H,1,1035,1.300000e-05
Varden,PTree-H,1,658,9.000000e-06
Varden,PTree-H,1,377,7.000000e-06
Varden,PTree-H,1,119,4.000000e-06
Varden,PTree-H,1,1029,1.400000e-05
Varden,PTree-H,1,177,6.000000e-06
Varden,PTree-H,1,852,1.200000e-05
Varden,PTree-H,1,605,1.300000e-05
Varden,PTree-H,1,837,2.500000e-05
Varden,PTree-H,1,6999,1.630000e-04
Varden,PTree-H,1,5158,6.200000e-05
Varden,PTree-H,1,1812,2.400000e-05
Varden,PTree-H,1,1339,1.900000e-05
Varden,PTree-H,1,720,9.000000e-06
Varden,PTree-H,1,619,1.100000e-05
Varden,PTree-H,1,473,9.000000e-06
Varden,PTree-H,1,3346,4.000000e-05
Varden,PTree-H,1,495,1.100000e-05
Varden,PTree-H,1,2851,3.100000e-05
Varden,PTree-H,1,1345,1.900000e-05
Varden,PTree-H,1,112,5.000000e-06
Varden,PTree-H,1,1233,1.400000e-05
Varden,PTree-H,1,676,1.100000e-05
Varden,PTree-H,2,208812,1.533000e-03
Varden,PTree-H,2,206058,1.736000e-03
Varden,PTree-H,2,16636,1.740000e-04
Varden,PTree-H,2,189422,1.078000e-03
Varden,PTree-H,2,72661,5.320000e-04
Varden,PTree-H,2,14592,1.250000e-04
Varden,PTree-H,2,58069,4.230000e-04
Varden,PTree-H,2,49260,3.730000e-04
Varden,PTree-H,2,46264,3.250000e-04
Varden,PTree-H,2,37768,2.520000e-04
Varden,PTree-H,2,23257,1.990000e-04
Varden,PTree-H,2,13746,1.300000e-04
Varden,PTree-H,2,14511,1.540000e-04
Varden,PTree-H,2,116761,1.020000e-03
Varden,PTree-H,2,12779,1.430000e-04
Varden,PTree-H,2,103982,8.450000e-04
Varden,PTree-H,2,22836,2.640000e-04
Varden,PTree-H,2,21628,2.310000e-04
Varden,PTree-H,2,15280,1.790000e-04
Varden,PTree-H,2,81146,7.950000e-04
Varden,PTree-H,2,75003,6.760000e-04
Varden,PTree-H,2,69080,5.990000e-04
Varden,PTree-H,2,60826,5.800000e-04
Varden,PTree-H,2,10991,1.450000e-04
Varden,PTree-H,2,49835,4.960000e-04
Varden,PTree-H,2,37975,3.600000e-04
Varden,PTree-H,2,22804,3.120000e-04
Varden,PTree-H,2,12308,1.290000e-04
Varden,PTree-H,2,10496,1.240000e-04
Varden,PTree-H,2,15171,1.820000e-04
Varden,PTree-H,2,11860,1.400000e-04
Varden,PTree-H,2,180321,7.770000e-04
Varden,PTree-H,2,100824,7.190000e-04
Varden,PTree-H,2,24139,2.800000e-04
Varden,PTree-H,2,15406,1.590000e-04
Varden,PTree-H,2,76685,5.660000e-04
Varden,PTree-H,2,52622,4.000000e-04
Varden,PTree-H,2,34179,2.240000e-04
Varden,PTree-H,2,15369,1.750000e-04
Varden,PTree-H,2,18810,1.840000e-04
Varden,PTree-H,2,18443,2.050000e-04
Varden,PTree-H,2,24063,2.080000e-04
Varden,PTree-H,2,19752,1.560000e-04
Varden,PTree-H,2,79497,9.190000e-04
Varden,PTree-H,2,31909,3.820000e-04
Varden,PTree-H,2,31444,3.030000e-04
Varden,PTree-H,2,27074,2.680000e-04
Varden,PTree-H,2,16361,1.810000e-04
Varden,PTree-H,2,10713,1.570000e-04
Varden,PTree-H,2,47588,5.490000e-04
Varden,PTree-H,2,14892,1.920000e-04
Varden,PTree-H,2,32696,3.690000e-04
Varden,PTree-H,2,17602,1.610000e-04
Varden,PTree-H,2,15094,1.730000e-04
Varden,PTree-H,2,381277,1.920000e-03
Varden,PTree-H,2,271070,2.183000e-03
Varden,PTree-H,2,171620,1.168000e-03
Varden,PTree-H,2,66274,4.010000e-04
Varden,PTree-H,2,52684,2.800000e-04
Varden,PTree-H,2,50194,2.720000e-04
Varden,PTree-H,2,40578,3.060000e-04
Varden,PTree-H,2,32307,2.290000e-04
Varden,PTree-H,2,25548,2.040000e-04
Varden,PTree-H,2,14100,1.400000e-04
Varden,PTree-H,2,11448,1.060000e-04
Varden,PTree-H,2,13590,1.520000e-04
Varden,PTree-H,2,105346,6.630000e-04
Varden,PTree-H,2,76448,5.570000e-04
Varden,PTree-H,2,30610,2.570000e-04
Varden,PTree-H,2,16119,1.450000e-04
Varden,PTree-H,2,14491,1.380000e-04
Varden,PTree-H,2,45838,3.180000e-04
Varden,PTree-H,2,34302,2.470000e-04
Varden,PTree-H,2,23429,1.710000e-04
Varden,PTree-H,2,11586,9.800000e-05
Varden,PTree-H,2,11843,1.140000e-04
Varden,PTree-H,2,10873,1.130000e-04
Varden,PTree-H,2,11536,1.190000e-04
Varden,PTree-H,2,28898,3.270000e-04
Varden,PTree-H,2,23907,2.590000e-04
Varden,PTree-H,2,14499,1.730000e-04
Varden,PTree-H,2,99450,7.450000e-04
Varden,PTree-H,2,96261,6.020000e-04
Varden,PTree-H,2,38082,3.260000e-04
Varden,PTree-H,2,12667,1.360000e-04
Varden,PTree-H,2,25415,2.230000e-04
Varden,PTree-H,2,21317,1.670000e-04
Varden,PTree-H,2,15669,2.040000e-04
Varden,PTree-H,2,58179,3.180000e-04
Varden,PTree-H,2,57463,2.750000e-04
Varden,PTree-H,2,15949,1.820000e-04
Varden,PTree-H,2,41514,2.440000e-04
Varden,PTree-H,2,40406,2.510000e-04
Varden,PTree-H,2,39867,2.210000e-04
Varden,PTree-H,2,15851,1.390000e-04
Varden,PTree-H,2,24016,1.330000e-04
Varden,PTree-H,2,22451,1.500000e-04
Varden,PTree-H,2,21130,1.100000e-04
Varden,PTree-H,2,14714,1.170000e-04
Varden,PTree-H,2,110207,1.777000e-03
Varden,PTree-Z,0,9,2.000000e-05
Varden,PTree-Z,0,7,2.000000e-06
Varden,PTree-Z,0,3,1.000000e-06
Varden,PTree-Z,0,3,1.000000e-06
Varden,PTree-Z,0,3,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,4,1.000000e-06
Varden,PTree-Z,0,3,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,12,9.000000e-06
Varden,PTree-Z,0,11,2.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,10,2.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,8,2.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,6,2.000000e-06
Varden,PTree-Z,0,4,1.000000e-06
Varden,PTree-Z,0,3,1.000000e-06
Varden,PTree-Z,0,3,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,15,2.000000e-06
Varden,PTree-Z,0,11,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,10,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,2,0.000000e+00
Varden,PTree-Z,0,2,0.000000e+00
Varden,PTree-Z,0,1,0.000000e+00
Varden,PTree-Z,0,1,0.000000e+00
Varden,PTree-Z,0,8,1.000000e-06
Varden,PTree-Z,0,7,1.000000e-06
Varden,PTree-Z,0,5,1.000000e-06
Varden,PTree-Z,0,4,1.000000e-06
Varden,PTree-Z,0,3,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,1,0.000000e+00
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,0.000000e+00
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,2,0.000000e+00
Varden,PTree-Z,0,1,0.000000e+00
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,4,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,3,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,2,0.000000e+00
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,16,1.000000e-06
Varden,PTree-Z,0,3,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,13,1.000000e-06
Varden,PTree-Z,0,4,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,3,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,0,2,0.000000e+00
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,1,1.000000e-06
Varden,PTree-Z,0,9,1.000000e-06
Varden,PTree-Z,0,7,1.000000e-06
Varden,PTree-Z,0,2,1.000000e-06
Varden,PTree-Z,1,2754,9.500000e-05
Varden,PTree-Z,1,1686,2.200000e-05
Varden,PTree-Z,1,1191,1.500000e-05
Varden,PTree-Z,1,950,1.200000e-05
Varden,PTree-Z,1,908,1.100000e-05
Varden,PTree-Z,1,899,9.000000e-06
Varden,PTree-Z,1,715,7.000000e-06
Varden,PTree-Z,1,675,9.000000e-06
Varden,PTree-Z,1,599,9.000000e-06
Varden,PTree-Z,1,401,8.000000e-06
Varden,PTree-Z,1,369,7.000000e-06
Varden,PTree-Z,1,210,5.000000e-06
Varden,PTree-Z,1,144,5.000000e-06
Varden,PTree-Z,1,159,5.000000e-06
Varden,PTree-Z,1,156,4.000000e-06
Varden,PTree-Z,1,198,5.000000e-06
Varden,PTree-Z,1,173,4.000000e-06
Varden,PTree-Z,1,184,5.000000e-06
Varden,PTree-Z,1,180,4.000000e-06
Varden,PTree-Z,1,105,4.000000e-06
Varden,PTree-Z,1,105,2.000000e-06
Varden,PTree-Z,1,102,2.000000e-06
Varden,PTree-Z,1,241,4.000000e-06
Varden,PTree-Z,1,146,3.000000e-06
Varden,PTree-Z,1,101,2.000000e-06
Varden,PTree-Z,1,495,8.000000e-06
Varden,PTree-Z,1,359,6.000000e-06
Varden,PTree-Z,1,271,6.000000e-06
Varden,PTree-Z,1,135,3.000000e-06
Varden,PTree-Z,1,134,2.000000e-06
Varden,PTree-Z,1,101,3.000000e-06
Varden,PTree-Z,1,136,5.000000e-06
Varden,PTree-Z,1,130,4.000000e-06
Varden,PTree-Z,1,115,4.000000e-06
Varden,PTree-Z,1,136,4.000000e-06
Varden,PTree-Z,1,1068,2.400000e-05
Varden,PTree-Z,1,793,1.200000e-05
Varden,PTree-Z,1,702,1.200000e-05
Varden,PTree-Z,1,616,8.000000e-06
Varden,PTree-Z,1,490,7.000000e-06
Varden,PTree-Z,1,446,6.000000e-06
Varden,PTree-Z,1,391,6.000000e-06
Varden,PTree-Z,1,376,7.000000e-06
Varden,PTree-Z,1,314,1.300000e-05
Varden,PTree-Z,1,200,5.000000e-06
Varden,PTree-Z,1,174,4.000000e-06
Varden,PTree-Z,1,163,4.000000e-06
Varden,PTree-Z,1,129,4.000000e-06
Varden,PTree-Z,1,111,4.000000e-06
Varden,PTree-Z,1,114,6.000000e-06
Varden,PTree-Z,1,102,5.000000e-06
Varden,PTree-Z,1,126,4.000000e-06
Varden,PTree-Z,1,116,3.000000e-06
Varden,PTree-Z,1,275,1.100000e-05
Varden,PTree-Z,1,178,6.000000e-06
Varden,PTree-Z,1,136,5.000000e-06
Varden,PTree-Z,1,4617,1.390000e-04
Varden,PTree-Z,1,1822,3.100000e-05
Varden,PTree-Z,1,961,1.600000e-05
Varden,PTree-Z,1,290,6.000000e-06
Varden,PTree-Z,1,218,4.000000e-06
Varden,PTree-Z,1,201,4.000000e-06
Varden,PTree-Z,1,115,4.000000e-06
Varden,PTree-Z,1,114,3.000000e-06
Varden,PTree-Z,1,671,1.100000e-05
Varden,PTree-Z,1,147,5.000000e-06
Varden,PTree-Z,1,135,4.000000e-06
Varden,PTree-Z,1,524,1.000000e-05
Varden,PTree-Z,1,367,7.000000e-06
Varden,PTree-Z,1,320,7.000000e-06
Varden,PTree-Z,1,227,5.000000e-06
Varden,PTree-Z,1,133,5.000000e-06
Varden,PTree-Z,1,157,6.000000e-06
Varden,PTree-Z,1,141,5.000000e-06
Varden,PTree-Z,1,113,5.000000e-06
Varden,PTree-Z,1,861,1.600000e-05
Varden,PTree-Z,1,824,1.500000e-05
Varden,PTree-Z,1,490,1.000000e-05
Varden,PTree-Z,1,451,1.000000e-05
Varden,PTree-Z,1,358,7.000000e-06
Varden,PTree-Z,1,274,6.000000e-06
Varden,PTree-Z,1,215,5.000000e-06
Varden,PTree-Z,1,132,5.000000e-06
Varden,PTree-Z,1,334,1.100000e-05
Varden,PTree-Z,1,301,9.000000e-06
Varden,PTree-Z,1,296,8.000000e-06
Varden,PTree-Z,1,267,7.000000e-06
Varden,PTree-Z,1,182,7.000000e-06
Varden,PTree-Z,1,134,5.000000e-06
Varden,PTree-Z,1,123,5.000000e-06
Varden,PTree-Z,1,104,5.000000e-06
Varden,PTree-Z,1,2795,5.500000e-05
Varden,PTree-Z,1,2103,2.800000e-05
Varden,PTree-Z,1,296,8.000000e-06
Varden,PTree-Z,1,229,7.000000e-06
Varden,PTree-Z,1,172,5.000000e-06
Varden,PTree-Z,1,126,4.000000e-06
Varden,PTree-Z,1,1807,1.700000e-05
Varden,PTree-Z,1,313,6.000000e-06
Varden,PTree-Z,1,308,7.000000e-06
Varden,PTree-Z,2,208812,2.246000e-03
Varden,PTree-Z,2,206058,2.423000e-03
Varden,PTree-Z,2,16636,2.220000e-04
Varden,PTree-Z,2,10979,1.210000e-04
Varden,PTree-Z,2,189422,1.406000e-03
Varden,PTree-Z,2,27921,3.310000e-04
Varden,PTree-Z,2,19128,2.390000e-04
Varden,PTree-Z,2,16374,1.740000e-04
Varden,PTree-Z,2,16170,1.950000e-04
Varden,PTree-Z,2,12605,1.710000e-04
Varden,PTree-Z,2,10351,1.330000e-04
Varden,PTree-Z,2,161501,1.003000e-03
Varden,PTree-Z,2,125048,7.570000e-04
Varden,PTree-Z,2,84812,5.730000e-04
Varden,PTree-Z,2,63281,5.310000e-04
Varden,PTree-Z,2,36779,3.400000e-04
Varden,PTree-Z,2,30585,2.680000e-04
Varden,PTree-Z,2,12441,1.540000e-04
Varden,PTree-Z,2,10903,1.100000e-04
Varden,PTree-Z,2,18144,1.860000e-04
Varden,PTree-Z,2,10526,1.190000e-04
Varden,PTree-Z,2,26502,2.880000e-04
Varden,PTree-Z,2,17020,1.970000e-04
Varden,PTree-Z,2,14303,1.460000e-04
Varden,PTree-Z,2,12374,1.260000e-04
Varden,PTree-Z,2,11817,1.180000e-04
Varden,PTree-Z,2,10794,1.050000e-04
Varden,PTree-Z,2,21531,2.000000e-04
Varden,PTree-Z,2,18429,1.540000e-04
Varden,PTree-Z,2,18309,1.790000e-04
Varden,PTree-Z,2,13655,1.360000e-04
Varden,PTree-Z,2,40236,2.980000e-04
Varden,PTree-Z,2,14275,1.720000e-04
Varden,PTree-Z,2,11788,1.320000e-04
Varden,PTree-Z,2,25961,2.040000e-04
Varden,PTree-Z,2,14189,1.060000e-04
Varden,PTree-Z,2,11772,1.040000e-04
Varden,PTree-Z,2,36453,4.150000e-04
Varden,PTree-Z,2,30156,3.490000e-04
Varden,PTree-Z,2,23550,2.720000e-04
Varden,PTree-Z,2,21547,2.640000e-04
Varden,PTree-Z,2,11836,1.680000e-04
Varden,PTree-Z,2,122812,1.361000e-03
Varden,PTree-Z,2,54340,6.730000e-04
Varden,PTree-Z,2,33946,4.440000e-04
Varden,PTree-Z,2,31767,2.890000e-04
Varden,PTree-Z,2,23307,2.410000e-04
Varden,PTree-Z,2,17475,2.190000e-04
Varden,PTree-Z,2,13157,1.400000e-04
Varden,PTree-Z,2,20394,3.060000e-04
Varden,PTree-Z,2,13939,2.070000e-04
Varden,PTree-Z,2,10572,1.610000e-04
Varden,PTree-Z,2,10123,1.450000e-04
Varden,PTree-Z,2,68472,1.203000e-03
Varden,PTree-Z,2,32902,3.960000e-04
Varden,PTree-Z,2,24682,2.300000e-04
Varden,PTree-Z,2,18147,2.200000e-04
Varden,PTree-Z,2,12970,1.330000e-04
Varden,PTree-Z,2,35570,4.160000e-04
Varden,PTree-Z,2,33394,3.780000e-04
Varden,PTree-Z,2,13151,1.820000e-04
Varden,PTree-Z,2,10338,1.130000e-04
Varden,PTree-Z,2,20243,2.500000e-04
Varden,PTree-Z,2,19762,2.190000e-04
Varden,PTree-Z,2,16708,1.750000e-04
Varden,PTree-Z,2,11239,1.360000e-04
Varden,PTree-Z,2,10565,1.280000e-04
Varden,PTree-Z,2,537551,2.392000e-03
Varden,PTree-Z,2,263040,1.703000e-03
Varden,PTree-Z,2,17813,1.960000e-04
Varden,PTree-Z,2,17158,1.170000e-04
Varden,PTree-Z,2,15214,1.250000e-04
Varden,PTree-Z,2,12381,1.250000e-04
Varden,PTree-Z,2,12032,1.110000e-04
Varden,PTree-Z,2,11625,1.260000e-04
Varden,PTree-Z,2,11169,1.120000e-04
Varden,PTree-Z,2,245227,1.368000e-03
Varden,PTree-Z,2,144895,1.141000e-03
Varden,PTree-Z,2,95143,8.470000e-04
Varden,PTree-Z,2,37671,3.540000e-04
Varden,PTree-Z,2,30262,2.990000e-04
Varden,PTree-Z,2,18880,1.820000e-04
Varden,PTree-Z,2,13479,1.460000e-04
Varden,PTree-Z,2,11283,1.180000e-04
Varden,PTree-Z,2,11382,1.410000e-04
Varden,PTree-Z,2,57472,5.110000e-04
Varden,PTree-Z,2,56418,4.640000e-04
Varden,PTree-Z,2,55102,4.470000e-04
Varden,PTree-Z,2,10022,1.450000e-04
Varden,PTree-Z,2,45080,4.460000e-04
Varden,PTree-Z,2,18726,2.260000e-04
Varden,PTree-Z,2,15635,1.850000e-04
Varden,PTree-Z,2,12056,1.700000e-04
Varden,PTree-Z,2,26354,3.020000e-04
Varden,PTree-Z,2,19650,2.130000e-04
Varden,PTree-Z,2,15264,2.060000e-04
Varden,PTree-Z,2,13201,1.610000e-04
Varden,PTree-Z,2,11288,1.250000e-04
Varden,PTree-Z,2,49752,6.140000e-04
Varden,PTree-Z,2,44767,4.760000e-04
Varden,CPAM-H,0,9,1.600000e-05
Varden,CPAM-H,0,76,9.000000e-06
Varden,CPAM-H,0,38,2.000000e-06
Varden,CPAM-H,0,38,2.000000e-06
Varden,CPAM-H,0,40,4.000000e-06
Varden,CPAM-H,0,4,1.000000e-06
Varden,CPAM-H,0,36,2.000000e-06
Varden,CPAM-H,0,42,7.000000e-06
Varden,CPAM-H,0,26,2.000000e-06
Varden,CPAM-H,0,16,2.000000e-06
Varden,CPAM-H,0,35,3.000000e-06
Varden,CPAM-H,0,83,8.000000e-06
Varden,CPAM-H,0,14,2.000000e-06
Varden,CPAM-H,0,69,3.000000e-06
Varden,CPAM-H,0,9,1.000000e-06
Varden,CPAM-H,0,60,2.000000e-06
Varden,CPAM-H,0,55,2.000000e-06
Varden,CPAM-H,0,15,1.000000e-06
Varden,CPAM-H,0,40,2.000000e-06
Varden,CPAM-H,0,27,2.000000e-06
Varden,CPAM-H,0,13,2.000000e-06
Varden,CPAM-H,0,5,2.000000e-06
Varden,CPAM-H,0,25,2.000000e-06
Varden,CPAM-H,0,95,5.000000e-06
Varden,CPAM-H,0,83,3.000000e-06
Varden,CPAM-H,0,15,2.000000e-06
Varden,CPAM-H,0,68,2.000000e-06
Varden,CPAM-H,0,38,2.000000e-06
Varden,CPAM-H,0,30,2.000000e-06
Varden,CPAM-H,0,12,2.000000e-06
Varden,CPAM-H,0,20,2.000000e-06
Varden,CPAM-H,0,42,2.000000e-06
Varden,CPAM-H,0,32,2.000000e-06
Varden,CPAM-H,0,10,2.000000e-06
Varden,CPAM-H,0,31,6.000000e-06
Varden,CPAM-H,0,21,3.000000e-06
Varden,CPAM-H,0,91,5.000000e-06
Varden,CPAM-H,0,14,2.000000e-06
Varden,CPAM-H,0,77,3.000000e-06
Varden,CPAM-H,0,61,2.000000e-06
Varden,CPAM-H,0,53,2.000000e-06
Varden,CPAM-H,0,41,2.000000e-06
Varden,CPAM-H,0,41,2.000000e-06
Varden,CPAM-H,0,40,2.000000e-06
Varden,CPAM-H,0,30,2.000000e-06
Varden,CPAM-H,0,10,2.000000e-06
Varden,CPAM-H,0,1,1.000000e-06
Varden,CPAM-H,0,12,2.000000e-06
Varden,CPAM-H,0,8,2.000000e-06
Varden,CPAM-H,0,16,2.000000e-06
Varden,CPAM-H,0,74,3.000000e-06
Varden,CPAM-H,0,34,2.000000e-06
Varden,CPAM-H,0,40,2.000000e-06
Varden,CPAM-H,0,31,2.000000e-06
Varden,CPAM-H,0,9,2.000000e-06
Varden,CPAM-H,0,40,4.000000e-06
Varden,CPAM-H,0,33,3.000000e-06
Varden,CPAM-H,0,7,3.000000e-06
Varden,CPAM-H,0,27,5.000000e-06
Varden,CPAM-H,0,96,8.000000e-06
Varden,CPAM-H,0,91,4.000000e-06
Varden,CPAM-H,0,75,3.000000e-06
Varden,CPAM-H,0,26,3.000000e-06
Varden,CPAM-H,0,49,3.000000e-06
Varden,CPAM-H,0,40,2.000000e-06
Varden,CPAM-H,0,29,2.000000e-06
Varden,CPAM-H,0,11,2.000000e-06
Varden,CPAM-H,0,9,2.000000e-06
Varden,CPAM-H,0,16,2.000000e-06
Varden,CPAM-H,0,5,2.000000e-06
Varden,CPAM-H,0,61,5.000000e-06
Varden,CPAM-H,0,38,4.000000e-06
Varden,CPAM-H,0,23,4.000000e-06
Varden,CPAM-H,0,42,4.000000e-06
Varden,CPAM-H,0,42,3.000000e-06
Varden,CPAM-H,0,20,2.000000e-06
Varden,CPAM-H,0,22,3.000000e-06
Varden,CPAM-H,0,74,5.000000e-06
Varden,CPAM-H,0,62,3.000000e-06
Varden,CPAM-H,0,12,1.000000e-06
Varden,CPAM-H,0,50,3.000000e-06
Varden,CPAM-H,0,23,3.000000e-06
Varden,CPAM-H,0,27,2.000000e-06
Varden,CPAM-H,0,12,3.000000e-06
Varden,CPAM-H,0,72,3.000000e-06
Varden,CPAM-H,0,42,2.000000e-06
Varden,CPAM-H,0,3,2.000000e-06
Varden,CPAM-H,0,39,2.000000e-06
Varden,CPAM-H,0,30,2.000000e-06
Varden,CPAM-H,0,80,4.000000e-06
Varden,CPAM-H,0,10,2.000000e-06
Varden,CPAM-H,0,70,3.000000e-06
Varden,CPAM-H,0,55,2.000000e-06
Varden,CPAM-H,0,45,2.000000e-06
Varden,CPAM-H,0,7,2.000000e-06
Varden,CPAM-H,0,38,2.000000e-06
Varden,CPAM-H,0,10,2.000000e-06
Varden,CPAM-H,0,15,2.000000e-06
Varden,CPAM-H,0,15,2.000000e-06
Varden,CPAM-H,0,29,6.000000e-06
Varden,CPAM-H,1,2754,6.400000e-05
Varden,CPAM-H,1,1686,1.700000e-05
Varden,CPAM-H,1,1191,1.500000e-05
Varden,CPAM-H,1,950,9.000000e-06
Varden,CPAM-H,1,241,5.000000e-06
Varden,CPAM-H,1,495,9.000000e-06
Varden,CPAM-H,1,1068,2.100000e-05
Varden,CPAM-H,1,712,1.000000e-05
Varden,CPAM-H,1,356,7.000000e-06
Varden,CPAM-H,1,1965,6.600000e-05
Varden,CPAM-H,1,843,1.500000e-05
Varden,CPAM-H,1,1122,1.400000e-05
Varden,CPAM-H,1,1028,1.400000e-05
Varden,CPAM-H,1,980,1.300000e-05
Varden,CPAM-H,1,631,2.300000e-05
Varden,CPAM-H,1,9800,2.460000e-04
Varden,CPAM-H,1,8510,1.140000e-04
Varden,CPAM-H,1,4726,4.800000e-05
Varden,CPAM-H,1,3851,3.300000e-05
Varden,CPAM-H,1,350,5.000000e-06
Varden,CPAM-H,1,3501,3.200000e-05
Varden,CPAM-H,1,2667,2.600000e-05
Varden,CPAM-H,1,2461,2.000000e-05
Varden,CPAM-H,1,645,1.000000e-05
Varden,CPAM-H,1,1816,1.900000e-05
Varden,CPAM-H,1,761,9.000000e-06
Varden,CPAM-H,1,1055,1.300000e-05
Varden,CPAM-H,1,404,5.000000e-06
Varden,CPAM-H,1,651,8.000000e-06
Varden,CPAM-H,1,206,7.000000e-06
Varden,CPAM-H,1,834,1.800000e-05
Varden,CPAM-H,1,875,1.800000e-05
Varden,CPAM-H,1,3784,6.800000e-05
Varden,CPAM-H,1,3080,3.800000e-05
Varden,CPAM-H,1,3021,2.400000e-05
Varden,CPAM-H,1,864,1.200000e-05
Varden,CPAM-H,1,2157,2.400000e-05
Varden,CPAM-H,1,573,7.000000e-06
Varden,CPAM-H,1,1584,2.000000e-05
Varden,CPAM-H,1,633,1.100000e-05
Varden,CPAM-H,1,951,1.300000e-05
Varden,CPAM-H,1,704,1.100000e-05
Varden,CPAM-H,1,1290,4.100000e-05
Varden,CPAM-H,1,109,4.000000e-06
Varden,CPAM-H,1,1181,1.400000e-05
Varden,CPAM-H,1,278,5.000000e-06
Varden,CPAM-H,1,903,1.500000e-05
Varden,CPAM-H,1,5678,1.640000e-04
Varden,CPAM-H,1,3505,4.700000e-05
Varden,CPAM-H,1,580,1.400000e-05
Varden,CPAM-H,1,2925,3.200000e-05
Varden,CPAM-H,1,964,1.900000e-05
Varden,CPAM-H,1,1961,2.100000e-05
Varden,CPAM-H,1,1544,2.100000e-05
Varden,CPAM-H,1,954,1.400000e-05
Varden,CPAM-H,1,590,1.000000e-05
Varden,CPAM-H,1,417,1.200000e-05
Varden,CPAM-H,1,2173,4.800000e-05
Varden,CPAM-H,1,599,9.000000e-06
Varden,CPAM-H,1,1574,2.000000e-05
Varden,CPAM-H,1,395,8.000000e-06
Varden,CPAM-H,1,1179,1.500000e-05
Varden,CPAM-H,1,1171,1.200000e-05
Varden,CPAM-H,1,807,7.000000e-06
Varden,CPAM-H,1,364,7.000000e-06
Varden,CPAM-H,1,1036,4.500000e-05
Varden,CPAM-H,1,638,1.800000e-05
Varden,CPAM-H,1,398,1.100000e-05
Varden,CPAM-H,1,3897,1.020000e-04
Varden,CPAM-H,1,3060,4.800000e-05
Varden,CPAM-H,1,2455,2.800000e-05
Varden,CPAM-H,1,2366,2.500000e-05
Varden,CPAM-H,1,1337,1.500000e-05
Varden,CPAM-H,1,101,7.000000e-06
Varden,CPAM-H,1,1236,1.700000e-05
Varden,CPAM-H,1,1173,1.200000e-05
Varden,CPAM-H,1,1054,1.200000e-05
Varden,CPAM-H,1,1035,1.000000e-05
Varden,CPAM-H,1,658,8.000000e-06
Varden,CPAM-H,1,377,7.000000e-06
Varden,CPAM-H,1,119,4.000000e-06
Varden,CPAM-H,1,1029,1.500000e-05
Varden,CPAM-H,1,177,6.000000e-06
Varden,CPAM-H,1,852,1.200000e-05
Varden,CPAM-H,1,605,1.500000e-05
Varden,CPAM-H,1,837,2.700000e-05
Varden,CPAM-H,1,6999,1.770000e-04
Varden,CPAM-H,1,5158,7.800000e-05
Varden,CPAM-H,1,1812,2.800000e-05
Varden,CPAM-H,1,1339,2.300000e-05
Varden,CPAM-H,1,720,9.000000e-06
Varden,CPAM-H,1,619,1.000000e-05
Varden,CPAM-H,1,473,8.000000e-06
Varden,CPAM-H,1,3346,4.600000e-05
Varden,CPAM-H,1,495,1.100000e-05
Varden,CPAM-H,1,2851,3.300000e-05
Varden,CPAM-H,1,1345,1.500000e-05
Varden,CPAM-H,1,112,4.000000e-06
Varden,CPAM-H,1,1233,1.700000e-05
Varden,CPAM-H,1,676,1.200000e-05
Varden,CPAM-H,2,208812,1.681000e-03
Varden,CPAM-H,2,206058,1.886000e-03
Varden,CPAM-H,2,16636,1.980000e-04
Varden,CPAM-H,2,189422,1.178000e-03
Varden,CPAM-H,2,72661,5.900000e-04
Varden,CPAM-H,2,14592,1.280000e-04
Varden,CPAM-H,2,58069,4.330000e-04
Varden,CPAM-H,2,49260,3.350000e-04
Varden,CPAM-H,2,46264,3.240000e-04
Varden,CPAM-H,2,37768,2.590000e-04
Varden,CPAM-H,2,23257,1.910000e-04
Varden,CPAM-H,2,13746,1.200000e-04
Varden,CPAM-H,2,14511,1.370000e-04
Varden,CPAM-H,2,116761,9.870000e-04
Varden,CPAM-H,2,12779,1.350000e-04
Varden,CPAM-H,2,103982,8.510000e-04
Varden,CPAM-H,2,22836,3.020000e-04
Varden,CPAM-H,2,21628,2.560000e-04
Varden,CPAM-H,2,15280,2.160000e-04
Varden,CPAM-H,2,81146,7.920000e-04
Varden,CPAM-H,2,75003,6.680000e-04
Varden,CPAM-H,2,69080,6.600000e-04
Varden,CPAM-H,2,60826,5.300000e-04
Varden,CPAM-H,2,10991,1.740000e-04
Varden,CPAM-H,2,49835,4.740000e-04
Varden,CPAM-H,2,37975,3.620000e-04
Varden,CPAM-H,2,22804,2.420000e-04
Varden,CPAM-H,2,12308,1.300000e-04
Varden,CPAM-H,2,10496,1.200000e-04
Varden,CPAM-H,2,15171,1.880000e-04
Varden,CPAM-H,2,11860,1.420000e-04
Varden,CPAM-H,2,180321,7.970000e-04
Varden,CPAM-H,2,100824,8.220000e-04
Varden,CPAM-H,2,24139,3.360000e-04
Varden,CPAM-H,2,15406,1.520000e-04
Varden,CPAM-H,2,76685,5.960000e-04
Varden,CPAM-H,2,52622,4.250000e-04
Varden,CPAM-H,2,34179,2.550000e-04
Varden,CPAM-H,2,15369,1.620000e-04
Varden,CPAM-H,2,18810,1.850000e-04
Varden,CPAM-H,2,18443,2.070000e-04
Varden,CPAM-H,2,24063,2.410000e-04
Varden,CPAM-H,2,19752,1.430000e-04
Varden,CPAM-H,2,79497,9.730000e-04
Varden,CPAM-H,2,31909,3.880000e-04
Varden,CPAM-H,2,31444,3.080000e-04
Varden,CPAM-H,2,27074,3.240000e-04
Varden,CPAM-H,2,16361,2.060000e-04
Varden,CPAM-H,2,10713,1.600000e-04
Varden,CPAM-H,2,47588,6.380000e-04
Varden,CPAM-H,2,14892,1.870000e-04
Varden,CPAM-H,2,32696,3.670000e-04
Varden,CPAM-H,2,17602,1.680000e-04
Varden,CPAM-H,2,15094,1.500000e-04
Varden,CPAM-H,2,381277,2.010000e-03
Varden,CPAM-H,2,271070,2.305000e-03
Varden,CPAM-H,2,171620,1.251000e-03
Varden,CPAM-H,2,66274,4.280000e-04
Varden,CPAM-H,2,52684,3.030000e-04
Varden,CPAM-H,2,50194,2.890000e-04
Varden,CPAM-H,2,40578,3.180000e-04
Varden,CPAM-H,2,32307,2.120000e-04
Varden,CPAM-H,2,25548,1.860000e-04
Varden,CPAM-H,2,14100,1.490000e-04
Varden,CPAM-H,2,11448,1.180000e-04
Varden,CPAM-H,2,13590,1.340000e-04
Varden,CPAM-H,2,105346,7.190000e-04
Varden,CPAM-H,2,76448,5.640000e-04
Varden,CPAM-H,2,30610,2.440000e-04
Varden,CPAM-H,2,16119,1.410000e-04
Varden,CPAM-H,2,14491,1.290000e-04
Varden,CPAM-H,2,45838,3.230000e-04
Varden,CPAM-H,2,34302,2.780000e-04
Varden,CPAM-H,2,23429,1.840000e-04
Varden,CPAM-H,2,11586,1.050000e-04
Varden,CPAM-H,2,11843,1.190000e-04
Varden,CPAM-H,2,10873,1.150000e-04
Varden,CPAM-H,2,11536,1.240000e-04
Varden,CPAM-H,2,28898,3.130000e-04
Varden,CPAM-H,2,23907,2.330000e-04
Varden,CPAM-H,2,14499,1.650000e-04
Varden,CPAM-H,2,99450,8.140000e-04
Varden,CPAM-H,2,96261,6.690000e-04
Varden,CPAM-H,2,38082,3.310000e-04
Varden,CPAM-H,2,12667,1.330000e-04
Varden,CPAM-H,2,25415,2.110000e-04
Varden,CPAM-H,2,21317,1.690000e-04
Varden,CPAM-H,2,15669,1.380000e-04
Varden,CPAM-H,2,58179,3.480000e-04
Varden,CPAM-H,2,57463,3.370000e-04
Varden,CPAM-H,2,15949,1.940000e-04
Varden,CPAM-H,2,41514,2.640000e-04
Varden,CPAM-H,2,40406,2.000000e-04
Varden,CPAM-H,2,39867,2.290000e-04
Varden,CPAM-H,2,15851,1.620000e-04
Varden,CPAM-H,2,24016,1.370000e-04
Varden,CPAM-H,2,22451,1.360000e-04
Varden,CPAM-H,2,21130,1.210000e-04
Varden,CPAM-H,2,14714,1.350000e-04
Varden,CPAM-H,2,110207,1.912000e-03
Varden,CPAM-Z,0,9,2.100000e-05
Varden,CPAM-Z,0,76,9.000000e-06
Varden,CPAM-Z,0,38,2.000000e-06
Varden,CPAM-Z,0,38,2.000000e-06
Varden,CPAM-Z,0,40,4.000000e-06
Varden,CPAM-Z,0,4,1.000000e-06
Varden,CPAM-Z,0,36,2.000000e-06
Varden,CPAM-Z,0,42,1.000000e-05
Varden,CPAM-Z,0,26,3.000000e-06
Varden,CPAM-Z,0,16,3.000000e-06
Varden,CPAM-Z,0,35,2.000000e-06
Varden,CPAM-Z,0,83,1.100000e-05
Varden,CPAM-Z,0,14,2.000000e-06
Varden,CPAM-Z,0,69,4.000000e-06
Varden,CPAM-Z,0,9,2.000000e-06
Varden,CPAM-Z,0,60,3.000000e-06
Varden,CPAM-Z,0,55,3.000000e-06
Varden,CPAM-Z,0,15,2.000000e-06
Varden,CPAM-Z,0,40,3.000000e-06
Varden,CPAM-Z,0,27,3.000000e-06
Varden,CPAM-Z,0,13,3.000000e-06
Varden,CPAM-Z,0,5,2.000000e-06
Varden,CPAM-Z,0,25,2.000000e-06
Varden,CPAM-Z,0,95,4.000000e-06
Varden,CPAM-Z,0,83,3.000000e-06
Varden,CPAM-Z,0,15,2.000000e-06
Varden,CPAM-Z,0,68,2.000000e-06
Varden,CPAM-Z,0,38,2.000000e-06
Varden,CPAM-Z,0,30,2.000000e-06
Varden,CPAM-Z,0,12,2.000000e-06
Varden,CPAM-Z,0,20,3.000000e-06
Varden,CPAM-Z,0,42,2.000000e-06
Varden,CPAM-Z,0,32,2.000000e-06
Varden,CPAM-Z,0,10,2.000000e-06
Varden,CPAM-Z,0,31,8.000000e-06
Varden,CPAM-Z,0,21,5.000000e-06
Varden,CPAM-Z,0,91,7.000000e-06
Varden,CPAM-Z,0,14,3.000000e-06
Varden,CPAM-Z,0,77,3.000000e-06
Varden,CPAM-Z,0,61,3.000000e-06
Varden,CPAM-Z,0,53,3.000000e-06
Varden,CPAM-Z,0,41,3.000000e-06
Varden,CPAM-Z,0,41,2.000000e-06
Varden,CPAM-Z,0,40,2.000000e-06
Varden,CPAM-Z,0,30,2.000000e-06
Varden,CPAM-Z,0,10,2.000000e-06
Varden,CPAM-Z,0,1,2.000000e-06
Varden,CPAM-Z,0,12,3.000000e-06
Varden,CPAM-Z,0,8,2.000000e-06
Varden,CPAM-Z,0,16,3.000000e-06
Varden,CPAM-Z,0,74,3.000000e-06
Varden,CPAM-Z,0,34,3.000000e-06
Varden,CPAM-Z,0,40,2.000000e-06
Varden,CPAM-Z,0,31,2.000000e-06
Varden,CPAM-Z,0,9,2.000000e-06
Varden,CPAM-Z,0,40,5.000000e-06
Varden,CPAM-Z,0,33,4.000000e-06
Varden,CPAM-Z,0,7,4.000000e-06
Varden,CPAM-Z,0,27,3.000000e-06
Varden,CPAM-Z,0,96,1.200000e-05
Varden,CPAM-Z,0,91,4.000000e-06
Varden,CPAM-Z,0,75,4.000000e-06
Varden,CPAM-Z,0,26,3.000000e-06
Varden,CPAM-Z,0,49,4.000000e-06
Varden,CPAM-Z,0,40,3.000000e-06
Varden,CPAM-Z,0,29,3.000000e-06
Varden,CPAM-Z,0,11,3.000000e-06
Varden,CPAM-Z,0,9,3.000000e-06
Varden,CPAM-Z,0,16,3.000000e-06
Varden,CPAM-Z,0,5,2.000000e-06
Varden,CPAM-Z,0,61,6.000000e-06
Varden,CPAM-Z,0,38,4.000000e-06
Varden,CPAM-Z,0,23,4.000000e-06
Varden,CPAM-Z,0,42,4.000000e-06
Varden,CPAM-Z,0,42,4.000000e-06
Varden,CPAM-Z,0,20,3.000000e-06
Varden,CPAM-Z,0,22,4.000000e-06
Varden,CPAM-Z,0,74,6.000000e-06
Varden,CPAM-Z,0,62,3.000000e-06
Varden,CPAM-Z,0,12,1.000000e-06
Varden,CPAM-Z,0,50,3.000000e-06
Varden,CPAM-Z,0,23,3.000000e-06
Varden,CPAM-Z,0,27,2.000000e-06
Varden,CPAM-Z,0,12,3.000000e-06
Varden,CPAM-Z,0,72,4.000000e-06
Varden,CPAM-Z,0,42,3.000000e-06
Varden,CPAM-Z,0,3,1.000000e-06
Varden,CPAM-Z,0,39,3.000000e-06
Varden,CPAM-Z,0,30,2.000000e-06
Varden,CPAM-Z,0,80,6.000000e-06
Varden,CPAM-Z,0,10,2.000000e-06
Varden,CPAM-Z,0,70,4.000000e-06
Varden,CPAM-Z,0,55,3.000000e-06
Varden,CPAM-Z,0,45,3.000000e-06
Varden,CPAM-Z,0,7,2.000000e-06
Varden,CPAM-Z,0,38,2.000000e-06
Varden,CPAM-Z,0,10,3.000000e-06
Varden,CPAM-Z,0,15,2.000000e-06
Varden,CPAM-Z,0,15,2.000000e-06
Varden,CPAM-Z,0,29,5.000000e-06
Varden,CPAM-Z,1,2754,6.500000e-05
Varden,CPAM-Z,1,1686,2.700000e-05
Varden,CPAM-Z,1,1191,1.300000e-05
Varden,CPAM-Z,1,950,1.400000e-05
Varden,CPAM-Z,1,241,6.000000e-06
Varden,CPAM-Z,1,495,1.000000e-05
Varden,CPAM-Z,1,1068,1.500000e-05
Varden,CPAM-Z,1,712,1.200000e-05
Varden,CPAM-Z,1,356,7.000000e-06
Varden,CPAM-Z,1,1965,1.000000e-04
Varden,CPAM-Z,1,843,1.500000e-05
Varden,CPAM-Z,1,1122,1.800000e-05
Varden,CPAM-Z,1,1028,1.700000e-05
Varden,CPAM-Z,1,980,1.300000e-05
Varden,CPAM-Z,1,631,3.000000e-05
Varden,CPAM-Z,1,9800,3.250000e-04
Varden,CPAM-Z,1,8510,1.430000e-04
Varden,CPAM-Z,1,4726,5.000000e-05
Varden,CPAM-Z,1,3851,4.400000e-05
Varden,CPAM-Z,1,350,5.000000e-06
Varden,CPAM-Z,1,3501,3.200000e-05
Varden,CPAM-Z,1,2667,3.000000e-05
Varden,CPAM-Z,1,2461,3.800000e-05
Varden,CPAM-Z,1,645,1.200000e-05
Varden,CPAM-Z,1,1816,2.200000e-05
Varden,CPAM-Z,1,761,1.200000e-05
Varden,CPAM-Z,1,1055,1.600000e-05
Varden,CPAM-Z,1,404,1.000000e-05
Varden,CPAM-Z,1,651,1.000000e-05
Varden,CPAM-Z,1,206,8.000000e-06
Varden,CPAM-Z,1,834,2.000000e-05
Varden,CPAM-Z,1,875,1.600000e-05
Varden,CPAM-Z,1,3784,5.700000e-05
Varden,CPAM-Z,1,3080,3.500000e-05
Varden,CPAM-Z,1,3021,2.900000e-05
Varden,CPAM-Z,1,864,1.300000e-05
Varden,CPAM-Z,1,2157,1.800000e-05
Varden,CPAM-Z,1,573,1.100000e-05
Varden,CPAM-Z,1,1584,2.200000e-05
Varden,CPAM-Z,1,633,1.200000e-05
Varden,CPAM-Z,1,951,1.400000e-05
Varden,CPAM-Z,1,704,1.000000e-05
Varden,CPAM-Z,1,1290,3.800000e-05
Varden,CPAM-Z,1,109,8.000000e-06
Varden,CPAM-Z,1,1181,2.400000e-05
Varden,CPAM-Z,1,278,1.000000e-05
Varden,CPAM-Z,1,903,1.600000e-05
Varden,CPAM-Z,1,5678,1.460000e-04
Varden,CPAM-Z,1,3505,4.800000e-05
Varden,CPAM-Z,1,580,1.400000e-05
Varden,CPAM-Z,1,2925,3.600000e-05
Varden,CPAM-Z,1,964,1.600000e-05
Varden,CPAM-Z,1,1961,1.800000e-05
Varden,CPAM-Z,1,1544,1.800000e-05
Varden,CPAM-Z,1,954,1.500000e-05
Varden,CPAM-Z,1,590,1.100000e-05
Varden,CPAM-Z,1,417,1.200000e-05
Varden,CPAM-Z,1,2173,5.200000e-05
Varden,CPAM-Z,1,599,1.100000e-05
Varden,CPAM-Z,1,1574,3.300000e-05
Varden,CPAM-Z,1,395,1.100000e-05
Varden,CPAM-Z,1,1179,2.000000e-05
Varden,CPAM-Z,1,1171,1.500000e-05
Varden,CPAM-Z,1,807,1.200000e-05
Varden,CPAM-Z,1,364,1.100000e-05
Varden,CPAM-Z,1,1036,5.100000e-05
Varden,CPAM-Z,1,638,1.800000e-05
Varden,CPAM-Z,1,398,1.200000e-05
Varden,CPAM-Z,1,3897,1.290000e-04
Varden,CPAM-Z,1,3060,4.600000e-05
Varden,CPAM-Z,1,2455,3.000000e-05
Varden,CPAM-Z,1,2366,2.900000e-05
Varden,CPAM-Z,1,1337,2.200000e-05
Varden,CPAM-Z,1,101,1.000000e-05
Varden,CPAM-Z,1,1236,1.800000e-05
Varden,CPAM-Z,1,1173,1.800000e-05
Varden,CPAM-Z,1,1054,1.500000e-05
Varden,CPAM-Z,1,1035,1.600000e-05
Varden,CPAM-Z,1,658,1.300000e-05
Varden,CPAM-Z,1,377,9.000000e-06
Varden,CPAM-Z,1,119,5.000000e-06
Varden,CPAM-Z,1,1029,1.800000e-05
Varden,CPAM-Z,1,177,1.000000e-05
Varden,CPAM-Z,1,852,1.700000e-05
Varden,CPAM-Z,1,605,2.000000e-05
Varden,CPAM-Z,1,837,3.200000e-05
Varden,CPAM-Z,1,6999,1.840000e-04
Varden,CPAM-Z,1,5158,8.700000e-05
Varden,CPAM-Z,1,1812,4.300000e-05
Varden,CPAM-Z,1,1339,2.000000e-05
Varden,CPAM-Z,1,720,1.300000e-05
Varden,CPAM-Z,1,619,1.600000e-05
Varden,CPAM-Z,1,473,1.100000e-05
Varden,CPAM-Z,1,3346,5.000000e-05
Varden,CPAM-Z,1,495,1.800000e-05
Varden,CPAM-Z,1,2851,4.400000e-05
Varden,CPAM-Z,1,1345,2.200000e-05
Varden,CPAM-Z,1,112,9.000000e-06
Varden,CPAM-Z,1,1233,1.800000e-05
Varden,CPAM-Z,1,676,1.300000e-05
Varden,CPAM-Z,2,208812,2.200000e-03
Varden,CPAM-Z,2,206058,2.414000e-03
Varden,CPAM-Z,2,16636,2.080000e-04
Varden,CPAM-Z,2,189422,1.483000e-03
Varden,CPAM-Z,2,72661,6.360000e-04
Varden,CPAM-Z,2,14592,1.720000e-04
Varden,CPAM-Z,2,58069,4.440000e-04
Varden,CPAM-Z,2,49260,3.780000e-04
Varden,CPAM-Z,2,46264,3.250000e-04
Varden,CPAM-Z,2,37768,2.770000e-04
Varden,CPAM-Z,2,23257,1.890000e-04
Varden,CPAM-Z,2,13746,1.680000e-04
Varden,CPAM-Z,2,14511,2.360000e-04
Varden,CPAM-Z,2,116761,1.294000e-03
Varden,CPAM-Z,2,12779,1.880000e-04
Varden,CPAM-Z,2,103982,9.920000e-04
Varden,CPAM-Z,2,22836,3.450000e-04
Varden,CPAM-Z,2,21628,2.880000e-04
Varden,CPAM-Z,2,15280,1.950000e-04
Varden,CPAM-Z,2,81146,8.340000e-04
Varden,CPAM-Z,2,75003,7.630000e-04
Varden,CPAM-Z,2,69080,7.440000e-04
Varden,CPAM-Z,2,60826,6.130000e-04
Varden,CPAM-Z,2,10991,1.970000e-04
Varden,CPAM-Z,2,49835,6.100000e-04
Varden,CPAM-Z,2,37975,4.210000e-04
Varden,CPAM-Z,2,22804,2.760000e-04
Varden,CPAM-Z,2,12308,1.550000e-04
Varden,CPAM-Z,2,10496,1.280000e-04
Varden,CPAM-Z,2,15171,1.950000e-04
Varden,CPAM-Z,2,11860,1.700000e-04
Varden,CPAM-Z,2,180321,1.130000e-03
Varden,CPAM-Z,2,100824,7.790000e-04
Varden,CPAM-Z,2,24139,3.220000e-04
Varden,CPAM-Z,2,15406,1.230000e-04
Varden,CPAM-Z,2,76685,6.970000e-04
Varden,CPAM-Z,2,52622,4.850000e-04
Varden,CPAM-Z,2,34179,2.960000e-04
Varden,CPAM-Z,2,15369,1.920000e-04
Varden,CPAM-Z,2,18810,2.520000e-04
Varden,CPAM-Z,2,18443,2.240000e-04
Varden,CPAM-Z,2,24063,2.470000e-04
Varden,CPAM-Z,2,19752,2.240000e-04
Varden,CPAM-Z,2,79497,9.720000e-04
Varden,CPAM-Z,2,31909,4.350000e-04
Varden,CPAM-Z,2,31444,3.140000e-04
Varden,CPAM-Z,2,27074,2.670000e-04
Varden,CPAM-Z,2,16361,2.250000e-04
Varden,CPAM-Z,2,10713,1.520000e-04
Varden,CPAM-Z,2,47588,6.150000e-04
Varden,CPAM-Z,2,14892,2.250000e-04
Varden,CPAM-Z,2,32696,4.020000e-04
Varden,CPAM-Z,2,17602,1.990000e-04
Varden,CPAM-Z,2,15094,1.700000e-04
Varden,CPAM-Z,2,381277,3.176000e-03
Varden,CPAM-Z,2,271070,3.190000e-03
Varden,CPAM-Z,2,171620,1.669000e-03
Varden,CPAM-Z,2,66274,5.460000e-04
Varden,CPAM-Z,2,52684,3.880000e-04
Varden,CPAM-Z,2,50194,4.040000e-04
Varden,CPAM-Z,2,40578,4.000000e-04
Varden,CPAM-Z,2,32307,3.150000e-04
Varden,CPAM-Z,2,25548,2.590000e-04
Varden,CPAM-Z,2,14100,1.750000e-04
Varden,CPAM-Z,2,11448,1.310000e-04
Varden,CPAM-Z,2,13590,1.490000e-04
Varden,CPAM-Z,2,105346,9.730000e-04
Varden,CPAM-Z,2,76448,8.020000e-04
Varden,CPAM-Z,2,30610,3.690000e-04
Varden,CPAM-Z,2,16119,2.100000e-04
Varden,CPAM-Z,2,14491,1.500000e-04
Varden,CPAM-Z,2,45838,3.650000e-04
Varden,CPAM-Z,2,34302,3.460000e-04
Varden,CPAM-Z,2,23429,2.240000e-04
Varden,CPAM-Z,2,11586,1.230000e-04
Varden,CPAM-Z,2,11843,1.340000e-04
Varden,CPAM-Z,2,10873,1.280000e-04
Varden,CPAM-Z,2,11536,1.390000e-04
Varden,CPAM-Z,2,28898,4.070000e-04
Varden,CPAM-Z,2,23907,3.460000e-04
Varden,CPAM-Z,2,14499,2.140000e-04
Varden,CPAM-Z,2,99450,1.074000e-03
Varden,CPAM-Z,2,96261,9.260000e-04
Varden,CPAM-Z,2,38082,4.320000e-04
Varden,CPAM-Z,2,12667,1.750000e-04
Varden,CPAM-Z,2,25415,2.900000e-04
Varden,CPAM-Z,2,21317,2.230000e-04
Varden,CPAM-Z,2,15669,1.670000e-04
Varden,CPAM-Z,2,58179,4.330000e-04
Varden,CPAM-Z,2,57463,4.050000e-04
Varden,CPAM-Z,2,15949,2.200000e-04
Varden,CPAM-Z,2,41514,3.390000e-04
Varden,CPAM-Z,2,40406,3.400000e-04
Varden,CPAM-Z,2,39867,3.080000e-04
Varden,CPAM-Z,2,15851,1.610000e-04
Varden,CPAM-Z,2,24016,1.640000e-04
Varden,CPAM-Z,2,22451,1.930000e-04
Varden,CPAM-Z,2,21130,1.840000e-04
Varden,CPAM-Z,2,14714,2.160000e-04
Varden,CPAM-Z,2,110207,2.305000e-03
Varden,KdTree,0,9,1.700000e-05
Varden,KdTree,0,76,1.100000e-05
Varden,KdTree,0,38,2.000000e-06
Varden,KdTree,0,38,2.000000e-06
Varden,KdTree,0,40,2.000000e-06
Varden,KdTree,0,4,1.000000e-06
Varden,KdTree,0,36,2.000000e-06
Varden,KdTree,0,42,3.000000e-06
Varden,KdTree,0,26,1.000000e-06
Varden,KdTree,0,16,1.000000e-06
Varden,KdTree,0,35,6.000000e-06
Varden,KdTree,0,83,5.000000e-06
Varden,KdTree,0,14,0.000000e+00
Varden,KdTree,0,69,2.000000e-06
Varden,KdTree,0,9,1.000000e-06
Varden,KdTree,0,60,2.000000e-06
Varden,KdTree,0,55,1.000000e-06
Varden,KdTree,0,15,1.000000e-06
Varden,KdTree,0,40,1.000000e-06
Varden,KdTree,0,27,1.000000e-06
Varden,KdTree,0,13,1.000000e-06
Varden,KdTree,0,5,1.000000e-06
Varden,KdTree,0,25,3.000000e-06
Varden,KdTree,0,95,3.000000e-06
Varden,KdTree,0,83,2.000000e-06
Varden,KdTree,0,15,0.000000e+00
Varden,KdTree,0,68,1.000000e-06
Varden,KdTree,0,38,1.000000e-06
Varden,KdTree,0,30,1.000000e-06
Varden,KdTree,0,12,1.000000e-06
Varden,KdTree,0,20,4.000000e-06
Varden,KdTree,0,42,2.000000e-06
Varden,KdTree,0,32,1.000000e-06
Varden,KdTree,0,10,1.000000e-06
Varden,KdTree,0,31,5.000000e-06
Varden,KdTree,0,21,1.000000e-06
Varden,KdTree,0,91,6.000000e-06
Varden,KdTree,0,14,1.000000e-06
Varden,KdTree,0,77,2.000000e-06
Varden,KdTree,0,61,1.000000e-06
Varden,KdTree,0,53,1.000000e-06
Varden,KdTree,0,41,1.000000e-06
Varden,KdTree,0,41,1.000000e-06
Varden,KdTree,0,40,1.000000e-06
Varden,KdTree,0,30,1.000000e-06
Varden,KdTree,0,10,1.000000e-06
Varden,KdTree,0,1,1.000000e-06
Varden,KdTree,0,12,1.000000e-06
Varden,KdTree,0,8,1.000000e-06
Varden,KdTree,0,16,1.000000e-06
Varden,KdTree,0,74,8.000000e-06
Varden,KdTree,0,34,3.000000e-06
Varden,KdTree,0,40,2.000000e-06
Varden,KdTree,0,31,1.000000e-06
Varden,KdTree,0,9,1.000000e-06
Varden,KdTree,0,40,7.000000e-06
Varden,KdTree,0,33,2.000000e-06
Varden,KdTree,0,7,2.000000e-06
Varden,KdTree,0,27,1.000000e-06
Varden,KdTree,0,96,6.000000e-06
Varden,KdTree,0,91,2.000000e-06
Varden,KdTree,0,75,1.000000e-06
Varden,KdTree,0,26,2.000000e-06
Varden,KdTree,0,49,2.000000e-06
Varden,KdTree,0,40,1.000000e-06
Varden,KdTree,0,29,1.000000e-06
Varden,KdTree,0,11,1.000000e-06
Varden,KdTree,0,9,1.000000e-06
Varden,KdTree,0,16,1.000000e-06
Varden,KdTree,0,5,1.000000e-06
Varden,KdTree,0,61,1.100000e-05
Varden,KdTree,0,38,7.000000e-06
Varden,KdTree,0,23,3.000000e-06
Varden,KdTree,0,42,6.000000e-06
Varden,KdTree,0,42,2.000000e-06
Varden,KdTree,0,20,1.000000e-06
Varden,KdTree,0,22,1.000000e-06
Varden,KdTree,0,74,4.000000e-06
Varden,KdTree,0,62,2.000000e-06
Varden,KdTree,0,12,1.000000e-06
Varden,KdTree,0,50,1.000000e-06
Varden,KdTree,0,23,2.000000e-06
Varden,KdTree,0,27,2.000000e-06
Varden,KdTree,0,12,2.000000e-06
Varden,KdTree,0,72,4.000000e-06
Varden,KdTree,0,42,1.000000e-06
Varden,KdTree,0,3,0.000000e+00
Varden,KdTree,0,39,1.000000e-06
Varden,KdTree,0,30,1.000000e-06
Varden,KdTree,0,80,3.000000e-06
Varden,KdTree,0,10,1.000000e-06
Varden,KdTree,0,70,2.000000e-06
Varden,KdTree,0,55,1.000000e-06
Varden,KdTree,0,45,1.000000e-06
Varden,KdTree,0,7,1.000000e-06
Varden,KdTree,0,38,1.000000e-06
Varden,KdTree,0,10,0.000000e+00
Varden,KdTree,0,15,1.000000e-06
Varden,KdTree,0,15,3.000000e-06
Varden,KdTree,0,29,3.000000e-06
Varden,KdTree,1,2754,8.300000e-05
Varden,KdTree,1,1686,1.300000e-05
Varden,KdTree,1,1191,1.200000e-05
Varden,KdTree,1,950,1.000000e-05
Varden,KdTree,1,241,4.000000e-06
Varden,KdTree,1,495,8.000000e-06
Varden,KdTree,1,1068,1.200000e-05
Varden,KdTree,1,712,7.000000e-06
Varden,KdTree,1,356,4.000000e-06
Varden,KdTree,1,1965,1.020000e-04
Varden,KdTree,1,843,9.000000e-06
Varden,KdTree,1,1122,1.400000e-05
Varden,KdTree,1,1028,1.100000e-05
Varden,KdTree,1,980,9.000000e-06
Varden,KdTree,1,631,2.700000e-05
Varden,KdTree,1,9800,3.000000e-04
Varden,KdTree,1,8510,8.100000e-05
Varden,KdTree,1,4726,6.600000e-05
Varden,KdTree,1,3851,2.800000e-05
Varden,KdTree,1,350,3.000000e-06
Varden,KdTree,1,3501,2.500000e-05
Varden,KdTree,1,2667,1.900000e-05
Varden,KdTree,1,2461,1.900000e-05
Varden,KdTree,1,645,7.000000e-06
Varden,KdTree,1,1816,1.400000e-05
Varden,KdTree,1,761,6.000000e-06
Varden,KdTree,1,1055,9.000000e-06
Varden,KdTree,1,404,5.000000e-06
Varden,KdTree,1,651,6.000000e-06
Varden,KdTree,1,206,6.000000e-06
Varden,KdTree,1,834,1.000000e-05
Varden,KdTree,1,875,1.600000e-05
Varden,KdTree,1,3784,7.300000e-05
Varden,KdTree,1,3080,2.600000e-05
Varden,KdTree,1,3021,2.300000e-05
Varden,KdTree,1,864,1.100000e-05
Varden,KdTree,1,2157,1.800000e-05
Varden,KdTree,1,573,7.000000e-06
Varden,KdTree,1,1584,1.200000e-05
Varden,KdTree,1,633,8.000000e-06
Varden,KdTree,1,951,9.000000e-06
Varden,KdTree,1,704,6.000000e-06
Varden,KdTree,1,1290,4.700000e-05
Varden,KdTree,1,109,4.000000e-06
Varden,KdTree,1,1181,1.100000e-05
Varden,KdTree,1,278,4.000000e-06
Varden,KdTree,1,903,9.000000e-06
Varden,KdTree,1,5678,2.010000e-04
Varden,KdTree,1,3505,4.900000e-05
Varden,KdTree,1,580,1.500000e-05
Varden,KdTree,1,2925,2.200000e-05
Varden,KdTree,1,964,1.500000e-05
Varden,KdTree,1,1961,1.800000e-05
Varden,KdTree,1,1544,1.700000e-05
Varden,KdTree,1,954,1.000000e-05
Varden,KdTree,1,590,6.000000e-06
Varden,KdTree,1,417,7.000000e-06
Varden,KdTree,1,2173,5.900000e-05
Varden,KdTree,1,599,8.000000e-06
Varden,KdTree,1,1574,2.000000e-05
Varden,KdTree,1,395,5.000000e-06
Varden,KdTree,1,1179,1.400000e-05
Varden,KdTree,1,1171,1.100000e-05
Varden,KdTree,1,807,1.000000e-05
Varden,KdTree,1,364,7.000000e-06
Varden,KdTree,1,1036,5.600000e-05
Varden,KdTree,1,638,1.200000e-05
Varden,KdTree,1,398,8.000000e-06
Varden,KdTree,1,3897,1.570000e-04
Varden,KdTree,1,3060,3.000000e-05
Varden,KdTree,1,2455,1.900000e-05
Varden,KdTree,1,2366,1.400000e-05
Varden,KdTree,1,1337,9.000000e-06
Varden,KdTree,1,101,6.000000e-06
Varden,KdTree,1,1236,1.000000e-05
Varden,KdTree,1,1173,1.000000e-05
Varden,KdTree,1,1054,9.000000e-06
Varden,KdTree,1,1035,7.000000e-06
Varden,KdTree,1,658,5.000000e-06
Varden,KdTree,1,377,4.000000e-06
Varden,KdTree,1,119,3.000000e-06
Varden,KdTree,1,1029,1.000000e-05
Varden,KdTree,1,177,5.000000e-06
Varden,KdTree,1,852,9.000000e-06
Varden,KdTree,1,605,1.100000e-05
Varden,KdTree,1,837,2.000000e-05
Varden,KdTree,1,6999,2.570000e-04
Varden,KdTree,1,5158,6.500000e-05
Varden,KdTree,1,1812,1.500000e-05
Varden,KdTree,1,1339,1.400000e-05
Varden,KdTree,1,720,8.000000e-06
Varden,KdTree,1,619,9.000000e-06
Varden,KdTree,1,473,1.200000e-05
Varden,KdTree,1,3346,4.000000e-05
Varden,KdTree,1,495,1.300000e-05
Varden,KdTree,1,2851,2.900000e-05
Varden,KdTree,1,1345,1.200000e-05
Varden,KdTree,1,112,4.000000e-06
Varden,KdTree,1,1233,1.200000e-05
Varden,KdTree,1,676,8.000000e-06
Varden,KdTree,2,208812,1.457000e-03
Varden,KdTree,2,206058,1.850000e-03
Varden,KdTree,2,16636,1.670000e-04
Varden,KdTree,2,189422,1.132000e-03
Varden,KdTree,2,72661,5.330000e-04
Varden,KdTree,2,14592,1.260000e-04
Varden,KdTree,2,58069,3.670000e-04
Varden,KdTree,2,49260,3.150000e-04
Varden,KdTree,2,46264,2.810000e-04
Varden,KdTree,2,37768,2.420000e-04
Varden,KdTree,2,23257,2.060000e-04
Varden,KdTree,2,13746,1.190000e-04
Varden,KdTree,2,14511,1.590000e-04
Varden,KdTree,2,116761,8.320000e-04
Varden,KdTree,2,12779,1.500000e-04
Varden,KdTree,2,103982,6.190000e-04
Varden,KdTree,2,22836,3.310000e-04
Varden,KdTree,2,21628,2.800000e-04
Varden,KdTree,2,15280,2.600000e-04
Varden,KdTree,2,81146,7.070000e-04
Varden,KdTree,2,75003,6.050000e-04
Varden,KdTree,2,69080,5.560000e-04
Varden,KdTree,2,60826,4.870000e-04
Varden,KdTree,2,10991,1.630000e-04
Varden,KdTree,2,49835,4.070000e-04
Varden,KdTree,2,37975,2.960000e-04
Varden,KdTree,2,22804,2.360000e-04
Varden,KdTree,2,12308,1.430000e-04
Varden,KdTree,2,10496,1.150000e-04
Varden,KdTree,2,15171,2.280000e-04
Varden,KdTree,2,11860,1.400000e-04
Varden,KdTree,2,180321,9.810000e-04
Varden,KdTree,2,100824,1.146000e-03
Varden,KdTree,2,24139,2.540000e-04
Varden,KdTree,2,15406,1.260000e-04
Varden,KdTree,2,76685,6.980000e-04
Varden,KdTree,2,52622,4.880000e-04
Varden,KdTree,2,34179,3.870000e-04
Varden,KdTree,2,15369,2.140000e-04
Varden,KdTree,2,18810,2.550000e-04
Varden,KdTree,2,18443,2.360000e-04
Varden,KdTree,2,24063,2.130000e-04
Varden,KdTree,2,19752,1.910000e-04
Varden,KdTree,2,79497,1.168000e-03
Varden,KdTree,2,31909,5.090000e-04
Varden,KdTree,2,31444,3.420000e-04
Varden,KdTree,2,27074,2.640000e-04
Varden,KdTree,2,16361,2.390000e-04
Varden,KdTree,2,10713,1.640000e-04
Varden,KdTree,2,47588,7.100000e-04
Varden,KdTree,2,14892,2.540000e-04
Varden,KdTree,2,32696,4.410000e-04
Varden,KdTree,2,17602,2.190000e-04
Varden,KdTree,2,15094,1.890000e-04
Varden,KdTree,2,381277,3.012000e-03
Varden,KdTree,2,271070,2.887000e-03
Varden,KdTree,2,171620,1.130000e-03
Varden,KdTree,2,66274,2.890000e-04
Varden,KdTree,2,52684,3.260000e-04
Varden,KdTree,2,50194,3.640000e-04
Varden,KdTree,2,40578,2.780000e-04
Varden,KdTree,2,32307,2.180000e-04
Varden,KdTree,2,25548,2.020000e-04
Varden,KdTree,2,14100,1.740000e-04
Varden,KdTree,2,11448,1.480000e-04
Varden,KdTree,2,13590,1.390000e-04
Varden,KdTree,2,105346,7.740000e-04
Varden,KdTree,2,76448,6.790000e-04
Varden,KdTree,2,30610,3.340000e-04
Varden,KdTree,2,16119,1.630000e-04
Varden,KdTree,2,14491,1.610000e-04
Varden,KdTree,2,45838,4.330000e-04
Varden,KdTree,2,34302,3.180000e-04
Varden,KdTree,2,23429,2.360000e-04
Varden,KdTree,2,11586,1.290000e-04
Varden,KdTree,2,11843,1.200000e-04
Varden,KdTree,2,10873,1.310000e-04
Varden,KdTree,2,11536,1.330000e-04
Varden,KdTree,2,28898,4.460000e-04
Varden,KdTree,2,23907,2.950000e-04
Varden,KdTree,2,14499,2.020000e-04
Varden,KdTree,2,99450,9.530000e-04
Varden,KdTree,2,96261,7.800000e-04
Varden,KdTree,2,38082,3.210000e-04
Varden,KdTree,2,12667,1.770000e-04
Varden,KdTree,2,25415,2.110000e-04
Varden,KdTree,2,21317,2.090000e-04
Varden,KdTree,2,15669,1.590000e-04
Varden,KdTree,2,58179,4.810000e-04
Varden,KdTree,2,57463,3.730000e-04
Varden,KdTree,2,15949,1.850000e-04
Varden,KdTree,2,41514,3.770000e-04
Varden,KdTree,2,40406,3.020000e-04
Varden,KdTree,2,39867,3.200000e-04
Varden,KdTree,2,15851,2.390000e-04
Varden,KdTree,2,24016,2.000000e-04
Varden,KdTree,2,22451,1.930000e-04
Varden,KdTree,2,21130,1.850000e-04
Varden,KdTree,2,14714,1.200000e-04
Varden,KdTree,2,110207,2.396000e-03
Varden,OrthTree,0,9,1.400000e-05
Varden,OrthTree,0,76,1.500000e-05
Varden,OrthTree,0,38,3.000000e-06
Varden,OrthTree,0,38,3.000000e-06
Varden,OrthTree,0,40,2.000000e-06
Varden,OrthTree,0,4,1.000000e-06
Varden,OrthTree,0,36,2.000000e-06
Varden,OrthTree,0,42,5.000000e-06
Varden,OrthTree,0,26,2.000000e-06
Varden,OrthTree,0,16,2.000000e-06
Varden,OrthTree,0,35,4.000000e-06
Varden,OrthTree,0,83,9.000000e-06
Varden,OrthTree,0,14,2.000000e-06
Varden,OrthTree,0,69,3.000000e-06
Varden,OrthTree,0,9,2.000000e-06
Varden,OrthTree,0,60,3.000000e-06
Varden,OrthTree,0,55,3.000000e-06
Varden,OrthTree,0,15,1.000000e-06
Varden,OrthTree,0,40,2.000000e-06
Varden,OrthTree,0,27,2.000000e-06
Varden,OrthTree,0,13,2.000000e-06
Varden,OrthTree,0,5,2.000000e-06
Varden,OrthTree,0,25,5.000000e-06
Varden,OrthTree,0,95,1.000000e-05
Varden,OrthTree,0,83,3.000000e-06
Varden,OrthTree,0,15,1.000000e-06
Varden,OrthTree,0,68,3.000000e-06
Varden,OrthTree,0,38,2.000000e-06
Varden,OrthTree,0,30,2.000000e-06
Varden,OrthTree,0,12,3.000000e-06
Varden,OrthTree,0,20,4.000000e-06
Varden,OrthTree,0,42,6.000000e-06
Varden,OrthTree,0,32,3.000000e-06
Varden,OrthTree,0,10,2.000000e-06
Varden,OrthTree,0,31,3.000000e-06
Varden,OrthTree,0,21,2.000000e-06
Varden,OrthTree,0,91,8.000000e-06
Varden,OrthTree,0,14,3.000000e-06
Varden,OrthTree,0,77,3.000000e-06
Varden,OrthTree,0,61,3.000000e-06
Varden,OrthTree,0,53,2.000000e-06
Varden,OrthTree,0,41,2.000000e-06
Varden,OrthTree,0,41,2.000000e-06
Varden,OrthTree,0,40,2.000000e-06
Varden,OrthTree,0,30,2.000000e-06
Varden,OrthTree,0,10,2.000000e-06
Varden,OrthTree,0,1,1.000000e-06
Varden,OrthTree,0,12,2.000000e-06
Varden,OrthTree,0,8,2.000000e-06
Varden,OrthTree,0,16,2.000000e-06
Varden,OrthTree,0,74,8.000000e-06
Varden,OrthTree,0,34,3.000000e-06
Varden,OrthTree,0,40,2.000000e-06
Varden,OrthTree,0,31,2.000000e-06
Varden,OrthTree,0,9,1.000000e-06
Varden,OrthTree,0,40,1.100000e-05
Varden,OrthTree,0,33,3.000000e-06
Varden,OrthTree,0,7,4.000000e-06
Varden,OrthTree,0,27,3.000000e-06
Varden,OrthTree,0,96,6.000000e-06
Varden,OrthTree,0,91,3.000000e-06
Varden,OrthTree,0,75,2.000000e-06
Varden,OrthTree,0,26,2.000000e-06
Varden,OrthTree,0,49,3.000000e-06
Varden,OrthTree,0,40,3.000000e-06
Varden,OrthTree,0,29,3.000000e-06
Varden,OrthTree,0,11,3.000000e-06
Varden,OrthTree,0,9,2.000000e-06
Varden,OrthTree,0,16,2.000000e-06
Varden,OrthTree,0,5,1.000000e-06
Varden,OrthTree,0,61,1.100000e-05
Varden,OrthTree,0,38,4.000000e-06
Varden,OrthTree,0,23,4.000000e-06
Varden,OrthTree,0,42,4.000000e-06
Varden,OrthTree,0,42,3.000000e-06
Varden,OrthTree,0,20,2.000000e-06
Varden,OrthTree,0,22,2.000000e-06
Varden,OrthTree,0,74,5.000000e-06
Varden,OrthTree,0,62,3.000000e-06
Varden,OrthTree,0,12,1.000000e-06
Varden,OrthTree,0,50,2.000000e-06
Varden,OrthTree,0,23,2.000000e-06
Varden,OrthTree,0,27,2.000000e-06
Varden,OrthTree,0,12,3.000000e-06
Varden,OrthTree,0,72,9.000000e-06
Varden,OrthTree,0,42,2.000000e-06
Varden,OrthTree,0,3,1.000000e-06
Varden,OrthTree,0,39,3.000000e-06
Varden,OrthTree,0,30,2.000000e-06
Varden,OrthTree,0,80,7.000000e-06
Varden,OrthTree,0,10,2.000000e-06
Varden,OrthTree,0,70,3.000000e-06
Varden,OrthTree,0,55,3.000000e-06
Varden,OrthTree,0,45,2.000000e-06
Varden,OrthTree,0,7,2.000000e-06
Varden,OrthTree,0,38,3.000000e-06
Varden,OrthTree,0,10,1.000000e-06
Varden,OrthTree,0,15,2.000000e-06
Varden,OrthTree,0,15,2.000000e-06
Varden,OrthTree,0,29,3.000000e-06
Varden,OrthTree,1,2754,1.000000e-04
Varden,OrthTree,1,1686,1.500000e-05
Varden,OrthTree,1,1191,1.400000e-05
Varden,OrthTree,1,950,1.100000e-05
Varden,OrthTree,1,241,1.400000e-05
Varden,OrthTree,1,495,9.000000e-06
Varden,OrthTree,1,1068,1.700000e-05
Varden,OrthTree,1,712,1.100000e-05
Varden,OrthTree,1,356,8.000000e-06
Varden,OrthTree,1,1965,8.500000e-05
Varden,OrthTree,1,843,1.300000e-05
Varden,OrthTree,1,1122,1.300000e-05
Varden,OrthTree,1,1028,9.000000e-06
Varden,OrthTree,1,980,1.000000e-05
Varden,OrthTree,1,631,3.300000e-05
Varden,OrthTree,1,9800,3.260000e-04
Varden,OrthTree,1,8510,1.740000e-04
Varden,OrthTree,1,4726,8.400000e-05
Varden,OrthTree,1,3851,5.100000e-05
Varden,OrthTree,1,350,8.000000e-06
Varden,OrthTree,1,3501,3.200000e-05
Varden,OrthTree,1,2667,2.200000e-05
Varden,OrthTree,1,2461,2.200000e-05
Varden,OrthTree,1,645,1.900000e-05
Varden,OrthTree,1,1816,2.300000e-05
Varden,OrthTree,1,761,1.000000e-05
Varden,OrthTree,1,1055,1.200000e-05
Varden,OrthTree,1,404,7.000000e-06
Varden,OrthTree,1,651,8.000000e-06
Varden,OrthTree,1,206,8.000000e-06
Varden,OrthTree,1,834,1.400000e-05
Varden,OrthTree,1,875,2.200000e-05
Varden,OrthTree,1,3784,7.300000e-05
Varden,OrthTree,1,3080,3.100000e-05
Varden,OrthTree,1,3021,2.900000e-05
Varden,OrthTree,1,864,1.200000e-05
Varden,OrthTree,1,2157,1.700000e-05
Varden,OrthTree,1,573,9.000000e-06
Varden,OrthTree,1,1584,1.600000e-05
Varden,OrthTree,1,633,9.000000e-06
Varden,OrthTree,1,951,1.200000e-05
Varden,OrthTree,1,704,9.000000e-06
Varden,OrthTree,1,1290,7.000000e-05
Varden,OrthTree,1,109,6.000000e-06
Varden,OrthTree,1,1181,1.700000e-05
Varden,OrthTree,1,278,5.000000e-06
Varden,OrthTree,1,903,1.100000e-05
Varden,OrthTree,1,5678,2.460000e-04
Varden,OrthTree,1,3505,5.000000e-05
Varden,OrthTree,1,580,1.600000e-05
Varden,OrthTree,1,2925,2.800000e-05
Varden,OrthTree,1,964,1.500000e-05
Varden,OrthTree,1,1961,2.200000e-05
Varden,OrthTree,1,1544,1.800000e-05
Varden,OrthTree,1,954,1.400000e-05
Varden,OrthTree,1,590,9.000000e-06
Varden,OrthTree,1,417,1.100000e-05
Varden,OrthTree,1,2173,6.100000e-05
Varden,OrthTree,1,599,1.100000e-05
Varden,OrthTree,1,1574,1.900000e-05
Varden,OrthTree,1,395,5.000000e-06
Varden,OrthTree,1,1179,1.300000e-05
Varden,OrthTree,1,1171,1.200000e-05
Varden,OrthTree,1,807,1.100000e-05
Varden,OrthTree,1,364,9.000000e-06
Varden,OrthTree,1,1036,6.200000e-05
Varden,OrthTree,1,638,1.600000e-05
Varden,OrthTree,1,398,1.000000e-05
Varden,OrthTree,1,3897,1.660000e-04
Varden,OrthTree,1,3060,4.600000e-05
Varden,OrthTree,1,2455,2.800000e-05
Varden,OrthTree,1,2366,2.600000e-05
Varden,OrthTree,1,1337,1.700000e-05
Varden,OrthTree,1,101,7.000000e-06
Varden,OrthTree,1,1236,1.500000e-05
Varden,OrthTree,1,1173,9.000000e-06
Varden,OrthTree,1,1054,8.000000e-06
Varden,OrthTree,1,1035,9.000000e-06
Varden,OrthTree,1,658,6.000000e-06
Varden,OrthTree,1,377,4.000000e-06
Varden,OrthTree,1,119,3.000000e-06
Varden,OrthTree,1,1029,9.000000e-06
Varden,OrthTree,1,177,7.000000e-06
Varden,OrthTree,1,852,1.200000e-05
Varden,OrthTree,1,605,1.500000e-05
Varden,OrthTree,1,837,3.100000e-05
Varden,OrthTree,1,6999,2.660000e-04
Varden,OrthTree,1,5158,9.800000e-05
Varden,OrthTree,1,1812,3.200000e-05
Varden,OrthTree,1,1339,1.600000e-05
Varden,OrthTree,1,720,1.100000e-05
Varden,OrthTree,1,619,1.100000e-05
Varden,OrthTree,1,473,8.000000e-06
Varden,OrthTree,1,3346,4.800000e-05
Varden,OrthTree,1,495,1.500000e-05
Varden,OrthTree,1,2851,3.500000e-05
Varden,OrthTree,1,1345,1.500000e-05
Varden,OrthTree,1,112,7.000000e-06
Varden,OrthTree,1,1233,1.400000e-05
Varden,OrthTree,1,676,1.000000e-05
Varden,OrthTree,2,208812,2.062000e-03
Varden,OrthTree,2,206058,1.863000e-03
Varden,OrthTree,2,16636,3.110000e-04
Varden,OrthTree,2,189422,1.351000e-03
Varden,OrthTree,2,72661,6.340000e-04
Varden,OrthTree,2,14592,1.640000e-04
Varden,OrthTree,2,58069,4.000000e-04
Varden,OrthTree,2,49260,4.230000e-04
Varden,OrthTree,2,46264,4.000000e-04
Varden,OrthTree,2,37768,3.280000e-04
Varden,OrthTree,2,23257,2.060000e-04
Varden,OrthTree,2,13746,1.650000e-04
Varden,OrthTree,2,14511,1.840000e-04
Varden,OrthTree,2,116761,9.180000e-04
Varden,OrthTree,2,12779,1.790000e-04
Varden,OrthTree,2,103982,7.330000e-04
Varden,OrthTree,2,22836,3.710000e-04
Varden,OrthTree,2,21628,3.130000e-04
Varden,OrthTree,2,15280,2.060000e-04
Varden,OrthTree,2,81146,5.710000e-04
Varden,OrthTree,2,75003,5.270000e-04
Varden,OrthTree,2,69080,4.840000e-04
Varden,OrthTree,2,60826,4.330000e-04
Varden,OrthTree,2,10991,1.800000e-04
Varden,OrthTree,2,49835,4.690000e-04
Varden,OrthTree,2,37975,3.840000e-04
Varden,OrthTree,2,22804,2.920000e-04
Varden,OrthTree,2,12308,1.530000e-04
Varden,OrthTree,2,10496,1.380000e-04
Varden,OrthTree,2,15171,2.130000e-04
Varden,OrthTree,2,11860,1.230000e-04
Varden,OrthTree,2,180321,1.278000e-03
Varden,OrthTree,2,100824,1.119000e-03
Varden,OrthTree,2,24139,4.740000e-04
Varden,OrthTree,2,15406,2.520000e-04
Varden,OrthTree,2,76685,7.070000e-04
Varden,OrthTree,2,52622,5.370000e-04
Varden,OrthTree,2,34179,2.960000e-04
Varden,OrthTree,2,15369,2.440000e-04
Varden,OrthTree,2,18810,2.480000e-04
Varden,OrthTree,2,18443,2.790000e-04
Varden,OrthTree,2,24063,2.180000e-04
Varden,OrthTree,2,19752,1.850000e-04
Varden,OrthTree,2,79497,1.234000e-03
Varden,OrthTree,2,31909,4.800000e-04
Varden,OrthTree,2,31444,3.550000e-04
Varden,OrthTree,2,27074,3.780000e-04
Varden,OrthTree,2,16361,2.430000e-04
Varden,OrthTree,2,10713,1.880000e-04
Varden,OrthTree,2,47588,8.500000e-04
Varden,OrthTree,2,14892,2.200000e-04
Varden,OrthTree,2,32696,5.000000e-04
Varden,OrthTree,2,17602,1.890000e-04
Varden,OrthTree,2,15094,2.040000e-04
Varden,OrthTree,2,381277,3.106000e-03
Varden,OrthTree,2,271070,3.085000e-03
Varden,OrthTree,2,171620,1.548000e-03
Varden,OrthTree,2,66274,4.660000e-04
Varden,OrthTree,2,52684,3.750000e-04
Varden,OrthTree,2,50194,3.750000e-04
Varden,OrthTree,2,40578,2.900000e-04
Varden,OrthTree,2,32307,2.480000e-04
Varden,OrthTree,2,25548,2.580000e-04
Varden,OrthTree,2,14100,1.750000e-04
Varden,OrthTree,2,11448,1.490000e-04
Varden,OrthTree,2,13590,1.810000e-04
Varden,OrthTree,2,105346,8.580000e-04
Varden,OrthTree,2,76448,6.610000e-04
Varden,OrthTree,2,30610,3.300000e-04
Varden,OrthTree,2,16119,1.890000e-04
Varden,OrthTree,2,14491,1.490000e-04
Varden,OrthTree,2,45838,4.330000e-04
Varden,OrthTree,2,34302,3.290000e-04
Varden,OrthTree,2,23429,2.510000e-04
Varden,OrthTree,2,11586,1.440000e-04
Varden,OrthTree,2,11843,1.320000e-04
Varden,OrthTree,2,10873,1.520000e-04
Varden,OrthTree,2,11536,1.630000e-04
Varden,OrthTree,2,28898,3.300000e-04
Varden,OrthTree,2,23907,3.170000e-04
Varden,OrthTree,2,14499,2.120000e-04
Varden,OrthTree,2,99450,9.660000e-04
Varden,OrthTree,2,96261,7.550000e-04
Varden,OrthTree,2,38082,3.680000e-04
Varden,OrthTree,2,12667,1.830000e-04
Varden,OrthTree,2,25415,2.830000e-04
Varden,OrthTree,2,21317,2.220000e-04
Varden,OrthTree,2,15669,1.880000e-04
Varden,OrthTree,2,58179,4.270000e-04
Varden,OrthTree,2,57463,3.710000e-04
Varden,OrthTree,2,15949,2.120000e-04
Varden,OrthTree,2,41514,2.880000e-04
Varden,OrthTree,2,40406,2.350000e-04
Varden,OrthTree,2,39867,2.420000e-04
Varden,OrthTree,2,15851,1.660000e-04
Varden,OrthTree,2,24016,1.740000e-04
Varden,OrthTree,2,22451,1.660000e-04
Varden,OrthTree,2,21130,1.690000e-04
Varden,OrthTree,2,14714,1.280000e-04
Varden,OrthTree,2,110207,2.349000e-03
Varden,ZdTree,0,9,1.600000e-05
Varden,ZdTree,0,7,3.000000e-06
Varden,ZdTree,0,3,2.000000e-06
Varden,ZdTree,0,3,1.000000e-06
Varden,ZdTree,0,3,1.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,2,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,4,8.000000e-06
Varden,ZdTree,0,3,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,12,8.000000e-06
Varden,ZdTree,0,11,3.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,10,3.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,8,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,6,2.000000e-06
Varden,ZdTree,0,4,2.000000e-06
Varden,ZdTree,0,3,2.000000e-06
Varden,ZdTree,0,3,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,2,1.300000e-05
Varden,ZdTree,0,2,3.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,1,3.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,15,3.000000e-06
Varden,ZdTree,0,11,2.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,10,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,2,1.000000e-06
Varden,ZdTree,0,2,1.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,8,2.000000e-06
Varden,ZdTree,0,7,2.000000e-06
Varden,ZdTree,0,5,2.000000e-06
Varden,ZdTree,0,4,2.000000e-06
Varden,ZdTree,0,3,1.000000e-06
Varden,ZdTree,0,2,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,2,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,4,2.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,3,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,2,1.000000e-06
Varden,ZdTree,0,2,1.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,16,3.000000e-06
Varden,ZdTree,0,3,2.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,13,2.000000e-06
Varden,ZdTree,0,4,2.000000e-06
Varden,ZdTree,0,1,1.000000e-06
Varden,ZdTree,0,3,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,1,2.000000e-06
Varden,ZdTree,0,9,2.000000e-06
Varden,ZdTree,0,7,2.000000e-06
Varden,ZdTree,0,2,2.000000e-06
Varden,ZdTree,1,2754,1.150000e-04
Varden,ZdTree,1,1686,2.100000e-05
Varden,ZdTree,1,1191,1.600000e-05
Varden,ZdTree,1,950,1.500000e-05
Varden,ZdTree,1,908,1.200000e-05
Varden,ZdTree,1,899,1.000000e-05
Varden,ZdTree,1,715,9.000000e-06
Varden,ZdTree,1,675,9.000000e-06
Varden,ZdTree,1,599,8.000000e-06
Varden,ZdTree,1,401,7.000000e-06
Varden,ZdTree,1,369,7.000000e-06
Varden,ZdTree,1,210,5.000000e-06
Varden,ZdTree,1,144,4.000000e-06
Varden,ZdTree,1,159,4.000000e-06
Varden,ZdTree,1,156,4.000000e-06
Varden,ZdTree,1,198,5.000000e-06
Varden,ZdTree,1,173,4.000000e-06
Varden,ZdTree,1,184,6.000000e-06
Varden,ZdTree,1,180,6.000000e-06
Varden,ZdTree,1,105,5.000000e-06
Varden,ZdTree,1,105,4.000000e-06
Varden,ZdTree,1,102,4.000000e-06
Varden,ZdTree,1,241,6.000000e-06
Varden,ZdTree,1,146,6.000000e-06
Varden,ZdTree,1,101,4.000000e-06
Varden,ZdTree,1,495,9.000000e-06
Varden,ZdTree,1,359,6.000000e-06
Varden,ZdTree,1,271,7.000000e-06
Varden,ZdTree,1,135,4.000000e-06
Varden,ZdTree,1,134,4.000000e-06
Varden,ZdTree,1,101,3.000000e-06
Varden,ZdTree,1,136,4.000000e-06
Varden,ZdTree,1,130,3.000000e-06
Varden,ZdTree,1,115,9.000000e-06
Varden,ZdTree,1,136,4.000000e-06
Varden,ZdTree,1,1068,2.100000e-05
Varden,ZdTree,1,793,1.200000e-05
Varden,ZdTree,1,702,1.000000e-05
Varden,ZdTree,1,616,8.000000e-06
Varden,ZdTree,1,490,6.000000e-06
Varden,ZdTree,1,446,7.000000e-06
Varden,ZdTree,1,391,6.000000e-06
Varden,ZdTree,1,376,6.000000e-06
Varden,ZdTree,1,314,5.000000e-06
Varden,ZdTree,1,200,4.000000e-06
Varden,ZdTree,1,174,4.000000e-06
Varden,ZdTree,1,163,4.000000e-06
Varden,ZdTree,1,129,3.000000e-06
Varden,ZdTree,1,111,3.000000e-06
Varden,ZdTree,1,114,4.000000e-06
Varden,ZdTree,1,102,4.000000e-06
Varden,ZdTree,1,126,4.000000e-06
Varden,ZdTree,1,116,4.000000e-06
Varden,ZdTree,1,275,8.000000e-06
Varden,ZdTree,1,178,6.000000e-06
Varden,ZdTree,1,136,4.000000e-06
Varden,ZdTree,1,4617,1.930000e-04
Varden,ZdTree,1,1822,2.000000e-05
Varden,ZdTree,1,961,1.000000e-05
Varden,ZdTree,1,290,3.000000e-06
Varden,ZdTree,1,218,2.000000e-06
Varden,ZdTree,1,201,2.000000e-06
Varden,ZdTree,1,115,5.000000e-06
Varden,ZdTree,1,114,3.000000e-06
Varden,ZdTree,1,671,1.100000e-05
Varden,ZdTree,1,147,5.000000e-06
Varden,ZdTree,1,135,4.000000e-06
Varden,ZdTree,1,524,9.000000e-06
Varden,ZdTree,1,367,7.000000e-06
Varden,ZdTree,1,320,7.000000e-06
Varden,ZdTree,1,227,6.000000e-06
Varden,ZdTree,1,133,6.000000e-06
Varden,ZdTree,1,157,5.000000e-06
Varden,ZdTree,1,141,5.000000e-06
Varden,ZdTree,1,113,4.000000e-06
Varden,ZdTree,1,861,1.300000e-05
Varden,ZdTree,1,824,1.200000e-05
Varden,ZdTree,1,490,8.000000e-06
Varden,ZdTree,1,451,9.000000e-06
Varden,ZdTree,1,358,7.000000e-06
Varden,ZdTree,1,274,5.000000e-06
Varden,ZdTree,1,215,5.000000e-06
Varden,ZdTree,1,132,4.000000e-06
Varden,ZdTree,1,334,8.000000e-06
Varden,ZdTree,1,301,8.000000e-06
Varden,ZdTree,1,296,7.000000e-06
Varden,ZdTree,1,267,7.000000e-06
Varden,ZdTree,1,182,5.000000e-06
Varden,ZdTree,1,134,4.000000e-06
Varden,ZdTree,1,123,4.000000e-06
Varden,ZdTree,1,104,4.000000e-06
Varden,ZdTree,1,2795,5.900000e-05
Varden,ZdTree,1,2103,2.500000e-05
Varden,ZdTree,1,296,7.000000e-06
Varden,ZdTree,1,229,8.000000e-06
Varden,ZdTree,1,172,5.000000e-06
Varden,ZdTree,1,126,4.000000e-06
Varden,ZdTree,1,1807,2.200000e-05
Varden,ZdTree,1,313,8.000000e-06
Varden,ZdTree,1,308,6.000000e-06
Varden,ZdTree,2,208812,7.960000e-03
Varden,ZdTree,2,206058,7.373000e-03
Varden,ZdTree,2,16636,2.240000e-04
Varden,ZdTree,2,10979,1.220000e-04
Varden,ZdTree,2,189422,2.451000e-03
Varden,ZdTree,2,27921,4.960000e-04
Varden,ZdTree,2,19128,2.530000e-04
Varden,ZdTree,2,16374,1.730000e-04
Varden,ZdTree,2,16170,1.710000e-04
Varden,ZdTree,2,12605,1.540000e-04
Varden,ZdTree,2,10351,1.210000e-04
Varden,ZdTree,2,161501,1.903000e-03
Varden,ZdTree,2,125048,1.452000e-03
Varden,ZdTree,2,84812,9.310000e-04
Varden,ZdTree,2,63281,7.040000e-04
Varden,ZdTree,2,36779,4.770000e-04
Varden,ZdTree,2,30585,3.540000e-04
Varden,ZdTree,2,12441,1.430000e-04
Varden,ZdTree,2,10903,1.000000e-04
Varden,ZdTree,2,18144,2.270000e-04
Varden,ZdTree,2,10526,1.300000e-04
Varden,ZdTree,2,26502,3.030000e-04
Varden,ZdTree,2,17020,2.090000e-04
Varden,ZdTree,2,14303,1.350000e-04
Varden,ZdTree,2,12374,1.390000e-04
Varden,ZdTree,2,11817,1.250000e-04
Varden,ZdTree,2,10794,9.600000e-05
Varden,ZdTree,2,21531,2.610000e-04
Varden,ZdTree,2,18429,2.130000e-04
Varden,ZdTree,2,18309,2.070000e-04
Varden,ZdTree,2,13655,1.600000e-04
Varden,ZdTree,2,40236,4.670000e-04
Varden,ZdTree,2,14275,1.850000e-04
Varden,ZdTree,2,11788,1.310000e-04
Varden,ZdTree,2,25961,2.940000e-04
Varden,ZdTree,2,14189,1.580000e-04
Varden,ZdTree,2,11772,1.370000e-04
Varden,ZdTree,2,36453,4.870000e-04
Varden,ZdTree,2,30156,4.260000e-04
Varden,ZdTree,2,23550,2.950000e-04
Varden,ZdTree,2,21547,2.630000e-04
Varden,ZdTree,2,11836,1.260000e-04
Varden,ZdTree,2,122812,3.496000e-03
Varden,ZdTree,2,54340,1.711000e-03
Varden,ZdTree,2,33946,4.100000e-04
Varden,ZdTree,2,31767,3.710000e-04
Varden,ZdTree,2,23307,2.650000e-04
Varden,ZdTree,2,17475,1.870000e-04
Varden,ZdTree,2,13157,1.220000e-04
Varden,ZdTree,2,20394,2.530000e-04
Varden,ZdTree,2,13939,1.420000e-04
Varden,ZdTree,2,10572,9.300000e-05
Varden,ZdTree,2,10123,9.400000e-05
Varden,ZdTree,2,68472,2.210000e-03
Varden,ZdTree,2,32902,4.650000e-04
Varden,ZdTree,2,24682,3.010000e-04
Varden,ZdTree,2,18147,2.280000e-04
Varden,ZdTree,2,12970,1.630000e-04
Varden,ZdTree,2,35570,4.760000e-04
Varden,ZdTree,2,33394,3.880000e-04
Varden,ZdTree,2,13151,1.500000e-04
Varden,ZdTree,2,10338,9.100000e-05
Varden,ZdTree,2,20243,1.910000e-04
Varden,ZdTree,2,19762,2.020000e-04
Varden,ZdTree,2,16708,1.830000e-04
Varden,ZdTree,2,11239,1.100000e-04
Varden,ZdTree,2,10565,1.040000e-04
Varden,ZdTree,2,537551,1.569600e-02
Varden,ZdTree,2,263040,8.826000e-03
Varden,ZdTree,2,17813,5.980000e-04
Varden,ZdTree,2,17158,1.630000e-04
Varden,ZdTree,2,15214,1.520000e-04
Varden,ZdTree,2,12381,1.090000e-04
Varden,ZdTree,2,12032,1.250000e-04
Varden,ZdTree,2,11625,1.350000e-04
Varden,ZdTree,2,11169,1.070000e-04
Varden,ZdTree,2,245227,6.652000e-03
Varden,ZdTree,2,144895,2.359000e-03
Varden,ZdTree,2,95143,1.287000e-03
Varden,ZdTree,2,37671,5.270000e-04
Varden,ZdTree,2,30262,3.400000e-04
Varden,ZdTree,2,18880,2.240000e-04
Varden,ZdTree,2,13479,1.400000e-04
Varden,ZdTree,2,11283,1.080000e-04
Varden,ZdTree,2,11382,1.470000e-04
Varden,ZdTree,2,57472,6.950000e-04
Varden,ZdTree,2,56418,7.270000e-04
Varden,ZdTree,2,55102,6.640000e-04
Varden,ZdTree,2,10022,1.300000e-04
Varden,ZdTree,2,45080,5.510000e-04
Varden,ZdTree,2,18726,2.160000e-04
Varden,ZdTree,2,15635,1.580000e-04
Varden,ZdTree,2,12056,1.210000e-04
Varden,ZdTree,2,26354,2.950000e-04
Varden,ZdTree,2,19650,2.280000e-04
Varden,ZdTree,2,15264,1.870000e-04
Varden,ZdTree,2,13201,1.400000e-04
Varden,ZdTree,2,11288,1.090000e-04
Varden,ZdTree,2,49752,6.560000e-04
Varden,ZdTree,2,44767,5.750000e-04
Varden,Boost,0,9,7.000000e-06
Varden,Boost,0,76,8.000000e-06
Varden,Boost,0,38,2.000000e-06
Varden,Boost,0,38,2.000000e-06
Varden,Boost,0,40,9.000000e-06
Varden,Boost,0,4,0.000000e+00
Varden,Boost,0,36,3.000000e-06
Varden,Boost,0,42,3.000000e-06
Varden,Boost,0,26,2.000000e-06
Varden,Boost,0,16,1.000000e-06
Varden,Boost,0,35,4.000000e-06
Varden,Boost,0,83,1.300000e-05
Varden,Boost,0,14,2.000000e-06
Varden,Boost,0,69,7.000000e-06
Varden,Boost,0,9,2.000000e-06
Varden,Boost,0,60,3.000000e-06
Varden,Boost,0,55,2.000000e-06
Varden,Boost,0,15,1.000000e-06
Varden,Boost,0,40,3.000000e-06
Varden,Boost,0,27,2.000000e-06
Varden,Boost,0,13,2.000000e-06
Varden,Boost,0,5,1.000000e-06
Varden,Boost,0,25,3.000000e-06
Varden,Boost,0,95,7.000000e-06
Varden,Boost,0,83,7.000000e-06
Varden,Boost,0,15,1.000000e-06
Varden,Boost,0,68,2.000000e-06
Varden,Boost,0,38,2.000000e-06
Varden,Boost,0,30,2.000000e-06
Varden,Boost,0,12,2.000000e-06
Varden,Boost,0,20,2.000000e-06
Varden,Boost,0,42,8.000000e-06
Varden,Boost,0,32,2.000000e-06
Varden,Boost,0,10,2.000000e-06
Varden,Boost,0,31,4.000000e-06
Varden,Boost,0,21,3.000000e-06
Varden,Boost,0,91,9.000000e-06
Varden,Boost,0,14,2.000000e-06
Varden,Boost,0,77,4.000000e-06
Varden,Boost,0,61,3.000000e-06
Varden,Boost,0,53,3.000000e-06
Varden,Boost,0,41,6.000000e-06
Varden,Boost,0,41,2.000000e-06
Varden,Boost,0,40,2.000000e-06
Varden,Boost,0,30,2.000000e-06
Varden,Boost,0,10,1.000000e-06
Varden,Boost,0,1,0.000000e+00
Varden,Boost,0,12,2.000000e-06
Varden,Boost,0,8,2.000000e-06
Varden,Boost,0,16,3.000000e-06
Varden,Boost,0,74,1.100000e-05
Varden,Boost,0,34,3.000000e-06
Varden,Boost,0,40,4.000000e-06
Varden,Boost,0,31,3.000000e-06
Varden,Boost,0,9,2.000000e-06
Varden,Boost,0,40,1.100000e-05
Varden,Boost,0,33,4.000000e-06
Varden,Boost,0,7,4.000000e-06
Varden,Boost,0,27,3.000000e-06
Varden,Boost,0,96,9.000000e-06
Varden,Boost,0,91,4.000000e-06
Varden,Boost,0,75,7.000000e-06
Varden,Boost,0,26,3.000000e-06
Varden,Boost,0,49,4.000000e-06
Varden,Boost,0,40,3.000000e-06
Varden,Boost,0,29,3.000000e-06
Varden,Boost,0,11,3.000000e-06
Varden,Boost,0,9,2.000000e-06
Varden,Boost,0,16,3.000000e-06
Varden,Boost,0,5,2.000000e-06
Varden,Boost,0,61,1.100000e-05
Varden,Boost,0,38,6.000000e-06
Varden,Boost,0,23,4.000000e-06
Varden,Boost,0,42,4.000000e-06
Varden,Boost,0,42,2.000000e-06
Varden,Boost,0,20,2.000000e-06
Varden,Boost,0,22,3.000000e-06
Varden,Boost,0,74,8.000000e-06
Varden,Boost,0,62,2.000000e-06
Varden,Boost,0,12,1.000000e-06
Varden,Boost,0,50,2.000000e-06
Varden,Boost,0,23,2.000000e-06
Varden,Boost,0,27,5.000000e-06
Varden,Boost,0,12,1.000000e-06
Varden,Boost,0,72,4.000000e-06
Varden,Boost,0,42,3.000000e-06
Varden,Boost,0,3,0.000000e+00
Varden,Boost,0,39,7.000000e-06
Varden,Boost,0,30,2.000000e-06
Varden,Boost,0,80,1.100000e-05
Varden,Boost,0,10,2.000000e-06
Varden,Boost,0,70,4.000000e-06
Varden,Boost,0,55,4.000000e-06
Varden,Boost,0,45,3.000000e-06
Varden,Boost,0,7,3.000000e-06
Varden,Boost,0,38,7.000000e-06
Varden,Boost,0,10,2.000000e-06
Varden,Boost,0,15,4.000000e-06
Varden,Boost,0,15,2.000000e-06
Varden,Boost,0,29,5.000000e-06
Varden,Boost,1,2754,1.480000e-04
Varden,Boost,1,1686,2.000000e-05
Varden,Boost,1,1191,3.700000e-05
Varden,Boost,1,950,1.300000e-05
Varden,Boost,1,241,6.000000e-06
Varden,Boost,1,495,1.900000e-05
Varden,Boost,1,1068,5.500000e-05
Varden,Boost,1,712,1.000000e-05
Varden,Boost,1,356,7.000000e-06
Varden,Boost,1,1965,8.700000e-05
Varden,Boost,1,843,1.200000e-05
Varden,Boost,1,1122,4.800000e-05
Varden,Boost,1,1028,2.900000e-05
Varden,Boost,1,980,3.200000e-05
Varden,Boost,1,631,3.000000e-05
Varden,Boost,1,9800,7.350000e-04
Varden,Boost,1,8510,4.400000e-04
Varden,Boost,1,4726,9.200000e-05
Varden,Boost,1,3851,3.600000e-05
Varden,Boost,1,350,7.000000e-06
Varden,Boost,1,3501,9.100000e-05
Varden,Boost,1,2667,6.200000e-05
Varden,Boost,1,2461,6.300000e-05
Varden,Boost,1,645,1.100000e-05
Varden,Boost,1,1816,2.200000e-05
Varden,Boost,1,761,1.100000e-05
Varden,Boost,1,1055,4.900000e-05
Varden,Boost,1,404,7.000000e-06
Varden,Boost,1,651,2.100000e-05
Varden,Boost,1,206,1.000000e-05
Varden,Boost,1,834,3.500000e-05
Varden,Boost,1,875,3.200000e-05
Varden,Boost,1,3784,1.450000e-04
Varden,Boost,1,3080,2.260000e-04
Varden,Boost,1,3021,8.900000e-05
Varden,Boost,1,864,1.300000e-05
Varden,Boost,1,2157,9.700000e-05
Varden,Boost,1,573,1.100000e-05
Varden,Boost,1,1584,2.000000e-05
Varden,Boost,1,633,1.000000e-05
Varden,Boost,1,951,2.700000e-05
Varden,Boost,1,704,2.300000e-05
Varden,Boost,1,1290,6.700000e-05
Varden,Boost,1,109,3.000000e-06
Varden,Boost,1,1181,3.700000e-05
Varden,Boost,1,278,6.000000e-06
Varden,Boost,1,903,2.800000e-05
Varden,Boost,1,5678,3.200000e-04
Varden,Boost,1,3505,4.400000e-05
Varden,Boost,1,580,1.300000e-05
Varden,Boost,1,2925,8.600000e-05
Varden,Boost,1,964,1.500000e-05
Varden,Boost,1,1961,5.400000e-05
Varden,Boost,1,1544,5.100000e-05
Varden,Boost,1,954,1.100000e-05
Varden,Boost,1,590,2.300000e-05
Varden,Boost,1,417,9.000000e-06
Varden,Boost,1,2173,1.170000e-04
Varden,Boost,1,599,1.000000e-05
Varden,Boost,1,1574,5.300000e-05
Varden,Boost,1,395,6.000000e-06
Varden,Boost,1,1179,3.800000e-05
Varden,Boost,1,1171,4.000000e-05
Varden,Boost,1,807,1.400000e-05
Varden,Boost,1,364,1.100000e-05
Varden,Boost,1,1036,6.700000e-05
Varden,Boost,1,638,1.200000e-05
Varden,Boost,1,398,1.600000e-05
Varden,Boost,1,3897,1.890000e-04
Varden,Boost,1,3060,9.400000e-05
Varden,Boost,1,2455,7.300000e-05
Varden,Boost,1,2366,7.100000e-05
Varden,Boost,1,1337,1.600000e-05
Varden,Boost,1,101,5.000000e-06
Varden,Boost,1,1236,4.900000e-05
Varden,Boost,1,1173,3.400000e-05
Varden,Boost,1,1054,3.400000e-05
Varden,Boost,1,1035,3.200000e-05
Varden,Boost,1,658,8.000000e-06
Varden,Boost,1,377,7.000000e-06
Varden,Boost,1,119,3.000000e-06
Varden,Boost,1,1029,7.000000e-05
Varden,Boost,1,177,9.000000e-06
Varden,Boost,1,852,1.500000e-05
Varden,Boost,1,605,2.600000e-05
Varden,Boost,1,837,2.400000e-05
Varden,Boost,1,6999,3.650000e-04
Varden,Boost,1,5158,1.620000e-04
Varden,Boost,1,1812,2.400000e-05
Varden,Boost,1,1339,1.700000e-05
Varden,Boost,1,720,1.200000e-05
Varden,Boost,1,619,1.300000e-05
Varden,Boost,1,473,2.500000e-05
Varden,Boost,1,3346,1.330000e-04
Varden,Boost,1,495,1.100000e-05
Varden,Boost,1,2851,8.500000e-05
Varden,Boost,1,1345,1.900000e-05
Varden,Boost,1,112,4.000000e-06
Varden,Boost,1,1233,3.900000e-05
Varden,Boost,1,676,1.000000e-05
Varden,Boost,2,208812,9.106000e-03
Varden,Boost,2,206058,7.551000e-03
Varden,Boost,2,16636,1.660000e-04
Varden,Boost,2,189422,3.795000e-03
Varden,Boost,2,72661,5.030000e-04
Varden,Boost,2,14592,8.300000e-05
Varden,Boost,2,58069,9.710000e-04
Varden,Boost,2,49260,8.290000e-04
Varden,Boost,2,46264,7.540000e-04
Varden,Boost,2,37768,6.490000e-04
Varden,Boost,2,23257,1.380000e-04
Varden,Boost,2,13746,8.700000e-05
Varden,Boost,2,14511,8.900000e-05
Varden,Boost,2,116761,3.206000e-03
Varden,Boost,2,12779,7.900000e-05
Varden,Boost,2,103982,2.002000e-03
Varden,Boost,2,22836,2.910000e-04
Varden,Boost,2,21628,2.120000e-04
Varden,Boost,2,15280,3.130000e-04
Varden,Boost,2,81146,2.501000e-03
Varden,Boost,2,75003,1.410000e-03
Varden,Boost,2,69080,1.300000e-03
Varden,Boost,2,60826,4.080000e-04
Varden,Boost,2,10991,1.070000e-04
Varden,Boost,2,49835,9.130000e-04
Varden,Boost,2,37975,7.110000e-04
Varden,Boost,2,22804,1.650000e-04
Varden,Boost,2,12308,9.700000e-05
Varden,Boost,2,10496,8.300000e-05
Varden,Boost,2,15171,3.140000e-04
Varden,Boost,2,11860,2.500000e-04
Varden,Boost,2,180321,6.097000e-03
Varden,Boost,2,100824,1.769000e-03
Varden,Boost,2,24139,2.250000e-04
Varden,Boost,2,15406,1.120000e-04
Varden,Boost,2,76685,2.704000e-03
Varden,Boost,2,52622,3.630000e-04
Varden,Boost,2,34179,6.250000e-04
Varden,Boost,2,15369,1.170000e-04
Varden,Boost,2,18810,3.450000e-04
Varden,Boost,2,18443,3.420000e-04
Varden,Boost,2,24063,4.190000e-04
Varden,Boost,2,19752,3.620000e-04
Varden,Boost,2,79497,3.469000e-03
Varden,Boost,2,31909,3.590000e-04
Varden,Boost,2,31444,1.910000e-04
Varden,Boost,2,27074,1.770000e-04
Varden,Boost,2,16361,3.940000e-04
Varden,Boost,2,10713,8.400000e-05
Varden,Boost,2,47588,1.545000e-03
Varden,Boost,2,14892,1.490000e-04
Varden,Boost,2,32696,9.910000e-04
Varden,Boost,2,17602,1.260000e-04
Varden,Boost,2,15094,3.150000e-04
Varden,Boost,2,381277,1.188400e-02
Varden,Boost,2,271070,8.140000e-03
Varden,Boost,2,171620,1.992000e-03
Varden,Boost,2,66274,5.000000e-04
Varden,Boost,2,52684,2.810000e-04
Varden,Boost,2,50194,8.660000e-04
Varden,Boost,2,40578,7.130000e-04
Varden,Boost,2,32307,5.960000e-04
Varden,Boost,2,25548,1.570000e-04
Varden,Boost,2,14100,9.300000e-05
Varden,Boost,2,11448,7.300000e-05
Varden,Boost,2,13590,1.010000e-04
Varden,Boost,2,105346,3.149000e-03
Varden,Boost,2,76448,1.407000e-03
Varden,Boost,2,30610,2.300000e-04
Varden,Boost,2,16119,1.180000e-04
Varden,Boost,2,14491,3.110000e-04
Varden,Boost,2,45838,1.203000e-03
Varden,Boost,2,34302,6.430000e-04
Varden,Boost,2,23429,1.540000e-04
Varden,Boost,2,11586,8.900000e-05
Varden,Boost,2,11843,9.200000e-05
Varden,Boost,2,10873,1.030000e-04
Varden,Boost,2,11536,2.390000e-04
Varden,Boost,2,28898,7.580000e-04
Varden,Boost,2,23907,4.920000e-04
Varden,Boost,2,14499,1.570000e-04
Varden,Boost,2,99450,4.357000e-03
Varden,Boost,2,96261,2.308000e-03
Varden,Boost,2,38082,3.570000e-04
Varden,Boost,2,12667,1.090000e-04
Varden,Boost,2,25415,4.980000e-04
Varden,Boost,2,21317,5.010000e-04
Varden,Boost,2,15669,4.060000e-04
Varden,Boost,2,58179,1.106000e-03
Varden,Boost,2,57463,1.013000e-03
Varden,Boost,2,15949,1.100000e-04
Varden,Boost,2,41514,1.125000e-03
Varden,Boost,2,40406,7.220000e-04
Varden,Boost,2,39867,7.200000e-04
Varden,Boost,2,15851,8.700000e-05
Varden,Boost,2,24016,4.380000e-04
Varden,Boost,2,22451,4.080000e-04
Varden,Boost,2,21130,3.720000e-04
Varden,Boost,2,14714,8.500000e-05
Varden,Boost,2,110207,4.617000e-03
Uniform,PTree-H,0,41,1.400000e-05
Uniform,PTree-H,0,33,1.000000e-06
Uniform,PTree-H,0,8,1.000000e-06
Uniform,PTree-H,0,70,5.000000e-06
Uniform,PTree-H,0,60,2.000000e-06
Uniform,PTree-H,0,20,2.000000e-06
Uniform,PTree-H,0,40,2.000000e-06
Uniform,PTree-H,0,14,1.000000e-06
Uniform,PTree-H,0,26,1.000000e-06
Uniform,PTree-H,0,10,1.000000e-06
Uniform,PTree-H,0,9,1.000000e-06
Uniform,PTree-H,0,74,9.000000e-06
Uniform,PTree-H,0,72,3.000000e-06
Uniform,PTree-H,0,15,1.000000e-06
Uniform,PTree-H,0,57,1.100000e-05
Uniform,PTree-H,0,32,2.000000e-06
Uniform,PTree-H,0,25,3.000000e-06
Uniform,PTree-H,0,2,3.000000e-06
Uniform,PTree-H,0,61,5.000000e-06
Uniform,PTree-H,0,33,2.000000e-06
Uniform,PTree-H,0,28,3.000000e-06
Uniform,PTree-H,0,59,4.000000e-06
Uniform,PTree-H,0,31,2.000000e-06
Uniform,PTree-H,0,28,3.000000e-06
Uniform,PTree-H,0,85,8.000000e-06
Uniform,PTree-H,0,63,4.000000e-06
Uniform,PTree-H,0,32,4.000000e-06
Uniform,PTree-H,0,31,4.000000e-06
Uniform,PTree-H,0,22,3.000000e-06
Uniform,PTree-H,0,16,3.000000e-06
Uniform,PTree-H,0,20,3.000000e-06
Uniform,PTree-H,0,77,2.000000e-06
Uniform,PTree-H,0,10,2.000000e-06
Uniform,PTree-H,0,67,2.000000e-06
Uniform,PTree-H,0,22,2.000000e-06
Uniform,PTree-H,0,45,2.000000e-06
Uniform,PTree-H,0,18,2.000000e-06
Uniform,PTree-H,0,27,1.000000e-06
Uniform,PTree-H,0,26,3.000000e-06
Uniform,PTree-H,0,27,2.000000e-06
Uniform,PTree-H,0,47,4.000000e-06
Uniform,PTree-H,0,3,1.000000e-06
Uniform,PTree-H,0,44,2.000000e-06
Uniform,PTree-H,0,1,1.000000e-06
Uniform,PTree-H,0,43,2.000000e-06
Uniform,PTree-H,0,25,2.000000e-06
Uniform,PTree-H,0,18,2.000000e-06
Uniform,PTree-H,0,31,4.000000e-06
Uniform,PTree-H,0,43,2.000000e-06
Uniform,PTree-H,0,28,2.000000e-06
Uniform,PTree-H,0,15,2.000000e-06
Uniform,PTree-H,0,70,4.000000e-06
Uniform,PTree-H,0,16,1.000000e-06
Uniform,PTree-H,0,54,2.000000e-06
Uniform,PTree-H,0,25,2.000000e-06
Uniform,PTree-H,0,29,2.000000e-06
Uniform,PTree-H,0,66,3.000000e-06
Uniform,PTree-H,0,47,3.000000e-06
Uniform,PTree-H,0,17,2.000000e-06
Uniform,PTree-H,0,30,2.000000e-06
Uniform,PTree-H,0,19,2.000000e-06
Uniform,PTree-H,0,43,3.000000e-06
Uniform,PTree-H,0,11,2.000000e-06
Uniform,PTree-H,0,32,2.000000e-06
Uniform,PTree-H,0,89,3.000000e-06
Uniform,PTree-H,0,48,2.000000e-06
Uniform,PTree-H,0,13,2.000000e-06
Uniform,PTree-H,0,35,1.000000e-06
Uniform,PTree-H,0,41,2.000000e-06
Uniform,PTree-H,0,3,1.000000e-06
Uniform,PTree-H,0,38,1.000000e-06
Uniform,PTree-H,0,39,3.000000e-06
Uniform,PTree-H,0,52,2.000000e-06
Uniform,PTree-H,0,14,1.000000e-06
Uniform,PTree-H,0,38,2.000000e-06
Uniform,PTree-H,0,25,4.000000e-06
Uniform,PTree-H,0,17,1.000000e-06
Uniform,PTree-H,0,85,4.000000e-06
Uniform,PTree-H,0,77,3.000000e-06
Uniform,PTree-H,0,71,2.000000e-06
Uniform,PTree-H,0,47,2.000000e-06
Uniform,PTree-H,0,17,1.000000e-06
Uniform,PTree-H,0,30,2.000000e-06
Uniform,PTree-H,0,24,2.000000e-06
Uniform,PTree-H,0,6,1.000000e-06
Uniform,PTree-H,0,8,1.000000e-06
Uniform,PTree-H,0,47,3.000000e-06
Uniform,PTree-H,0,26,2.000000e-06
Uniform,PTree-H,0,21,2.000000e-06
Uniform,PTree-H,0,45,4.000000e-06
Uniform,PTree-H,0,23,1.000000e-06
Uniform,PTree-H,0,22,1.000000e-06
Uniform,PTree-H,0,65,3.000000e-06
Uniform,PTree-H,0,64,2.000000e-06
Uniform,PTree-H,0,8,1.000000e-06
Uniform,PTree-H,0,56,2.000000e-06
Uniform,PTree-H,0,24,2.000000e-06
Uniform,PTree-H,0,32,2.000000e-06
Uniform,PTree-H,0,1,1.000000e-06
Uniform,PTree-H,0,32,3.000000e-06
Uniform,PTree-H,1,1329,1.100000e-05
Uniform,PTree-H,1,120,3.000000e-06
Uniform,PTree-H,1,1209,1.700000e-05
Uniform,PTree-H,1,1207,1.700000e-05
Uniform,PTree-H,1,264,5.000000e-06
Uniform,PTree-H,1,943,1.100000e-05
Uniform,PTree-H,1,7174,2.180000e-04
Uniform,PTree-H,1,6187,1.010000e-04
Uniform,PTree-H,1,5202,6.400000e-05
Uniform,PTree-H,1,4632,5.200000e-05
Uniform,PTree-H,1,4102,4.500000e-05
Uniform,PTree-H,1,3159,3.800000e-05
Uniform,PTree-H,1,3001,3.700000e-05
Uniform,PTree-H,1,291,1.700000e-05
Uniform,PTree-H,1,2710,3.600000e-05
Uniform,PTree-H,1,1041,2.700000e-05
Uniform,PTree-H,1,566,2.300000e-05
Uniform,PTree-H,1,475,2.400000e-05
Uniform,PTree-H,1,1669,3.500000e-05
Uniform,PTree-H,1,182,5.000000e-06
Uniform,PTree-H,1,1487,2.500000e-05
Uniform,PTree-H,1,910,2.000000e-05
Uniform,PTree-H,1,577,1.700000e-05
Uniform,PTree-H,1,158,1.500000e-05
Uniform,PTree-H,1,943,4.000000e-05
Uniform,PTree-H,1,530,1.100000e-05
Uniform,PTree-H,1,570,3.700000e-05
Uniform,PTree-H,1,985,2.500000e-05
Uniform,PTree-H,1,987,5.000000e-05
Uniform,PTree-H,1,4052,1.510000e-04
Uniform,PTree-H,1,4042,7.300000e-05
Uniform,PTree-H,1,3507,8.600000e-05
Uniform,PTree-H,1,990,3.600000e-05
Uniform,PTree-H,1,2517,5.300000e-05
Uniform,PTree-H,1,752,1.900000e-05
Uniform,PTree-H,1,1765,3.500000e-05
Uniform,PTree-H,1,968,3.100000e-05
Uniform,PTree-H,1,797,2.500000e-05
Uniform,PTree-H,1,535,1.400000e-05
Uniform,PTree-H,1,8068,2.360000e-04
Uniform,PTree-H,1,698,5.600000e-05
Uniform,PTree-H,1,7370,1.430000e-04
Uniform,PTree-H,1,4308,7.800000e-05
Uniform,PTree-H,1,3722,6.100000e-05
Uniform,PTree-H,1,3682,5.900000e-05
Uniform,PTree-H,1,1114,1.800000e-05
Uniform,PTree-H,1,591,1.900000e-05
Uniform,PTree-H,1,523,1.200000e-05
Uniform,PTree-H,1,2568,4.300000e-05
Uniform,PTree-H,1,1380,3.600000e-05
Uniform,PTree-H,1,1327,3.500000e-05
Uniform,PTree-H,1,1094,2.500000e-05
Uniform,PTree-H,1,803,1.900000e-05
Uniform,PTree-H,1,291,7.000000e-06
Uniform,PTree-H,1,233,2.500000e-05
Uniform,PTree-H,1,1188,2.900000e-05
Uniform,PTree-H,1,736,1.700000e-05
Uniform,PTree-H,1,452,1.000000e-05
Uniform,PTree-H,1,586,1.800000e-05
Uniform,PTree-H,1,3062,7.900000e-05
Uniform,PTree-H,1,1399,4.700000e-05
Uniform,PTree-H,1,608,2.000000e-05
Uniform,PTree-H,1,791,2.500000e-05
Uniform,PTree-H,1,1663,5.800000e-05
Uniform,PTree-H,1,1552,4.900000e-05
Uniform,PTree-H,1,379,1.300000e-05
Uniform,PTree-H,1,1173,3.700000e-05
Uniform,PTree-H,1,125,2.200000e-05
Uniform,PTree-H,1,1048,3.600000e-05
Uniform,PTree-H,1,961,3.500000e-05
Uniform,PTree-H,1,111,5.000000e-06
Uniform,PTree-H,1,4429,1.150000e-04
Uniform,PTree-H,1,279,1.500000e-05
Uniform,PTree-H,1,4150,5.100000e-05
Uniform,PTree-H,1,1910,9.400000e-05
Uniform,PTree-H,1,1258,1.600000e-05
Uniform,PTree-H,1,936,1.400000e-05
Uniform,PTree-H,1,322,7.000000e-06
Uniform,PTree-H,1,652,1.100000e-05
Uniform,PTree-H,1,2240,2.900000e-05
Uniform,PTree-H,1,1912,2.100000e-05
Uniform,PTree-H,1,1162,1.700000e-05
Uniform,PTree-H,1,267,9.000000e-06
Uniform,PTree-H,1,895,1.600000e-05
Uniform,PTree-H,1,750,1.200000e-05
Uniform,PTree-H,1,328,5.000000e-06
Uniform,PTree-H,1,5634,1.560000e-04
Uniform,PTree-H,1,4580,7.100000e-05
Uniform,PTree-H,1,3538,3.800000e-05
Uniform,PTree-H,1,497,7.000000e-06
Uniform,PTree-H,1,3041,3.500000e-05
Uniform,PTree-H,1,1207,1.500000e-05
Uniform,PTree-H,1,182,5.000000e-06
Uniform,PTree-H,1,1025,1.300000e-05
Uniform,PTree-H,1,848,1.200000e-05
Uniform,PTree-H,1,177,7.000000e-06
Uniform,PTree-H,1,1834,2.200000e-05
Uniform,PTree-H,1,1686,2.100000e-05
Uniform,PTree-H,1,266,1.100000e-05
Uniform,PTree-H,1,1420,1.800000e-05
Uniform,PTree-H,2,886107,3.955000e-03
Uniform,PTree-H,2,117161,1.652000e-03
Uniform,PTree-H,2,30686,2.650000e-04
Uniform,PTree-H,2,20623,1.600000e-04
Uniform,PTree-H,2,12555,1.280000e-04
Uniform,PTree-H,2,10063,1.280000e-04
Uniform,PTree-H,2,86475,7.960000e-04
Uniform,PTree-H,2,68283,5.510000e-04
Uniform,PTree-H,2,25403,1.940000e-04
Uniform,PTree-H,2,20939,1.970000e-04
Uniform,PTree-H,2,13346,1.910000e-04
Uniform,PTree-H,2,42880,3.240000e-04
Uniform,PTree-H,2,33010,3.500000e-04
Uniform,PTree-H,2,23151,3.210000e-04
Uniform,PTree-H,2,20681,2.600000e-04
Uniform,PTree-H,2,11832,1.830000e-04
Uniform,PTree-H,2,18192,1.710000e-04
Uniform,PTree-H,2,768946,6.292000e-03
Uniform,PTree-H,2,122361,8.380000e-04
Uniform,PTree-H,2,69713,5.420000e-04
Uniform,PTree-H,2,35328,3.560000e-04
Uniform,PTree-H,2,24523,2.480000e-04
Uniform,PTree-H,2,19625,1.910000e-04
Uniform,PTree-H,2,10805,1.300000e-04
Uniform,PTree-H,2,34385,2.960000e-04
Uniform,PTree-H,2,33808,2.450000e-04
Uniform,PTree-H,2,21266,2.040000e-04
Uniform,PTree-H,2,12504,1.270000e-04
Uniform,PTree-H,2,12542,1.230000e-04
Uniform,PTree-H,2,52648,5.320000e-04
Uniform,PTree-H,2,46535,4.360000e-04
Uniform,PTree-H,2,40708,3.310000e-04
Uniform,PTree-H,2,31664,2.970000e-04
Uniform,PTree-H,2,21808,1.800000e-04
Uniform,PTree-H,2,18330,1.550000e-04
Uniform,PTree-H,2,646585,4.968000e-03
Uniform,PTree-H,2,318721,2.726000e-03
Uniform,PTree-H,2,277088,2.499000e-03
Uniform,PTree-H,2,273780,2.212000e-03
Uniform,PTree-H,2,81882,6.810000e-04
Uniform,PTree-H,2,38564,3.380000e-04
Uniform,PTree-H,2,17957,1.820000e-04
Uniform,PTree-H,2,20607,1.940000e-04
Uniform,PTree-H,2,19448,1.690000e-04
Uniform,PTree-H,2,43318,3.760000e-04
Uniform,PTree-H,2,40456,3.480000e-04
Uniform,PTree-H,2,35989,2.810000e-04
Uniform,PTree-H,2,10216,9.300000e-05
Uniform,PTree-H,2,25773,2.050000e-04
Uniform,PTree-H,2,13091,1.310000e-04
Uniform,PTree-H,2,12682,1.280000e-04
Uniform,PTree-H,2,191898,1.563000e-03
Uniform,PTree-H,2,58255,6.280000e-04
Uniform,PTree-H,2,53521,6.100000e-04
Uniform,PTree-H,2,47160,5.190000e-04
Uniform,PTree-H,2,22335,2.490000e-04
Uniform,PTree-H,2,22075,2.170000e-04
Uniform,PTree-H,2,20514,2.180000e-04
Uniform,PTree-H,2,12176,1.570000e-04
Uniform,PTree-H,2,24825,2.630000e-04
Uniform,PTree-H,2,15482,1.860000e-04
Uniform,PTree-H,2,133643,1.254000e-03
Uniform,PTree-H,2,60978,5.400000e-04
Uniform,PTree-H,2,46989,4.290000e-04
Uniform,PTree-H,2,18948,1.890000e-04
Uniform,PTree-H,2,28041,2.160000e-04
Uniform,PTree-H,2,19426,1.560000e-04
Uniform,PTree-H,2,13989,1.360000e-04
Uniform,PTree-H,2,72665,6.390000e-04
Uniform,PTree-H,2,15652,2.470000e-04
Uniform,PTree-H,2,57013,6.210000e-04
Uniform,PTree-H,2,27543,3.380000e-04
Uniform,PTree-H,2,18166,2.010000e-04
Uniform,PTree-H,2,29470,3.160000e-04
Uniform,PTree-H,2,27878,2.880000e-04
Uniform,PTree-H,2,14438,1.610000e-04
Uniform,PTree-H,2,13440,1.570000e-04
Uniform,PTree-H,2,41633,9.210000e-04
Uniform,PTree-H,2,36561,6.850000e-04
Uniform,PTree-H,2,31674,5.140000e-04
Uniform,PTree-H,2,16893,4.090000e-04
Uniform,PTree-H,2,14781,3.270000e-04
Uniform,PTree-H,2,327864,4.472000e-03
Uniform,PTree-H,2,167854,1.969000e-03
Uniform,PTree-H,2,24553,3.810000e-04
Uniform,PTree-H,2,21326,3.390000e-04
Uniform,PTree-H,2,19357,2.970000e-04
Uniform,PTree-H,2,143301,1.418000e-03
Uniform,PTree-H,2,74575,7.990000e-04
Uniform,PTree-H,2,43585,5.040000e-04
Uniform,PTree-H,2,40821,4.600000e-04
Uniform,PTree-H,2,18830,2.880000e-04
Uniform,PTree-H,2,21991,3.530000e-04
Uniform,PTree-H,2,20340,3.060000e-04
Uniform,PTree-H,2,16112,2.470000e-04
Uniform,PTree-H,2,30990,4.410000e-04
Uniform,PTree-H,2,24020,3.560000e-04
Uniform,PTree-H,2,19205,2.690000e-04
Uniform,PTree-H,2,68726,1.132000e-03
Uniform,PTree-H,2,61163,7.460000e-04
Uniform,PTree-Z,0,41,2.100000e-05
Uniform,PTree-Z,0,33,2.000000e-06
Uniform,PTree-Z,0,8,1.000000e-06
Uniform,PTree-Z,0,6,1.000000e-06
Uniform,PTree-Z,0,4,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,25,2.000000e-06
Uniform,PTree-Z,0,23,2.000000e-06
Uniform,PTree-Z,0,7,2.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,4,1.000000e-06
Uniform,PTree-Z,0,4,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,16,2.000000e-06
Uniform,PTree-Z,0,5,2.000000e-06
Uniform,PTree-Z,0,4,1.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,2.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,2.000000e-06
Uniform,PTree-Z,0,11,2.000000e-06
Uniform,PTree-Z,0,6,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,5,1.000000e-06
Uniform,PTree-Z,0,5,1.000000e-06
Uniform,PTree-Z,0,4,1.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,5,1.000000e-06
Uniform,PTree-Z,0,5,1.000000e-06
Uniform,PTree-Z,0,4,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,2,2.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,8,2.000000e-06
Uniform,PTree-Z,0,4,1.000000e-06
Uniform,PTree-Z,0,4,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,4,1.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,1,7.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,70,1.000000e-05
Uniform,PTree-Z,0,4,2.000000e-06
Uniform,PTree-Z,0,1,1.000000e-06
Uniform,PTree-Z,0,3,2.000000e-06
Uniform,PTree-Z,0,3,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,0,2,1.000000e-06
Uniform,PTree-Z,1,1329,2.900000e-05
Uniform,PTree-Z,1,120,4.000000e-06
Uniform,PTree-Z,1,111,4.000000e-06
Uniform,PTree-Z,1,1209,1.500000e-05
Uniform,PTree-Z,1,1013,1.000000e-05
Uniform,PTree-Z,1,642,1.100000e-05
Uniform,PTree-Z,1,609,7.000000e-06
Uniform,PTree-Z,1,289,6.000000e-06
Uniform,PTree-Z,1,255,5.000000e-06
Uniform,PTree-Z,1,204,4.000000e-06
Uniform,PTree-Z,1,136,4.000000e-06
Uniform,PTree-Z,1,126,4.000000e-06
Uniform,PTree-Z,1,124,3.000000e-06
Uniform,PTree-Z,1,320,8.000000e-06
Uniform,PTree-Z,1,223,6.000000e-06
Uniform,PTree-Z,1,196,6.000000e-06
Uniform,PTree-Z,1,145,5.000000e-06
Uniform,PTree-Z,1,121,4.000000e-06
Uniform,PTree-Z,1,371,9.000000e-06
Uniform,PTree-Z,1,153,5.000000e-06
Uniform,PTree-Z,1,123,4.000000e-06
Uniform,PTree-Z,1,120,4.000000e-06
Uniform,PTree-Z,1,115,3.000000e-06
Uniform,PTree-Z,1,218,6.000000e-06
Uniform,PTree-Z,1,100,4.000000e-06
Uniform,PTree-Z,1,118,5.000000e-06
Uniform,PTree-Z,1,109,3.000000e-06
Uniform,PTree-Z,1,196,6.000000e-06
Uniform,PTree-Z,1,138,5.000000e-06
Uniform,PTree-Z,1,121,4.000000e-06
Uniform,PTree-Z,1,8099,2.270000e-04
Uniform,PTree-Z,1,3107,5.300000e-05
Uniform,PTree-Z,1,1558,1.900000e-05
Uniform,PTree-Z,1,912,9.000000e-06
Uniform,PTree-Z,1,587,7.000000e-06
Uniform,PTree-Z,1,166,7.000000e-06
Uniform,PTree-Z,1,114,5.000000e-06
Uniform,PTree-Z,1,421,9.000000e-06
Uniform,PTree-Z,1,214,8.000000e-06
Uniform,PTree-Z,1,171,5.000000e-06
Uniform,PTree-Z,1,166,5.000000e-06
Uniform,PTree-Z,1,156,5.000000e-06
Uniform,PTree-Z,1,152,4.000000e-06
Uniform,PTree-Z,1,105,4.000000e-06
Uniform,PTree-Z,1,207,8.000000e-06
Uniform,PTree-Z,1,198,6.000000e-06
Uniform,PTree-Z,1,165,6.000000e-06
Uniform,PTree-Z,1,162,5.000000e-06
Uniform,PTree-Z,1,136,4.000000e-06
Uniform,PTree-Z,1,119,4.000000e-06
Uniform,PTree-Z,1,325,5.000000e-06
Uniform,PTree-Z,1,160,3.000000e-06
Uniform,PTree-Z,1,165,4.000000e-06
Uniform,PTree-Z,1,148,3.000000e-06
Uniform,PTree-Z,1,120,3.000000e-06
Uniform,PTree-Z,1,646,9.000000e-06
Uniform,PTree-Z,1,514,9.000000e-06
Uniform,PTree-Z,1,111,7.000000e-06
Uniform,PTree-Z,1,403,9.000000e-06
Uniform,PTree-Z,1,300,6.000000e-06
Uniform,PTree-Z,1,147,4.000000e-06
Uniform,PTree-Z,1,153,5.000000e-06
Uniform,PTree-Z,1,103,3.000000e-06
Uniform,PTree-Z,1,132,5.000000e-06
Uniform,PTree-Z,1,120,4.000000e-06
Uniform,PTree-Z,1,104,3.000000e-06
Uniform,PTree-Z,1,1549,2.400000e-05
Uniform,PTree-Z,1,1187,1.500000e-05
Uniform,PTree-Z,1,787,1.200000e-05
Uniform,PTree-Z,1,725,9.000000e-06
Uniform,PTree-Z,1,716,9.000000e-06
Uniform,PTree-Z,1,716,8.000000e-06
Uniform,PTree-Z,1,670,8.000000e-06
Uniform,PTree-Z,1,106,6.000000e-06
Uniform,PTree-Z,1,564,9.000000e-06
Uniform,PTree-Z,1,177,3.000000e-06
Uniform,PTree-Z,1,152,3.000000e-06
Uniform,PTree-Z,1,142,3.000000e-06
Uniform,PTree-Z,1,110,3.000000e-06
Uniform,PTree-Z,1,387,7.000000e-06
Uniform,PTree-Z,1,193,5.000000e-06
Uniform,PTree-Z,1,111,5.000000e-06
Uniform,PTree-Z,1,194,5.000000e-06
Uniform,PTree-Z,1,187,4.000000e-06
Uniform,PTree-Z,1,119,3.000000e-06
Uniform,PTree-Z,1,400,7.000000e-06
Uniform,PTree-Z,1,360,6.000000e-06
Uniform,PTree-Z,1,159,3.000000e-06
Uniform,PTree-Z,1,142,2.000000e-06
Uniform,PTree-Z,1,138,3.000000e-06
Uniform,PTree-Z,1,118,2.000000e-06
Uniform,PTree-Z,1,201,3.000000e-06
Uniform,PTree-Z,1,155,3.000000e-06
Uniform,PTree-Z,1,362,6.000000e-06
Uniform,PTree-Z,1,288,5.000000e-06
Uniform,PTree-Z,1,161,3.000000e-06
Uniform,PTree-Z,1,114,3.000000e-06
Uniform,PTree-Z,1,127,3.000000e-06
Uniform,PTree-Z,1,4992,1.250000e-04
Uniform,PTree-Z,1,3530,5.500000e-05
Uniform,PTree-Z,2,886107,4.590000e-03
Uniform,PTree-Z,2,117161,1.944000e-03
Uniform,PTree-Z,2,30686,3.190000e-04
Uniform,PTree-Z,2,20623,1.830000e-04
Uniform,PTree-Z,2,12555,1.690000e-04
Uniform,PTree-Z,2,11226,1.130000e-04
Uniform,PTree-Z,2,10063,1.050000e-04
Uniform,PTree-Z,2,86475,9.100000e-04
Uniform,PTree-Z,2,51610,7.250000e-04
Uniform,PTree-Z,2,27631,4.520000e-04
Uniform,PTree-Z,2,19847,3.240000e-04
Uniform,PTree-Z,2,14920,2.800000e-04
Uniform,PTree-Z,2,14329,2.540000e-04
Uniform,PTree-Z,2,11767,1.680000e-04
Uniform,PTree-Z,2,23979,5.620000e-04
Uniform,PTree-Z,2,19717,4.350000e-04
Uniform,PTree-Z,2,17588,4.470000e-04
Uniform,PTree-Z,2,12713,4.010000e-04
Uniform,PTree-Z,2,11354,3.940000e-04
Uniform,PTree-Z,2,34865,6.490000e-04
Uniform,PTree-Z,2,15530,4.730000e-04
Uniform,PTree-Z,2,15340,4.370000e-04
Uniform,PTree-Z,2,19335,4.940000e-04
Uniform,PTree-Z,2,18934,4.600000e-04
Uniform,PTree-Z,2,13537,3.570000e-04
Uniform,PTree-Z,2,768946,7.139000e-03
Uniform,PTree-Z,2,329871,3.799000e-03
Uniform,PTree-Z,2,167789,2.181000e-03
Uniform,PTree-Z,2,38974,4.970000e-04
Uniform,PTree-Z,2,29499,3.420000e-04
Uniform,PTree-Z,2,20365,2.170000e-04
Uniform,PTree-Z,2,14871,1.590000e-04
Uniform,PTree-Z,2,128815,1.374000e-03
Uniform,PTree-Z,2,122224,1.487000e-03
Uniform,PTree-Z,2,94272,1.057000e-03
Uniform,PTree-Z,2,44166,5.290000e-04
Uniform,PTree-Z,2,30395,3.640000e-04
Uniform,PTree-Z,2,22005,2.960000e-04
Uniform,PTree-Z,2,15420,1.890000e-04
Uniform,PTree-Z,2,11586,1.310000e-04
Uniform,PTree-Z,2,10570,1.240000e-04
Uniform,PTree-Z,2,13771,1.740000e-04
Uniform,PTree-Z,2,12907,1.610000e-04
Uniform,PTree-Z,2,11684,1.360000e-04
Uniform,PTree-Z,2,50106,6.330000e-04
Uniform,PTree-Z,2,41440,4.760000e-04
Uniform,PTree-Z,2,16545,2.510000e-04
Uniform,PTree-Z,2,15002,1.820000e-04
Uniform,PTree-Z,2,11728,1.230000e-04
Uniform,PTree-Z,2,24895,2.960000e-04
Uniform,PTree-Z,2,22330,2.410000e-04
Uniform,PTree-Z,2,15555,1.640000e-04
Uniform,PTree-Z,2,11811,1.310000e-04
Uniform,PTree-Z,2,27952,5.170000e-04
Uniform,PTree-Z,2,24794,4.590000e-04
Uniform,PTree-Z,2,18069,3.100000e-04
Uniform,PTree-Z,2,11037,2.680000e-04
Uniform,PTree-Z,2,162082,2.556000e-03
Uniform,PTree-Z,2,89838,1.379000e-03
Uniform,PTree-Z,2,49727,8.040000e-04
Uniform,PTree-Z,2,33691,5.230000e-04
Uniform,PTree-Z,2,29209,4.720000e-04
Uniform,PTree-Z,2,26588,3.660000e-04
Uniform,PTree-Z,2,10279,2.290000e-04
Uniform,PTree-Z,2,16309,3.150000e-04
Uniform,PTree-Z,2,10812,1.850000e-04
Uniform,PTree-Z,2,16036,2.310000e-04
Uniform,PTree-Z,2,11413,1.850000e-04
Uniform,PTree-Z,2,10009,1.590000e-04
Uniform,PTree-Z,2,40111,6.350000e-04
Uniform,PTree-Z,2,30491,5.160000e-04
Uniform,PTree-Z,2,28261,4.540000e-04
Uniform,PTree-Z,2,24158,3.250000e-04
Uniform,PTree-Z,2,20285,2.970000e-04
Uniform,PTree-Z,2,14735,1.990000e-04
Uniform,PTree-Z,2,11365,1.400000e-04
Uniform,PTree-Z,2,72244,1.064000e-03
Uniform,PTree-Z,2,52294,6.810000e-04
Uniform,PTree-Z,2,22096,4.170000e-04
Uniform,PTree-Z,2,13778,2.880000e-04
Uniform,PTree-Z,2,30198,3.660000e-04
Uniform,PTree-Z,2,25550,2.950000e-04
Uniform,PTree-Z,2,11539,1.620000e-04
Uniform,PTree-Z,2,14011,1.700000e-04
Uniform,PTree-Z,2,13285,1.600000e-04
Uniform,PTree-Z,2,19950,2.650000e-04
Uniform,PTree-Z,2,16047,1.780000e-04
Uniform,PTree-Z,2,10313,1.340000e-04
Uniform,PTree-Z,2,439075,4.754000e-03
Uniform,PTree-Z,2,105662,1.081000e-03
Uniform,PTree-Z,2,48062,4.190000e-04
Uniform,PTree-Z,2,25369,2.550000e-04
Uniform,PTree-Z,2,21464,1.770000e-04
Uniform,PTree-Z,2,21230,1.560000e-04
Uniform,PTree-Z,2,17202,1.270000e-04
Uniform,PTree-Z,2,10087,9.700000e-05
Uniform,PTree-Z,2,22693,2.160000e-04
Uniform,PTree-Z,2,15310,1.450000e-04
Uniform,PTree-Z,2,11070,1.330000e-04
Uniform,PTree-Z,2,57600,5.510000e-04
Uniform,CPAM-H,0,41,1.400000e-05
Uniform,CPAM-H,0,33,1.000000e-06
Uniform,CPAM-H,0,8,1.000000e-06
Uniform,CPAM-H,0,70,1.500000e-05
Uniform,CPAM-H,0,60,2.000000e-06
Uniform,CPAM-H,0,20,1.000000e-06
Uniform,CPAM-H,0,40,2.000000e-06
Uniform,CPAM-H,0,14,2.000000e-06
Uniform,CPAM-H,0,26,1.000000e-06
Uniform,CPAM-H,0,10,1.000000e-06
Uniform,CPAM-H,0,9,1.000000e-06
Uniform,CPAM-H,0,74,8.000000e-06
Uniform,CPAM-H,0,72,2.000000e-06
Uniform,CPAM-H,0,15,1.000000e-06
Uniform,CPAM-H,0,57,2.000000e-06
Uniform,CPAM-H,0,32,2.000000e-06
Uniform,CPAM-H,0,25,2.000000e-06
Uniform,CPAM-H,0,2,2.000000e-06
Uniform,CPAM-H,0,61,6.000000e-06
Uniform,CPAM-H,0,33,3.000000e-06
Uniform,CPAM-H,0,28,3.000000e-06
Uniform,CPAM-H,0,59,3.000000e-06
Uniform,CPAM-H,0,31,2.000000e-06
Uniform,CPAM-H,0,28,2.000000e-06
Uniform,CPAM-H,0,85,4.000000e-06
Uniform,CPAM-H,0,63,3.000000e-06
Uniform,CPAM-H,0,32,3.000000e-06
Uniform,CPAM-H,0,31,3.000000e-06
Uniform,CPAM-H,0,22,3.000000e-06
Uniform,CPAM-H,0,16,2.000000e-06
Uniform,CPAM-H,0,20,3.000000e-06
Uniform,CPAM-H,0,77,2.000000e-06
Uniform,CPAM-H,0,10,1.000000e-06
Uniform,CPAM-H,0,67,1.000000e-06
Uniform,CPAM-H,0,22,1.000000e-06
Uniform,CPAM-H,0,45,1.000000e-06
Uniform,CPAM-H,0,18,1.000000e-06
Uniform,CPAM-H,0,27,1.000000e-06
Uniform,CPAM-H,0,26,3.000000e-06
Uniform,CPAM-H,0,27,2.000000e-06
Uniform,CPAM-H,0,47,3.000000e-06
Uniform,CPAM-H,0,3,1.000000e-06
Uniform,CPAM-H,0,44,2.000000e-06
Uniform,CPAM-H,0,1,1.000000e-06
Uniform,CPAM-H,0,43,2.000000e-06
Uniform,CPAM-H,0,25,1.000000e-06
Uniform,CPAM-H,0,18,2.000000e-06
Uniform,CPAM-H,0,31,4.000000e-06
Uniform,CPAM-H,0,43,3.000000e-06
Uniform,CPAM-H,0,28,2.000000e-06
Uniform,CPAM-H,0,15,1.000000e-06
Uniform,CPAM-H,0,70,6.000000e-06
Uniform,CPAM-H,0,16,1.000000e-06
Uniform,CPAM-H,0,54,3.000000e-06
Uniform,CPAM-H,0,25,2.000000e-06
Uniform,CPAM-H,0,29,2.000000e-06
Uniform,CPAM-H,0,66,2.000000e-06
Uniform,CPAM-H,0,47,2.000000e-06
Uniform,CPAM-H,0,17,2.000000e-06
Uniform,CPAM-H,0,30,2.000000e-06
Uniform,CPAM-H,0,19,2.000000e-06
Uniform,CPAM-H,0,43,2.000000e-06
Uniform,CPAM-H,0,11,2.000000e-06
Uniform,CPAM-H,0,32,2.000000e-06
Uniform,CPAM-H,0,89,3.000000e-06
Uniform,CPAM-H,0,48,2.000000e-06
Uniform,CPAM-H,0,13,2.000000e-06
Uniform,CPAM-H,0,35,1.000000e-06
Uniform,CPAM-H,0,41,2.000000e-06
Uniform,CPAM-H,0,3,1.000000e-06
Uniform,CPAM-H,0,38,1.000000e-06
Uniform,CPAM-H,0,39,3.000000e-06
Uniform,CPAM-H,0,52,2.000000e-06
Uniform,CPAM-H,0,14,1.000000e-06
Uniform,CPAM-H,0,38,1.000000e-06
Uniform,CPAM-H,0,25,3.000000e-06
Uniform,CPAM-H,0,17,1.000000e-06
Uniform,CPAM-H,0,85,3.000000e-06
Uniform,CPAM-H,0,77,2.000000e-06
Uniform,CPAM-H,0,71,2.000000e-06
Uniform,CPAM-H,0,47,2.000000e-06
Uniform,CPAM-H,0,17,1.000000e-06
Uniform,CPAM-H,0,30,2.000000e-06
Uniform,CPAM-H,0,24,2.000000e-06
Uniform,CPAM-H,0,6,1.000000e-06
Uniform,CPAM-H,0,8,1.000000e-06
Uniform,CPAM-H,0,47,2.000000e-06
Uniform,CPAM-H,0,26,2.000000e-06
Uniform,CPAM-H,0,21,1.000000e-06
Uniform,CPAM-H,0,45,3.000000e-06
Uniform,CPAM-H,0,23,1.000000e-06
Uniform,CPAM-H,0,22,1.000000e-06
Uniform,CPAM-H,0,65,3.000000e-06
Uniform,CPAM-H,0,64,2.000000e-06
Uniform,CPAM-H,0,8,1.000000e-06
Uniform,CPAM-H,0,56,2.000000e-06
Uniform,CPAM-H,0,24,2.000000e-06
Uniform,CPAM-H,0,32,2.000000e-06
Uniform,CPAM-H,0,1,1.000000e-06
Uniform,CPAM-H,0,32,2.000000e-06
Uniform,CPAM-H,1,1329,9.000000e-06
Uniform,CPAM-H,1,120,3.000000e-06
Uniform,CPAM-H,1,1209,1.500000e-05
Uniform,CPAM-H,1,1207,1.400000e-05
Uniform,CPAM-H,1,264,5.000000e-06
Uniform,CPAM-H,1,943,1.400000e-05
Uniform,CPAM-H,1,7174,2.300000e-04
Uniform,CPAM-H,1,6187,1.000000e-04
Uniform,CPAM-H,1,5202,6.100000e-05
Uniform,CPAM-H,1,4632,4.800000e-05
Uniform,CPAM-H,1,4102,4.000000e-05
Uniform,CPAM-H,1,3159,3.600000e-05
Uniform,CPAM-H,1,3001,3.000000e-05
Uniform,CPAM-H,1,291,1.300000e-05
Uniform,CPAM-H,1,2710,3.200000e-05
Uniform,CPAM-H,1,1041,2.200000e-05
Uniform,CPAM-H,1,566,1.700000e-05
Uniform,CPAM-H,1,475,1.800000e-05
Uniform,CPAM-H,1,1669,2.700000e-05
Uniform,CPAM-H,1,182,4.000000e-06
Uniform,CPAM-H,1,1487,2.200000e-05
Uniform,CPAM-H,1,910,2.000000e-05
Uniform,CPAM-H,1,577,1.700000e-05
Uniform,CPAM-H,1,158,1.700000e-05
Uniform,CPAM-H,1,943,5.800000e-05
Uniform,CPAM-H,1,530,9.000000e-06
Uniform,CPAM-H,1,570,2.300000e-05
Uniform,CPAM-H,1,985,2.300000e-05
Uniform,CPAM-H,1,987,3.400000e-05
Uniform,CPAM-H,1,4052,1.420000e-04
Uniform,CPAM-H,1,4042,7.600000e-05
Uniform,CPAM-H,1,3507,5.200000e-05
Uniform,CPAM-H,1,990,2.600000e-05
Uniform,CPAM-H,1,2517,4.300000e-05
Uniform,CPAM-H,1,752,1.200000e-05
Uniform,CPAM-H,1,1765,2.900000e-05
Uniform,CPAM-H,1,968,2.500000e-05
Uniform,CPAM-H,1,797,2.000000e-05
Uniform,CPAM-H,1,535,1.400000e-05
Uniform,CPAM-H,1,8068,2.580000e-04
Uniform,CPAM-H,1,698,6.000000e-05
Uniform,CPAM-H,1,7370,1.440000e-04
Uniform,CPAM-H,1,4308,8.400000e-05
Uniform,CPAM-H,1,3722,6.400000e-05
Uniform,CPAM-H,1,3682,5.400000e-05
Uniform,CPAM-H,1,1114,2.800000e-05
Uniform,CPAM-H,1,591,1.000000e-05
Uniform,CPAM-H,1,523,1.200000e-05
Uniform,CPAM-H,1,2568,3.900000e-05
Uniform,CPAM-H,1,1380,2.900000e-05
Uniform,CPAM-H,1,1327,2.600000e-05
Uniform,CPAM-H,1,1094,1.900000e-05
Uniform,CPAM-H,1,803,1.400000e-05
Uniform,CPAM-H,1,291,6.000000e-06
Uniform,CPAM-H,1,233,1.900000e-05
Uniform,CPAM-H,1,1188,2.400000e-05
Uniform,CPAM-H,1,736,1.400000e-05
Uniform,CPAM-H,1,452,9.000000e-06
Uniform,CPAM-H,1,586,1.900000e-05
Uniform,CPAM-H,1,3062,9.900000e-05
Uniform,CPAM-H,1,1399,3.500000e-05
Uniform,CPAM-H,1,608,1.500000e-05
Uniform,CPAM-H,1,791,2.000000e-05
Uniform,CPAM-H,1,1663,5.300000e-05
Uniform,CPAM-H,1,1552,4.200000e-05
Uniform,CPAM-H,1,379,1.200000e-05
Uniform,CPAM-H,1,1173,3.100000e-05
Uniform,CPAM-H,1,125,1.300000e-05
Uniform,CPAM-H,1,1048,2.300000e-05
Uniform,CPAM-H,1,961,2.300000e-05
Uniform,CPAM-H,1,111,6.000000e-06
Uniform,CPAM-H,1,4429,1.270000e-04
Uniform,CPAM-H,1,279,1.600000e-05
Uniform,CPAM-H,1,4150,5.400000e-05
Uniform,CPAM-H,1,1910,2.300000e-05
Uniform,CPAM-H,1,1258,1.400000e-05
Uniform,CPAM-H,1,936,1.200000e-05
Uniform,CPAM-H,1,322,5.000000e-06
Uniform,CPAM-H,1,652,2.180000e-04
Uniform,CPAM-H,1,2240,3.600000e-05
Uniform,CPAM-H,1,1912,1.800000e-05
Uniform,CPAM-H,1,1162,1.700000e-05
Uniform,CPAM-H,1,267,7.000000e-06
Uniform,CPAM-H,1,895,1.500000e-05
Uniform,CPAM-H,1,750,1.300000e-05
Uniform,CPAM-H,1,328,5.000000e-06
Uniform,CPAM-H,1,5634,1.860000e-04
Uniform,CPAM-H,1,4580,7.700000e-05
Uniform,CPAM-H,1,3538,3.900000e-05
Uniform,CPAM-H,1,497,7.000000e-06
Uniform,CPAM-H,1,3041,3.500000e-05
Uniform,CPAM-H,1,1207,1.500000e-05
Uniform,CPAM-H,1,182,4.000000e-06
Uniform,CPAM-H,1,1025,1.200000e-05
Uniform,CPAM-H,1,848,1.100000e-05
Uniform,CPAM-H,1,177,5.000000e-06
Uniform,CPAM-H,1,1834,2.400000e-05
Uniform,CPAM-H,1,1686,1.700000e-05
Uniform,CPAM-H,1,266,9.000000e-06
Uniform,CPAM-H,1,1420,1.800000e-05
Uniform,CPAM-H,2,886107,4.792000e-03
Uniform,CPAM-H,2,117161,1.717000e-03
Uniform,CPAM-H,2,30686,3.060000e-04
Uniform,CPAM-H,2,20623,1.700000e-04
Uniform,CPAM-H,2,12555,1.580000e-04
Uniform,CPAM-H,2,10063,1.210000e-04
Uniform,CPAM-H,2,86475,9.090000e-04
Uniform,CPAM-H,2,68283,5.390000e-04
Uniform,CPAM-H,2,25403,2.100000e-04
Uniform,CPAM-H,2,20939,1.970000e-04
Uniform,CPAM-H,2,13346,1.680000e-04
Uniform,CPAM-H,2,42880,3.560000e-04
Uniform,CPAM-H,2,33010,4.050000e-04
Uniform,CPAM-H,2,23151,3.220000e-04
Uniform,CPAM-H,2,20681,2.650000e-04
Uniform,CPAM-H,2,11832,1.960000e-04
Uniform,CPAM-H,2,18192,1.530000e-04
Uniform,CPAM-H,2,768946,6.999000e-03
Uniform,CPAM-H,2,122361,9.990000e-04
Uniform,CPAM-H,2,69713,6.140000e-04
Uniform,CPAM-H,2,35328,4.030000e-04
Uniform,CPAM-H,2,24523,2.610000e-04
Uniform,CPAM-H,2,19625,1.990000e-04
Uniform,CPAM-H,2,10805,1.290000e-04
Uniform,CPAM-H,2,34385,3.580000e-04
Uniform,CPAM-H,2,33808,2.590000e-04
Uniform,CPAM-H,2,21266,1.700000e-04
Uniform,CPAM-H,2,12504,1.410000e-04
Uniform,CPAM-H,2,12542,1.370000e-04
Uniform,CPAM-H,2,52648,5.930000e-04
Uniform,CPAM-H,2,46535,5.440000e-04
Uniform,CPAM-H,2,40708,3.780000e-04
Uniform,CPAM-H,2,31664,2.920000e-04
Uniform,CPAM-H,2,21808,1.970000e-04
Uniform,CPAM-H,2,18330,1.570000e-04
Uniform,CPAM-H,2,646585,5.693000e-03
Uniform,CPAM-H,2,318721,3.267000e-03
Uniform,CPAM-H,2,277088,2.982000e-03
Uniform,CPAM-H,2,273780,2.543000e-03
Uniform,CPAM-H,2,81882,7.830000e-04
Uniform,CPAM-H,2,38564,3.950000e-04
Uniform,CPAM-H,2,17957,2.020000e-04
Uniform,CPAM-H,2,20607,1.940000e-04
Uniform,CPAM-H,2,19448,1.800000e-04
Uniform,CPAM-H,2,43318,4.190000e-04
Uniform,CPAM-H,2,40456,3.600000e-04
Uniform,CPAM-H,2,35989,3.100000e-04
Uniform,CPAM-H,2,10216,9.700000e-05
Uniform,CPAM-H,2,25773,2.500000e-04
Uniform,CPAM-H,2,13091,1.230000e-04
Uniform,CPAM-H,2,12682,1.050000e-04
Uniform,CPAM-H,2,191898,1.833000e-03
Uniform,CPAM-H,2,58255,6.830000e-04
Uniform,CPAM-H,2,53521,6.490000e-04
Uniform,CPAM-H,2,47160,5.310000e-04
Uniform,CPAM-H,2,22335,2.520000e-04
Uniform,CPAM-H,2,22075,2.350000e-04
Uniform,CPAM-H,2,20514,2.240000e-04
Uniform,CPAM-H,2,12176,1.530000e-04
Uniform,CPAM-H,2,24825,2.780000e-04
Uniform,CPAM-H,2,15482,1.810000e-04
Uniform,CPAM-H,2,133643,1.327000e-03
Uniform,CPAM-H,2,60978,6.190000e-04
Uniform,CPAM-H,2,46989,4.320000e-04
Uniform,CPAM-H,2,18948,1.720000e-04
Uniform,CPAM-H,2,28041,2.230000e-04
Uniform,CPAM-H,2,19426,1.610000e-04
Uniform,CPAM-H,2,13989,1.280000e-04
Uniform,CPAM-H,2,72665,6.750000e-04
Uniform,CPAM-H,2,15652,2.460000e-04
Uniform,CPAM-H,2,57013,5.700000e-04
Uniform,CPAM-H,2,27543,3.290000e-04
Uniform,CPAM-H,2,18166,1.980000e-04
Uniform,CPAM-H,2,29470,2.830000e-04
Uniform,CPAM-H,2,27878,2.750000e-04
Uniform,CPAM-H,2,14438,1.580000e-04
Uniform,CPAM-H,2,13440,1.410000e-04
Uniform,CPAM-H,2,41633,1.066000e-03
Uniform,CPAM-H,2,36561,7.370000e-04
Uniform,CPAM-H,2,31674,5.360000e-04
Uniform,CPAM-H,2,16893,3.680000e-04
Uniform,CPAM-H,2,14781,3.150000e-04
Uniform,CPAM-H,2,327864,4.821000e-03
Uniform,CPAM-H,2,167854,2.159000e-03
Uniform,CPAM-H,2,24553,4.020000e-04
Uniform,CPAM-H,2,21326,3.320000e-04
Uniform,CPAM-H,2,19357,2.600000e-04
Uniform,CPAM-H,2,143301,1.501000e-03
Uniform,CPAM-H,2,74575,7.970000e-04
Uniform,CPAM-H,2,43585,5.700000e-04
Uniform,CPAM-H,2,40821,5.150000e-04
Uniform,CPAM-H,2,18830,2.860000e-04
Uniform,CPAM-H,2,21991,3.430000e-04
Uniform,CPAM-H,2,20340,2.850000e-04
Uniform,CPAM-H,2,16112,2.570000e-04
Uniform,CPAM-H,2,30990,4.620000e-04
Uniform,CPAM-H,2,24020,3.490000e-04
Uniform,CPAM-H,2,19205,2.690000e-04
Uniform,CPAM-H,2,68726,1.056000e-03
Uniform,CPAM-H,2,61163,7.260000e-04
Uniform,CPAM-Z,0,41,1.600000e-05
Uniform,CPAM-Z,0,33,1.000000e-06
Uniform,CPAM-Z,0,8,1.000000e-06
Uniform,CPAM-Z,0,70,1.100000e-05
Uniform,CPAM-Z,0,60,2.000000e-06
Uniform,CPAM-Z,0,20,2.000000e-06
Uniform,CPAM-Z,0,40,3.000000e-06
Uniform,CPAM-Z,0,14,2.000000e-06
Uniform,CPAM-Z,0,26,2.000000e-06
Uniform,CPAM-Z,0,10,2.000000e-06
Uniform,CPAM-Z,0,9,1.000000e-06
Uniform,CPAM-Z,0,74,9.000000e-06
Uniform,CPAM-Z,0,72,3.000000e-06
Uniform,CPAM-Z,0,15,1.000000e-06
Uniform,CPAM-Z,0,57,3.000000e-06
Uniform,CPAM-Z,0,32,2.000000e-06
Uniform,CPAM-Z,0,25,3.000000e-06
Uniform,CPAM-Z,0,2,3.000000e-06
Uniform,CPAM-Z,0,61,3.000000e-06
Uniform,CPAM-Z,0,33,3.000000e-06
Uniform,CPAM-Z,0,28,2.000000e-06
Uniform,CPAM-Z,0,59,4.000000e-06
Uniform,CPAM-Z,0,31,2.000000e-06
Uniform,CPAM-Z,0,28,2.000000e-06
Uniform,CPAM-Z,0,85,4.000000e-06
Uniform,CPAM-Z,0,63,3.000000e-06
Uniform,CPAM-Z,0,32,3.000000e-06
Uniform,CPAM-Z,0,31,3.000000e-06
Uniform,CPAM-Z,0,22,3.000000e-06
Uniform,CPAM-Z,0,16,2.000000e-06
Uniform,CPAM-Z,0,20,4.000000e-06
Uniform,CPAM-Z,0,77,3.000000e-06
Uniform,CPAM-Z,0,10,2.000000e-06
Uniform,CPAM-Z,0,67,2.000000e-06
Uniform,CPAM-Z,0,22,2.000000e-06
Uniform,CPAM-Z,0,45,2.000000e-06
Uniform,CPAM-Z,0,18,3.000000e-06
Uniform,CPAM-Z,0,27,2.000000e-06
Uniform,CPAM-Z,0,26,4.000000e-06
Uniform,CPAM-Z,0,27,3.000000e-06
Uniform,CPAM-Z,0,47,4.000000e-06
Uniform,CPAM-Z,0,3,2.000000e-06
Uniform,CPAM-Z,0,44,3.000000e-06
Uniform,CPAM-Z,0,1,1.000000e-06
Uniform,CPAM-Z,0,43,2.000000e-06
Uniform,CPAM-Z,0,25,2.000000e-06
Uniform,CPAM-Z,0,18,2.000000e-06
Uniform,CPAM-Z,0,31,3.000000e-06
Uniform,CPAM-Z,0,43,2.000000e-06
Uniform,CPAM-Z,0,28,2.000000e-06
Uniform,CPAM-Z,0,15,2.000000e-06
Uniform,CPAM-Z,0,70,5.000000e-06
Uniform,CPAM-Z,0,16,1.000000e-06
Uniform,CPAM-Z,0,54,2.000000e-06
Uniform,CPAM-Z,0,25,2.000000e-06
Uniform,CPAM-Z,0,29,2.000000e-06
Uniform,CPAM-Z,0,66,3.000000e-06
Uniform,CPAM-Z,0,47,3.000000e-06
Uniform,CPAM-Z,0,17,3.000000e-06
Uniform,CPAM-Z,0,30,3.000000e-06
Uniform,CPAM-Z,0,19,3.000000e-06
Uniform,CPAM-Z,0,43,2.000000e-06
Uniform,CPAM-Z,0,11,2.000000e-06
Uniform,CPAM-Z,0,32,3.000000e-06
Uniform,CPAM-Z,0,89,3.000000e-06
Uniform,CPAM-Z,0,48,2.000000e-06
Uniform,CPAM-Z,0,13,2.000000e-06
Uniform,CPAM-Z,0,35,2.000000e-06
Uniform,CPAM-Z,0,41,2.000000e-06
Uniform,CPAM-Z,0,3,1.000000e-06
Uniform,CPAM-Z,0,38,2.000000e-06
Uniform,CPAM-Z,0,39,5.000000e-06
Uniform,CPAM-Z,0,52,2.000000e-06
Uniform,CPAM-Z,0,14,2.000000e-06
Uniform,CPAM-Z,0,38,2.000000e-06
Uniform,CPAM-Z,0,25,4.000000e-06
Uniform,CPAM-Z,0,17,1.000000e-06
Uniform,CPAM-Z,0,85,4.000000e-06
Uniform,CPAM-Z,0,77,3.000000e-06
Uniform,CPAM-Z,0,71,2.000000e-06
Uniform,CPAM-Z,0,47,3.000000e-06
Uniform,CPAM-Z,0,17,2.000000e-06
Uniform,CPAM-Z,0,30,2.000000e-06
Uniform,CPAM-Z,0,24,3.000000e-06
Uniform,CPAM-Z,0,6,1.000000e-06
Uniform,CPAM-Z,0,8,1.000000e-06
Uniform,CPAM-Z,0,47,3.000000e-06
Uniform,CPAM-Z,0,26,2.000000e-06
Uniform,CPAM-Z,0,21,2.000000e-06
Uniform,CPAM-Z,0,45,3.000000e-06
Uniform,CPAM-Z,0,23,1.000000e-06
Uniform,CPAM-Z,0,22,2.000000e-06
Uniform,CPAM-Z,0,65,3.000000e-06
Uniform,CPAM-Z,0,64,2.000000e-06
Uniform,CPAM-Z,0,8,1.000000e-06
Uniform,CPAM-Z,0,56,2.000000e-06
Uniform,CPAM-Z,0,24,2.000000e-06
Uniform,CPAM-Z,0,32,2.000000e-06
Uniform,CPAM-Z,0,1,1.000000e-06
Uniform,CPAM-Z,0,32,6.000000e-06
Uniform,CPAM-Z,1,1329,1.300000e-05
Uniform,CPAM-Z,1,120,5.000000e-06
Uniform,CPAM-Z,1,1209,2.200000e-05
Uniform,CPAM-Z,1,1207,1.700000e-05
Uniform,CPAM-Z,1,264,6.000000e-06
Uniform,CPAM-Z,1,943,1.600000e-05
Uniform,CPAM-Z,1,7174,2.530000e-04
Uniform,CPAM-Z,1,6187,1.130000e-04
Uniform,CPAM-Z,1,5202,6.200000e-05
Uniform,CPAM-Z,1,4632,5.100000e-05
Uniform,CPAM-Z,1,4102,4.500000e-05
Uniform,CPAM-Z,1,3159,3.600000e-05
Uniform,CPAM-Z,1,3001,5.500000e-05
Uniform,CPAM-Z,1,291,1.700000e-05
Uniform,CPAM-Z,1,2710,3.500000e-05
Uniform,CPAM-Z,1,1041,2.400000e-05
Uniform,CPAM-Z,1,566,2.000000e-05
Uniform,CPAM-Z,1,475,2.000000e-05
Uniform,CPAM-Z,1,1669,3.000000e-05
Uniform,CPAM-Z,1,182,5.000000e-06
Uniform,CPAM-Z,1,1487,2.200000e-05
Uniform,CPAM-Z,1,910,2.000000e-05
Uniform,CPAM-Z,1,577,2.200000e-05
Uniform,CPAM-Z,1,158,2.000000e-05
Uniform,CPAM-Z,1,943,4.800000e-05
Uniform,CPAM-Z,1,530,1.300000e-05
Uniform,CPAM-Z,1,570,2.900000e-05
Uniform,CPAM-Z,1,985,2.800000e-05
Uniform,CPAM-Z,1,987,4.700000e-05
Uniform,CPAM-Z,1,4052,1.400000e-04
Uniform,CPAM-Z,1,4042,8.400000e-05
Uniform,CPAM-Z,1,3507,6.700000e-05
Uniform,CPAM-Z,1,990,3.400000e-05
Uniform,CPAM-Z,1,2517,5.200000e-05
Uniform,CPAM-Z,1,752,1.500000e-05
Uniform,CPAM-Z,1,1765,3.600000e-05
Uniform,CPAM-Z,1,968,1.910000e-04
Uniform,CPAM-Z,1,797,2.800000e-05
Uniform,CPAM-Z,1,535,1.900000e-05
Uniform,CPAM-Z,1,8068,2.810000e-04
Uniform,CPAM-Z,1,698,6.600000e-05
Uniform,CPAM-Z,1,7370,1.620000e-04
Uniform,CPAM-Z,1,4308,9.400000e-05
Uniform,CPAM-Z,1,3722,6.400000e-05
Uniform,CPAM-Z,1,3682,5.800000e-05
Uniform,CPAM-Z,1,1114,1.800000e-05
Uniform,CPAM-Z,1,591,1.300000e-05
Uniform,CPAM-Z,1,523,1.000000e-05
Uniform,CPAM-Z,1,2568,4.500000e-05
Uniform,CPAM-Z,1,1380,3.500000e-05
Uniform,CPAM-Z,1,1327,2.300000e-05
Uniform,CPAM-Z,1,1094,1.700000e-05
Uniform,CPAM-Z,1,803,1.400000e-05
Uniform,CPAM-Z,1,291,7.000000e-06
Uniform,CPAM-Z,1,233,2.300000e-05
Uniform,CPAM-Z,1,1188,2.600000e-05
Uniform,CPAM-Z,1,736,1.500000e-05
Uniform,CPAM-Z,1,452,1.100000e-05
Uniform,CPAM-Z,1,586,2.300000e-05
Uniform,CPAM-Z,1,3062,9.400000e-05
Uniform,CPAM-Z,1,1399,4.200000e-05
Uniform,CPAM-Z,1,608,1.600000e-05
Uniform,CPAM-Z,1,791,2.300000e-05
Uniform,CPAM-Z,1,1663,5.000000e-05
Uniform,CPAM-Z,1,1552,4.400000e-05
Uniform,CPAM-Z,1,379,1.200000e-05
Uniform,CPAM-Z,1,1173,3.500000e-05
Uniform,CPAM-Z,1,125,2.000000e-05
Uniform,CPAM-Z,1,1048,3.300000e-05
Uniform,CPAM-Z,1,961,3.300000e-05
Uniform,CPAM-Z,1,111,6.000000e-06
Uniform,CPAM-Z,1,4429,1.300000e-04
Uniform,CPAM-Z,1,279,1.900000e-05
Uniform,CPAM-Z,1,4150,5.100000e-05
Uniform,CPAM-Z,1,1910,3.200000e-05
Uniform,CPAM-Z,1,1258,1.500000e-05
Uniform,CPAM-Z,1,936,1.500000e-05
Uniform,CPAM-Z,1,322,6.000000e-06
Uniform,CPAM-Z,1,652,1.000000e-05
Uniform,CPAM-Z,1,2240,2.800000e-05
Uniform,CPAM-Z,1,1912,1.600000e-05
Uniform,CPAM-Z,1,1162,1.100000e-05
Uniform,CPAM-Z,1,267,7.000000e-06
Uniform,CPAM-Z,1,895,1.400000e-05
Uniform,CPAM-Z,1,750,1.400000e-05
Uniform,CPAM-Z,1,328,6.000000e-06
Uniform,CPAM-Z,1,5634,1.820000e-04
Uniform,CPAM-Z,1,4580,7.800000e-05
Uniform,CPAM-Z,1,3538,4.500000e-05
Uniform,CPAM-Z,1,497,9.000000e-06
Uniform,CPAM-Z,1,3041,3.600000e-05
Uniform,CPAM-Z,1,1207,1.700000e-05
Uniform,CPAM-Z,1,182,6.000000e-06
Uniform,CPAM-Z,1,1025,1.200000e-05
Uniform,CPAM-Z,1,848,1.300000e-05
Uniform,CPAM-Z,1,177,7.000000e-06
Uniform,CPAM-Z,1,1834,2.400000e-05
Uniform,CPAM-Z,1,1686,2.000000e-05
Uniform,CPAM-Z,1,266,1.100000e-05
Uniform,CPAM-Z,1,1420,1.900000e-05
Uniform,CPAM-Z,2,886107,4.884000e-03
Uniform,CPAM-Z,2,117161,1.971000e-03
Uniform,CPAM-Z,2,30686,3.170000e-04
Uniform,CPAM-Z,2,20623,1.750000e-04
Uniform,CPAM-Z,2,12555,1.330000e-04
Uniform,CPAM-Z,2,10063,1.110000e-04
Uniform,CPAM-Z,2,86475,9.730000e-04
Uniform,CPAM-Z,2,68283,6.220000e-04
Uniform,CPAM-Z,2,25403,2.430000e-04
Uniform,CPAM-Z,2,20939,2.230000e-04
Uniform,CPAM-Z,2,13346,1.880000e-04
Uniform,CPAM-Z,2,42880,3.700000e-04
Uniform,CPAM-Z,2,33010,3.790000e-04
Uniform,CPAM-Z,2,23151,3.430000e-04
Uniform,CPAM-Z,2,20681,2.870000e-04
Uniform,CPAM-Z,2,11832,2.100000e-04
Uniform,CPAM-Z,2,18192,1.960000e-04
Uniform,CPAM-Z,2,768946,7.269000e-03
Uniform,CPAM-Z,2,122361,1.051000e-03
Uniform,CPAM-Z,2,69713,5.490000e-04
Uniform,CPAM-Z,2,35328,4.300000e-04
Uniform,CPAM-Z,2,24523,2.700000e-04
Uniform,CPAM-Z,2,19625,2.300000e-04
Uniform,CPAM-Z,2,10805,1.520000e-04
Uniform,CPAM-Z,2,34385,3.480000e-04
Uniform,CPAM-Z,2,33808,2.880000e-04
Uniform,CPAM-Z,2,21266,1.890000e-04
Uniform,CPAM-Z,2,12504,1.440000e-04
Uniform,CPAM-Z,2,12542,1.480000e-04
Uniform,CPAM-Z,2,52648,6.510000e-04
Uniform,CPAM-Z,2,46535,5.040000e-04
Uniform,CPAM-Z,2,40708,3.810000e-04
Uniform,CPAM-Z,2,31664,3.330000e-04
Uniform,CPAM-Z,2,21808,2.120000e-04
Uniform,CPAM-Z,2,18330,1.820000e-04
Uniform,CPAM-Z,2,646585,6.105000e-03
Uniform,CPAM-Z,2,318721,3.121000e-03
Uniform,CPAM-Z,2,277088,3.011000e-03
Uniform,CPAM-Z,2,273780,2.660000e-03
Uniform,CPAM-Z,2,81882,7.710000e-04
Uniform,CPAM-Z,2,38564,4.200000e-04
Uniform,CPAM-Z,2,17957,2.060000e-04
Uniform,CPAM-Z,2,20607,2.220000e-04
Uniform,CPAM-Z,2,19448,1.790000e-04
Uniform,CPAM-Z,2,43318,3.720000e-04
Uniform,CPAM-Z,2,40456,3.660000e-04
Uniform,CPAM-Z,2,35989,3.220000e-04
Uniform,CPAM-Z,2,10216,1.070000e-04
Uniform,CPAM-Z,2,25773,2.120000e-04
Uniform,CPAM-Z,2,13091,1.230000e-04
Uniform,CPAM-Z,2,12682,1.370000e-04
Uniform,CPAM-Z,2,191898,1.821000e-03
Uniform,CPAM-Z,2,58255,6.670000e-04
Uniform,CPAM-Z,2,53521,6.210000e-04
Uniform,CPAM-Z,2,47160,5.340000e-04
Uniform,CPAM-Z,2,22335,2.530000e-04
Uniform,CPAM-Z,2,22075,2.450000e-04
Uniform,CPAM-Z,2,20514,2.310000e-04
Uniform,CPAM-Z,2,12176,1.760000e-04
Uniform,CPAM-Z,2,24825,2.730000e-04
Uniform,CPAM-Z,2,15482,2.070000e-04
Uniform,CPAM-Z,2,133643,1.314000e-03
Uniform,CPAM-Z,2,60978,6.650000e-04
Uniform,CPAM-Z,2,46989,4.420000e-04
Uniform,CPAM-Z,2,18948,1.720000e-04
Uniform,CPAM-Z,2,28041,2.520000e-04
Uniform,CPAM-Z,2,19426,1.900000e-04
Uniform,CPAM-Z,2,13989,1.570000e-04
Uniform,CPAM-Z,2,72665,6.330000e-04
Uniform,CPAM-Z,2,15652,2.730000e-04
Uniform,CPAM-Z,2,57013,6.230000e-04
Uniform,CPAM-Z,2,27543,3.610000e-04
Uniform,CPAM-Z,2,18166,2.280000e-04
Uniform,CPAM-Z,2,29470,2.980000e-04
Uniform,CPAM-Z,2,27878,3.240000e-04
Uniform,CPAM-Z,2,14438,1.640000e-04
Uniform,CPAM-Z,2,13440,1.590000e-04
Uniform,CPAM-Z,2,41633,1.172000e-03
Uniform,CPAM-Z,2,36561,7.820000e-04
Uniform,CPAM-Z,2,31674,5.800000e-04
Uniform,CPAM-Z,2,16893,4.040000e-04
Uniform,CPAM-Z,2,14781,3.230000e-04
Uniform,CPAM-Z,2,327864,4.998000e-03
Uniform,CPAM-Z,2,167854,2.306000e-03
Uniform,CPAM-Z,2,24553,4.470000e-04
Uniform,CPAM-Z,2,21326,3.810000e-04
Uniform,CPAM-Z,2,19357,3.210000e-04
Uniform,CPAM-Z,2,143301,1.543000e-03
Uniform,CPAM-Z,2,74575,8.490000e-04
Uniform,CPAM-Z,2,43585,5.810000e-04
Uniform,CPAM-Z,2,40821,4.820000e-04
Uniform,CPAM-Z,2,18830,3.250000e-04
Uniform,CPAM-Z,2,21991,3.430000e-04
Uniform,CPAM-Z,2,20340,2.990000e-04
Uniform,CPAM-Z,2,16112,2.710000e-04
Uniform,CPAM-Z,2,30990,4.570000e-04
Uniform,CPAM-Z,2,24020,3.730000e-04
Uniform,CPAM-Z,2,19205,2.840000e-04
Uniform,CPAM-Z,2,68726,1.197000e-03
Uniform,CPAM-Z,2,61163,7.890000e-04
Uniform,KdTree,0,41,1.700000e-05
Uniform,KdTree,0,33,1.000000e-06
Uniform,KdTree,0,8,1.000000e-06
Uniform,KdTree,0,70,9.000000e-06
Uniform,KdTree,0,60,1.000000e-06
Uniform,KdTree,0,20,1.000000e-06
Uniform,KdTree,0,40,1.000000e-06
Uniform,KdTree,0,14,1.000000e-06
Uniform,KdTree,0,26,1.000000e-06
Uniform,KdTree,0,10,1.000000e-06
Uniform,KdTree,0,9,1.000000e-06
Uniform,KdTree,0,74,1.400000e-05
Uniform,KdTree,0,72,2.000000e-06
Uniform,KdTree,0,15,1.000000e-06
Uniform,KdTree,0,57,2.000000e-06
Uniform,KdTree,0,32,2.000000e-06
Uniform,KdTree,0,25,2.000000e-06
Uniform,KdTree,0,2,2.000000e-06
Uniform,KdTree,0,61,6.000000e-06
Uniform,KdTree,0,33,2.000000e-06
Uniform,KdTree,0,28,2.000000e-06
Uniform,KdTree,0,59,5.000000e-06
Uniform,KdTree,0,31,1.000000e-06
Uniform,KdTree,0,28,2.000000e-06
Uniform,KdTree,0,85,6.000000e-06
Uniform,KdTree,0,63,2.000000e-06
Uniform,KdTree,0,32,2.000000e-06
Uniform,KdTree,0,31,2.000000e-06
Uniform,KdTree,0,22,2.000000e-06
Uniform,KdTree,0,16,2.000000e-06
Uniform,KdTree,0,20,3.000000e-06
Uniform,KdTree,0,77,6.000000e-06
Uniform,KdTree,0,10,1.000000e-06
Uniform,KdTree,0,67,2.000000e-06
Uniform,KdTree,0,22,1.000000e-06
Uniform,KdTree,0,45,2.000000e-06
Uniform,KdTree,0,18,1.000000e-06
Uniform,KdTree,0,27,1.000000e-06
Uniform,KdTree,0,26,1.000000e-06
Uniform,KdTree,0,27,3.000000e-06
Uniform,KdTree,0,47,3.000000e-06
Uniform,KdTree,0,3,1.000000e-06
Uniform,KdTree,0,44,1.000000e-06
Uniform,KdTree,0,1,0.000000e+00
Uniform,KdTree,0,43,1.000000e-06
Uniform,KdTree,0,25,1.000000e-06
Uniform,KdTree,0,18,1.000000e-06
Uniform,KdTree,0,31,2.000000e-06
Uniform,KdTree,0,43,3.000000e-06
Uniform,KdTree,0,28,2.000000e-06
Uniform,KdTree,0,15,1.000000e-06
Uniform,KdTree,0,70,5.000000e-06
Uniform,KdTree,0,16,1.000000e-06
Uniform,KdTree,0,54,1.000000e-06
Uniform,KdTree,0,25,1.000000e-06
Uniform,KdTree,0,29,1.000000e-06
Uniform,KdTree,0,66,5.000000e-06
Uniform,KdTree,0,47,2.000000e-06
Uniform,KdTree,0,17,1.000000e-06
Uniform,KdTree,0,30,2.000000e-06
Uniform,KdTree,0,19,1.000000e-06
Uniform,KdTree,0,43,8.000000e-06
Uniform,KdTree,0,11,1.000000e-06
Uniform,KdTree,0,32,2.000000e-06
Uniform,KdTree,0,89,7.000000e-06
Uniform,KdTree,0,48,2.000000e-06
Uniform,KdTree,0,13,1.000000e-06
Uniform,KdTree,0,35,1.000000e-06
Uniform,KdTree,0,41,1.000000e-06
Uniform,KdTree,0,3,0.000000e+00
Uniform,KdTree,0,38,1.000000e-06
Uniform,KdTree,0,39,3.000000e-06
Uniform,KdTree,0,52,5.000000e-06
Uniform,KdTree,0,14,1.000000e-06
Uniform,KdTree,0,38,1.160000e-04
Uniform,KdTree,0,25,2.000000e-06
Uniform,KdTree,0,17,6.000000e-06
Uniform,KdTree,0,85,1.100000e-05
Uniform,KdTree,0,77,2.000000e-06
Uniform,KdTree,0,71,2.000000e-06
Uniform,KdTree,0,47,2.000000e-06
Uniform,KdTree,0,17,0.000000e+00
Uniform,KdTree,0,30,1.000000e-06
Uniform,KdTree,0,24,2.000000e-06
Uniform,KdTree,0,6,0.000000e+00
Uniform,KdTree,0,8,2.000000e-06
Uniform,KdTree,0,47,3.000000e-06
Uniform,KdTree,0,26,1.000000e-06
Uniform,KdTree,0,21,1.000000e-06
Uniform,KdTree,0,45,2.000000e-06
Uniform,KdTree,0,23,1.000000e-06
Uniform,KdTree,0,22,1.000000e-06
Uniform,KdTree,0,65,4.000000e-06
Uniform,KdTree,0,64,1.000000e-06
Uniform,KdTree,0,8,1.000000e-06
Uniform,KdTree,0,56,1.000000e-06
Uniform,KdTree,0,24,1.000000e-06
Uniform,KdTree,0,32,1.000000e-06
Uniform,KdTree,0,1,0.000000e+00
Uniform,KdTree,0,32,3.000000e-06
Uniform,KdTree,1,1329,1.000000e-05
Uniform,KdTree,1,120,2.000000e-06
Uniform,KdTree,1,1209,8.000000e-06
Uniform,KdTree,1,1207,1.100000e-05
Uniform,KdTree,1,264,4.000000e-06
Uniform,KdTree,1,943,1.000000e-05
Uniform,KdTree,1,7174,4.270000e-04
Uniform,KdTree,1,6187,9.200000e-05
Uniform,KdTree,1,5202,5.000000e-05
Uniform,KdTree,1,4632,4.400000e-05
Uniform,KdTree,1,4102,3.300000e-05
Uniform,KdTree,1,3159,3.500000e-05
Uniform,KdTree,1,3001,2.900000e-05
Uniform,KdTree,1,291,1.800000e-05
Uniform,KdTree,1,2710,4.600000e-05
Uniform,KdTree,1,1041,1.800000e-05
Uniform,KdTree,1,566,1.700000e-05
Uniform,KdTree,1,475,2.300000e-05
Uniform,KdTree,1,1669,3.100000e-05
Uniform,KdTree,1,182,4.000000e-06
Uniform,KdTree,1,1487,2.400000e-05
Uniform,KdTree,1,910,2.300000e-05
Uniform,KdTree,1,577,2.000000e-05
Uniform,KdTree,1,158,1.800000e-05
Uniform,KdTree,1,943,3.200000e-05
Uniform,KdTree,1,530,1.400000e-05
Uniform,KdTree,1,570,3.800000e-05
Uniform,KdTree,1,985,3.800000e-05
Uniform,KdTree,1,987,5.100000e-05
Uniform,KdTree,1,4052,2.220000e-04
Uniform,KdTree,1,4042,5.400000e-05
Uniform,KdTree,1,3507,4.500000e-05
Uniform,KdTree,1,990,3.900000e-05
Uniform,KdTree,1,2517,3.700000e-05
Uniform,KdTree,1,752,1.000000e-05
Uniform,KdTree,1,1765,2.500000e-05
Uniform,KdTree,1,968,2.400000e-05
Uniform,KdTree,1,797,2.100000e-05
Uniform,KdTree,1,535,1.100000e-05
Uniform,KdTree,1,8068,3.840000e-04
Uniform,KdTree,1,698,5.300000e-05
Uniform,KdTree,1,7370,1.220000e-04
Uniform,KdTree,1,4308,6.900000e-05
Uniform,KdTree,1,3722,4.500000e-05
Uniform,KdTree,1,3682,4.000000e-05
Uniform,KdTree,1,1114,1.200000e-05
Uniform,KdTree,1,591,7.000000e-06
Uniform,KdTree,1,523,6.000000e-06
Uniform,KdTree,1,2568,3.000000e-05
Uniform,KdTree,1,1380,3.100000e-05
Uniform,KdTree,1,1327,2.700000e-05
Uniform,KdTree,1,1094,2.300000e-05
Uniform,KdTree,1,803,1.500000e-05
Uniform,KdTree,1,291,5.000000e-06
Uniform,KdTree,1,233,1.400000e-05
Uniform,KdTree,1,1188,2.000000e-05
Uniform,KdTree,1,736,1.000000e-05
Uniform,KdTree,1,452,7.000000e-06
Uniform,KdTree,1,586,2.300000e-05
Uniform,KdTree,1,3062,1.180000e-04
Uniform,KdTree,1,1399,4.300000e-05
Uniform,KdTree,1,608,1.700000e-05
Uniform,KdTree,1,791,2.100000e-05
Uniform,KdTree,1,1663,4.100000e-05
Uniform,KdTree,1,1552,3.400000e-05
Uniform,KdTree,1,379,8.000000e-06
Uniform,KdTree,1,1173,2.200000e-05
Uniform,KdTree,1,125,1.800000e-05
Uniform,KdTree,1,1048,2.500000e-05
Uniform,KdTree,1,961,2.500000e-05
Uniform,KdTree,1,111,3.000000e-06
Uniform,KdTree,1,4429,2.330000e-04
Uniform,KdTree,1,279,2.300000e-05
Uniform,KdTree,1,4150,5.900000e-05
Uniform,KdTree,1,1910,1.800000e-05
Uniform,KdTree,1,1258,1.100000e-05
Uniform,KdTree,1,936,1.000000e-05
Uniform,KdTree,1,322,4.000000e-06
Uniform,KdTree,1,652,7.000000e-06
Uniform,KdTree,1,2240,3.400000e-05
Uniform,KdTree,1,1912,2.600000e-05
Uniform,KdTree,1,1162,1.600000e-05
Uniform,KdTree,1,267,8.000000e-06
Uniform,KdTree,1,895,1.600000e-05
Uniform,KdTree,1,750,1.300000e-05
Uniform,KdTree,1,328,6.000000e-06
Uniform,KdTree,1,5634,2.180000e-04
Uniform,KdTree,1,4580,6.000000e-05
Uniform,KdTree,1,3538,3.500000e-05
Uniform,KdTree,1,497,6.000000e-06
Uniform,KdTree,1,3041,2.400000e-05
Uniform,KdTree,1,1207,1.200000e-05
Uniform,KdTree,1,182,3.000000e-06
Uniform,KdTree,1,1025,8.000000e-06
Uniform,KdTree,1,848,8.000000e-06
Uniform,KdTree,1,177,4.000000e-06
Uniform,KdTree,1,1834,1.400000e-05
Uniform,KdTree,1,1686,1.500000e-05
Uniform,KdTree,1,266,6.000000e-06
Uniform,KdTree,1,1420,1.200000e-05
Uniform,KdTree,2,886107,5.128000e-03
Uniform,KdTree,2,117161,3.040000e-03
Uniform,KdTree,2,30686,3.850000e-04
Uniform,KdTree,2,20623,2.160000e-04
Uniform,KdTree,2,12555,1.270000e-04
Uniform,KdTree,2,10063,1.220000e-04
Uniform,KdTree,2,86475,1.185000e-03
Uniform,KdTree,2,68283,7.600000e-04
Uniform,KdTree,2,25403,2.640000e-04
Uniform,KdTree,2,20939,2.430000e-04
Uniform,KdTree,2,13346,2.020000e-04
Uniform,KdTree,2,42880,4.530000e-04
Uniform,KdTree,2,33010,4.020000e-04
Uniform,KdTree,2,23151,3.770000e-04
Uniform,KdTree,2,20681,3.210000e-04
Uniform,KdTree,2,11832,2.310000e-04
Uniform,KdTree,2,18192,3.110000e-04
Uniform,KdTree,2,768946,8.123000e-03
Uniform,KdTree,2,122361,1.062000e-03
Uniform,KdTree,2,69713,4.130000e-04
Uniform,KdTree,2,35328,3.770000e-04
Uniform,KdTree,2,24523,3.630000e-04
Uniform,KdTree,2,19625,2.400000e-04
Uniform,KdTree,2,10805,1.860000e-04
Uniform,KdTree,2,34385,4.080000e-04
Uniform,KdTree,2,33808,2.950000e-04
Uniform,KdTree,2,21266,2.070000e-04
Uniform,KdTree,2,12504,1.450000e-04
Uniform,KdTree,2,12542,1.450000e-04
Uniform,KdTree,2,52648,6.920000e-04
Uniform,KdTree,2,46535,4.620000e-04
Uniform,KdTree,2,40708,3.610000e-04
Uniform,KdTree,2,31664,3.180000e-04
Uniform,KdTree,2,21808,2.240000e-04
Uniform,KdTree,2,18330,1.650000e-04
Uniform,KdTree,2,646585,5.788000e-03
Uniform,KdTree,2,318721,3.229000e-03
Uniform,KdTree,2,277088,2.373000e-03
Uniform,KdTree,2,273780,2.086000e-03
Uniform,KdTree,2,81882,6.160000e-04
Uniform,KdTree,2,38564,3.180000e-04
Uniform,KdTree,2,17957,1.880000e-04
Uniform,KdTree,2,20607,2.070000e-04
Uniform,KdTree,2,19448,1.870000e-04
Uniform,KdTree,2,43318,3.070000e-04
Uniform,KdTree,2,40456,3.150000e-04
Uniform,KdTree,2,35989,3.000000e-04
Uniform,KdTree,2,10216,9.400000e-05
Uniform,KdTree,2,25773,2.120000e-04
Uniform,KdTree,2,13091,1.040000e-04
Uniform,KdTree,2,12682,1.290000e-04
Uniform,KdTree,2,191898,1.416000e-03
Uniform,KdTree,2,58255,8.650000e-04
Uniform,KdTree,2,53521,7.170000e-04
Uniform,KdTree,2,47160,5.880000e-04
Uniform,KdTree,2,22335,3.000000e-04
Uniform,KdTree,2,22075,2.990000e-04
Uniform,KdTree,2,20514,2.590000e-04
Uniform,KdTree,2,12176,1.880000e-04
Uniform,KdTree,2,24825,3.340000e-04
Uniform,KdTree,2,15482,2.410000e-04
Uniform,KdTree,2,133643,1.310000e-03
Uniform,KdTree,2,60978,5.330000e-04
Uniform,KdTree,2,46989,3.830000e-04
Uniform,KdTree,2,18948,2.050000e-04
Uniform,KdTree,2,28041,2.450000e-04
Uniform,KdTree,2,19426,1.750000e-04
Uniform,KdTree,2,13989,1.400000e-04
Uniform,KdTree,2,72665,6.880000e-04
Uniform,KdTree,2,15652,3.030000e-04
Uniform,KdTree,2,57013,6.480000e-04
Uniform,KdTree,2,27543,4.210000e-04
Uniform,KdTree,2,18166,2.530000e-04
Uniform,KdTree,2,29470,4.120000e-04
Uniform,KdTree,2,27878,4.050000e-04
Uniform,KdTree,2,14438,2.040000e-04
Uniform,KdTree,2,13440,1.860000e-04
Uniform,KdTree,2,41633,1.084000e-03
Uniform,KdTree,2,36561,6.540000e-04
Uniform,KdTree,2,31674,5.370000e-04
Uniform,KdTree,2,16893,3.620000e-04
Uniform,KdTree,2,14781,3.490000e-04
Uniform,KdTree,2,327864,5.184000e-03
Uniform,KdTree,2,167854,2.155000e-03
Uniform,KdTree,2,24553,4.410000e-04
Uniform,KdTree,2,21326,3.440000e-04
Uniform,KdTree,2,19357,3.110000e-04
Uniform,KdTree,2,143301,1.522000e-03
Uniform,KdTree,2,74575,9.100000e-04
Uniform,KdTree,2,43585,6.250000e-04
Uniform,KdTree,2,40821,5.580000e-04
Uniform,KdTree,2,18830,3.230000e-04
Uniform,KdTree,2,21991,3.540000e-04
Uniform,KdTree,2,20340,3.160000e-04
Uniform,KdTree,2,16112,2.860000e-04
Uniform,KdTree,2,30990,4.700000e-04
Uniform,KdTree,2,24020,4.010000e-04
Uniform,KdTree,2,19205,2.900000e-04
Uniform,KdTree,2,68726,1.129000e-03
Uniform,KdTree,2,61163,8.240000e-04
Uniform,OrthTree,0,41,8.000000e-06
Uniform,OrthTree,0,33,1.000000e-06
Uniform,OrthTree,0,8,1.000000e-06
Uniform,OrthTree,0,70,4.000000e-06
Uniform,OrthTree,0,60,1.000000e-06
Uniform,OrthTree,0,20,1.000000e-06
Uniform,OrthTree,0,40,2.000000e-06
Uniform,OrthTree,0,14,1.000000e-06
Uniform,OrthTree,0,26,1.000000e-06
Uniform,OrthTree,0,10,1.000000e-06
Uniform,OrthTree,0,9,2.000000e-06
Uniform,OrthTree,0,74,1.200000e-05
Uniform,OrthTree,0,72,3.000000e-06
Uniform,OrthTree,0,15,1.000000e-06
Uniform,OrthTree,0,57,2.000000e-06
Uniform,OrthTree,0,32,2.000000e-06
Uniform,OrthTree,0,25,3.000000e-06
Uniform,OrthTree,0,2,2.000000e-06
Uniform,OrthTree,0,61,9.000000e-06
Uniform,OrthTree,0,33,3.000000e-06
Uniform,OrthTree,0,28,3.000000e-06
Uniform,OrthTree,0,59,1.300000e-05
Uniform,OrthTree,0,31,3.000000e-06
Uniform,OrthTree,0,28,2.000000e-06
Uniform,OrthTree,0,85,3.000000e-06
Uniform,OrthTree,0,63,3.000000e-06
Uniform,OrthTree,0,32,2.000000e-06
Uniform,OrthTree,0,31,2.000000e-06
Uniform,OrthTree,0,22,2.000000e-06
Uniform,OrthTree,0,16,3.000000e-06
Uniform,OrthTree,0,20,4.000000e-06
Uniform,OrthTree,0,77,1.000000e-05
Uniform,OrthTree,0,10,1.000000e-06
Uniform,OrthTree,0,67,3.000000e-06
Uniform,OrthTree,0,22,1.000000e-06
Uniform,OrthTree,0,45,2.000000e-06
Uniform,OrthTree,0,18,2.000000e-06
Uniform,OrthTree,0,27,2.000000e-06
Uniform,OrthTree,0,26,4.000000e-06
Uniform,OrthTree,0,27,3.000000e-06
Uniform,OrthTree,0,47,3.000000e-06
Uniform,OrthTree,0,3,1.000000e-06
Uniform,OrthTree,0,44,2.000000e-06
Uniform,OrthTree,0,1,1.000000e-06
Uniform,OrthTree,0,43,1.000000e-06
Uniform,OrthTree,0,25,1.000000e-06
Uniform,OrthTree,0,18,1.000000e-06
Uniform,OrthTree,0,31,3.000000e-06
Uniform,OrthTree,0,43,6.000000e-06
Uniform,OrthTree,0,28,1.000000e-06
Uniform,OrthTree,0,15,1.000000e-06
Uniform,OrthTree,0,70,7.000000e-06
Uniform,OrthTree,0,16,2.000000e-06
Uniform,OrthTree,0,54,2.000000e-06
Uniform,OrthTree,0,25,1.000000e-06
Uniform,OrthTree,0,29,2.000000e-06
Uniform,OrthTree,0,66,7.000000e-06
Uniform,OrthTree,0,47,2.000000e-06
Uniform,OrthTree,0,17,2.000000e-06
Uniform,OrthTree,0,30,2.000000e-06
Uniform,OrthTree,0,19,2.000000e-06
Uniform,OrthTree,0,43,3.000000e-06
Uniform,OrthTree,0,11,1.000000e-06
Uniform,OrthTree,0,32,2.000000e-06
Uniform,OrthTree,0,89,9.000000e-06
Uniform,OrthTree,0,48,2.000000e-06
Uniform,OrthTree,0,13,1.000000e-06
Uniform,OrthTree,0,35,1.000000e-06
Uniform,OrthTree,0,41,2.000000e-06
Uniform,OrthTree,0,3,1.000000e-06
Uniform,OrthTree,0,38,1.000000e-06
Uniform,OrthTree,0,39,4.000000e-06
Uniform,OrthTree,0,52,8.000000e-06
Uniform,OrthTree,0,14,2.000000e-06
Uniform,OrthTree,0,38,2.000000e-06
Uniform,OrthTree,0,25,2.000000e-06
Uniform,OrthTree,0,17,3.000000e-06
Uniform,OrthTree,0,85,8.000000e-06
Uniform,OrthTree,0,77,2.000000e-06
Uniform,OrthTree,0,71,2.000000e-06
Uniform,OrthTree,0,47,2.000000e-06
Uniform,OrthTree,0,17,1.000000e-06
Uniform,OrthTree,0,30,1.000000e-06
Uniform,OrthTree,0,24,2.000000e-06
Uniform,OrthTree,0,6,1.000000e-06
Uniform,OrthTree,0,8,1.000000e-06
Uniform,OrthTree,0,47,2.000000e-06
Uniform,OrthTree,0,26,1.000000e-06
Uniform,OrthTree,0,21,1.000000e-06
Uniform,OrthTree,0,45,7.000000e-06
Uniform,OrthTree,0,23,1.000000e-06
Uniform,OrthTree,0,22,1.000000e-06
Uniform,OrthTree,0,65,1.200000e-05
Uniform,OrthTree,0,64,3.000000e-06
Uniform,OrthTree,0,8,2.000000e-06
Uniform,OrthTree,0,56,3.000000e-06
Uniform,OrthTree,0,24,1.000000e-06
Uniform,OrthTree,0,32,2.000000e-06
Uniform,OrthTree,0,1,1.000000e-06
Uniform,OrthTree,0,32,3.000000e-06
Uniform,OrthTree,1,1329,1.300000e-05
Uniform,OrthTree,1,120,2.000000e-06
Uniform,OrthTree,1,1209,1.200000e-05
Uniform,OrthTree,1,1207,1.400000e-05
Uniform,OrthTree,1,264,6.000000e-06
Uniform,OrthTree,1,943,1.000000e-05
Uniform,OrthTree,1,7174,4.460000e-04
Uniform,OrthTree,1,6187,9.800000e-05
Uniform,OrthTree,1,5202,6.700000e-05
Uniform,OrthTree,1,4632,5.800000e-05
Uniform,OrthTree,1,4102,4.600000e-05
Uniform,OrthTree,1,3159,3.300000e-05
Uniform,OrthTree,1,3001,2.900000e-05
Uniform,OrthTree,1,291,1.700000e-05
Uniform,OrthTree,1,2710,3.800000e-05
Uniform,OrthTree,1,1041,2.300000e-05
Uniform,OrthTree,1,566,2.500000e-05
Uniform,OrthTree,1,475,2.200000e-05
Uniform,OrthTree,1,1669,3.200000e-05
Uniform,OrthTree,1,182,4.000000e-06
Uniform,OrthTree,1,1487,2.400000e-05
Uniform,OrthTree,1,910,2.800000e-05
Uniform,OrthTree,1,577,1.900000e-05
Uniform,OrthTree,1,158,3.000000e-05
Uniform,OrthTree,1,943,3.000000e-05
Uniform,OrthTree,1,530,2.100000e-05
Uniform,OrthTree,1,570,2.400000e-05
Uniform,OrthTree,1,985,3.500000e-05
Uniform,OrthTree,1,987,8.500000e-05
Uniform,OrthTree,1,4052,2.650000e-04
Uniform,OrthTree,1,4042,7.700000e-05
Uniform,OrthTree,1,3507,4.900000e-05
Uniform,OrthTree,1,990,2.600000e-05
Uniform,OrthTree,1,2517,4.300000e-05
Uniform,OrthTree,1,752,1.400000e-05
Uniform,OrthTree,1,1765,2.900000e-05
Uniform,OrthTree,1,968,2.700000e-05
Uniform,OrthTree,1,797,2.800000e-05
Uniform,OrthTree,1,535,1.100000e-05
Uniform,OrthTree,1,8068,4.190000e-04
Uniform,OrthTree,1,698,5.100000e-05
Uniform,OrthTree,1,7370,1.490000e-04
Uniform,OrthTree,1,4308,7.800000e-05
Uniform,OrthTree,1,3722,6.200000e-05
Uniform,OrthTree,1,3682,5.300000e-05
Uniform,OrthTree,1,1114,1.800000e-05
Uniform,OrthTree,1,591,9.000000e-06
Uniform,OrthTree,1,523,8.000000e-06
Uniform,OrthTree,1,2568,4.000000e-05
Uniform,OrthTree,1,1380,3.300000e-05
Uniform,OrthTree,1,1327,3.400000e-05
Uniform,OrthTree,1,1094,3.300000e-05
Uniform,OrthTree,1,803,2.300000e-05
Uniform,OrthTree,1,291,8.000000e-06
Uniform,OrthTree,1,233,2.300000e-05
Uniform,OrthTree,1,1188,3.200000e-05
Uniform,OrthTree,1,736,1.900000e-05
Uniform,OrthTree,1,452,1.200000e-05
Uniform,OrthTree,1,586,1.700000e-05
Uniform,OrthTree,1,3062,1.430000e-04
Uniform,OrthTree,1,1399,5.300000e-05
Uniform,OrthTree,1,608,2.400000e-05
Uniform,OrthTree,1,791,3.000000e-05
Uniform,OrthTree,1,1663,3.600000e-05
Uniform,OrthTree,1,1552,2.400000e-05
Uniform,OrthTree,1,379,5.000000e-06
Uniform,OrthTree,1,1173,1.700000e-05
Uniform,OrthTree,1,125,1.200000e-05
Uniform,OrthTree,1,1048,2.400000e-05
Uniform,OrthTree,1,961,2.600000e-05
Uniform,OrthTree,1,111,3.000000e-06
Uniform,OrthTree,1,4429,2.440000e-04
Uniform,OrthTree,1,279,1.800000e-05
Uniform,OrthTree,1,4150,5.600000e-05
Uniform,OrthTree,1,1910,1.800000e-05
Uniform,OrthTree,1,1258,1.300000e-05
Uniform,OrthTree,1,936,1.000000e-05
Uniform,OrthTree,1,322,5.000000e-06
Uniform,OrthTree,1,652,7.000000e-06
Uniform,OrthTree,1,2240,2.400000e-05
Uniform,OrthTree,1,1912,1.800000e-05
Uniform,OrthTree,1,1162,1.800000e-05
Uniform,OrthTree,1,267,1.000000e-05
Uniform,OrthTree,1,895,1.800000e-05
Uniform,OrthTree,1,750,1.300000e-05
Uniform,OrthTree,1,328,5.000000e-06
Uniform,OrthTree,1,5634,2.740000e-04
Uniform,OrthTree,1,4580,6.500000e-05
Uniform,OrthTree,1,3538,4.900000e-05
Uniform,OrthTree,1,497,9.000000e-06
Uniform,OrthTree,1,3041,3.500000e-05
Uniform,OrthTree,1,1207,1.700000e-05
Uniform,OrthTree,1,182,5.000000e-06
Uniform,OrthTree,1,1025,1.500000e-05
Uniform,OrthTree,1,848,1.200000e-05
Uniform,OrthTree,1,177,6.000000e-06
Uniform,OrthTree,1,1834,3.300000e-05
Uniform,OrthTree,1,1686,2.300000e-05
Uniform,OrthTree,1,266,1.000000e-05
Uniform,OrthTree,1,1420,1.900000e-05
Uniform,OrthTree,2,886107,8.443000e-03
Uniform,OrthTree,2,117161,4.429000e-03
Uniform,OrthTree,2,30686,4.020000e-04
Uniform,OrthTree,2,20623,2.710000e-04
Uniform,OrthTree,2,12555,2.120000e-04
Uniform,OrthTree,2,10063,1.340000e-04
Uniform,OrthTree,2,86475,1.239000e-03
Uniform,OrthTree,2,68283,9.120000e-04
Uniform,OrthTree,2,25403,3.400000e-04
Uniform,OrthTree,2,20939,2.800000e-04
Uniform,OrthTree,2,13346,2.340000e-04
Uniform,OrthTree,2,42880,5.560000e-04
Uniform,OrthTree,2,33010,4.210000e-04
Uniform,OrthTree,2,23151,3.380000e-04
Uniform,OrthTree,2,20681,2.790000e-04
Uniform,OrthTree,2,11832,1.980000e-04
Uniform,OrthTree,2,18192,2.190000e-04
Uniform,OrthTree,2,768946,6.795000e-03
Uniform,OrthTree,2,122361,1.097000e-03
Uniform,OrthTree,2,69713,6.130000e-04
Uniform,OrthTree,2,35328,4.250000e-04
Uniform,OrthTree,2,24523,3.420000e-04
Uniform,OrthTree,2,19625,2.700000e-04
Uniform,OrthTree,2,10805,1.910000e-04
Uniform,OrthTree,2,34385,4.400000e-04
Uniform,OrthTree,2,33808,3.560000e-04
Uniform,OrthTree,2,21266,2.290000e-04
Uniform,OrthTree,2,12504,1.270000e-04
Uniform,OrthTree,2,12542,1.520000e-04
Uniform,OrthTree,2,52648,5.400000e-04
Uniform,OrthTree,2,46535,3.420000e-04
Uniform,OrthTree,2,40708,3.550000e-04
Uniform,OrthTree,2,31664,3.680000e-04
Uniform,OrthTree,2,21808,2.220000e-04
Uniform,OrthTree,2,18330,1.760000e-04
Uniform,OrthTree,2,646585,4.231000e-03
Uniform,OrthTree,2,318721,3.380000e-03
Uniform,OrthTree,2,277088,2.018000e-03
Uniform,OrthTree,2,273780,1.914000e-03
Uniform,OrthTree,2,81882,5.820000e-04
Uniform,OrthTree,2,38564,3.130000e-04
Uniform,OrthTree,2,17957,1.600000e-04
Uniform,OrthTree,2,20607,1.730000e-04
Uniform,OrthTree,2,19448,1.980000e-04
Uniform,OrthTree,2,43318,3.490000e-04
Uniform,OrthTree,2,40456,4.590000e-04
Uniform,OrthTree,2,35989,3.660000e-04
Uniform,OrthTree,2,10216,1.190000e-04
Uniform,OrthTree,2,25773,2.720000e-04
Uniform,OrthTree,2,13091,1.270000e-04
Uniform,OrthTree,2,12682,1.360000e-04
Uniform,OrthTree,2,191898,1.307000e-03
Uniform,OrthTree,2,58255,8.930000e-04
Uniform,OrthTree,2,53521,7.660000e-04
Uniform,OrthTree,2,47160,6.770000e-04
Uniform,OrthTree,2,22335,2.950000e-04
Uniform,OrthTree,2,22075,2.830000e-04
Uniform,OrthTree,2,20514,2.930000e-04
Uniform,OrthTree,2,12176,2.040000e-04
Uniform,OrthTree,2,24825,3.650000e-04
Uniform,OrthTree,2,15482,2.680000e-04
Uniform,OrthTree,2,133643,1.857000e-03
Uniform,OrthTree,2,60978,7.410000e-04
Uniform,OrthTree,2,46989,5.210000e-04
Uniform,OrthTree,2,18948,2.070000e-04
Uniform,OrthTree,2,28041,3.270000e-04
Uniform,OrthTree,2,19426,2.000000e-04
Uniform,OrthTree,2,13989,1.750000e-04
Uniform,OrthTree,2,72665,7.630000e-04
Uniform,OrthTree,2,15652,2.680000e-04
Uniform,OrthTree,2,57013,7.470000e-04
Uniform,OrthTree,2,27543,4.230000e-04
Uniform,OrthTree,2,18166,2.820000e-04
Uniform,OrthTree,2,29470,4.310000e-04
Uniform,OrthTree,2,27878,4.060000e-04
Uniform,OrthTree,2,14438,1.970000e-04
Uniform,OrthTree,2,13440,1.870000e-04
Uniform,OrthTree,2,41633,1.017000e-03
Uniform,OrthTree,2,36561,6.660000e-04
Uniform,OrthTree,2,31674,5.180000e-04
Uniform,OrthTree,2,16893,3.940000e-04
Uniform,OrthTree,2,14781,3.330000e-04
Uniform,OrthTree,2,327864,3.876000e-03
Uniform,OrthTree,2,167854,1.684000e-03
Uniform,OrthTree,2,24553,4.370000e-04
Uniform,OrthTree,2,21326,3.990000e-04
Uniform,OrthTree,2,19357,3.230000e-04
Uniform,OrthTree,2,143301,1.231000e-03
Uniform,OrthTree,2,74575,9.970000e-04
Uniform,OrthTree,2,43585,6.010000e-04
Uniform,OrthTree,2,40821,5.860000e-04
Uniform,OrthTree,2,18830,3.310000e-04
Uniform,OrthTree,2,21991,3.800000e-04
Uniform,OrthTree,2,20340,3.450000e-04
Uniform,OrthTree,2,16112,2.830000e-04
Uniform,OrthTree,2,30990,4.540000e-04
Uniform,OrthTree,2,24020,3.990000e-04
Uniform,OrthTree,2,19205,3.160000e-04
Uniform,OrthTree,2,68726,1.029000e-03
Uniform,OrthTree,2,61163,7.220000e-04
Uniform,ZdTree,0,41,1.600000e-05
Uniform,ZdTree,0,33,2.000000e-06
Uniform,ZdTree,0,8,1.000000e-06
Uniform,ZdTree,0,6,1.000000e-06
Uniform,ZdTree,0,4,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,25,1.000000e-06
Uniform,ZdTree,0,23,1.000000e-06
Uniform,ZdTree,0,7,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,4,1.000000e-06
Uniform,ZdTree,0,4,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,16,2.000000e-06
Uniform,ZdTree,0,5,1.000000e-06
Uniform,ZdTree,0,4,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,11,1.000000e-06
Uniform,ZdTree,0,6,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,5,1.000000e-06
Uniform,ZdTree,0,5,1.000000e-06
Uniform,ZdTree,0,4,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,5,1.000000e-06
Uniform,ZdTree,0,5,1.000000e-06
Uniform,ZdTree,0,4,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,8,1.000000e-06
Uniform,ZdTree,0,4,1.000000e-06
Uniform,ZdTree,0,4,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,4,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,70,7.000000e-06
Uniform,ZdTree,0,4,1.000000e-06
Uniform,ZdTree,0,1,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,3,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,0,2,1.000000e-06
Uniform,ZdTree,1,1329,8.400000e-05
Uniform,ZdTree,1,120,3.000000e-06
Uniform,ZdTree,1,111,2.000000e-06
Uniform,ZdTree,1,1209,1.300000e-05
Uniform,ZdTree,1,1013,1.400000e-05
Uniform,ZdTree,1,642,1.100000e-05
Uniform,ZdTree,1,609,8.000000e-06
Uniform,ZdTree,1,289,6.000000e-06
Uniform,ZdTree,1,255,4.000000e-06
Uniform,ZdTree,1,204,4.000000e-06
Uniform,ZdTree,1,136,4.000000e-06
Uniform,ZdTree,1,126,3.000000e-06
Uniform,ZdTree,1,124,3.000000e-06
Uniform,ZdTree,1,320,6.000000e-06
Uniform,ZdTree,1,223,5.000000e-06
Uniform,ZdTree,1,196,4.000000e-06
Uniform,ZdTree,1,145,4.000000e-06
Uniform,ZdTree,1,121,3.000000e-06
Uniform,ZdTree,1,371,9.000000e-06
Uniform,ZdTree,1,153,4.000000e-06
Uniform,ZdTree,1,123,4.000000e-06
Uniform,ZdTree,1,120,3.000000e-06
Uniform,ZdTree,1,115,3.000000e-06
Uniform,ZdTree,1,218,5.000000e-06
Uniform,ZdTree,1,100,3.000000e-06
Uniform,ZdTree,1,118,3.000000e-06
Uniform,ZdTree,1,109,3.000000e-06
Uniform,ZdTree,1,196,4.000000e-06
Uniform,ZdTree,1,138,4.000000e-06
Uniform,ZdTree,1,121,4.000000e-06
Uniform,ZdTree,1,8099,5.090000e-04
Uniform,ZdTree,1,3107,5.900000e-05
Uniform,ZdTree,1,1558,1.900000e-05
Uniform,ZdTree,1,912,1.100000e-05
Uniform,ZdTree,1,587,8.000000e-06
Uniform,ZdTree,1,166,5.000000e-06
Uniform,ZdTree,1,114,5.000000e-06
Uniform,ZdTree,1,421,6.000000e-06
Uniform,ZdTree,1,214,7.000000e-06
Uniform,ZdTree,1,171,5.000000e-06
Uniform,ZdTree,1,166,4.000000e-06
Uniform,ZdTree,1,156,4.000000e-06
Uniform,ZdTree,1,152,3.000000e-06
Uniform,ZdTree,1,105,3.000000e-06
Uniform,ZdTree,1,207,5.000000e-06
Uniform,ZdTree,1,198,4.000000e-06
Uniform,ZdTree,1,165,5.000000e-06
Uniform,ZdTree,1,162,4.000000e-06
Uniform,ZdTree,1,136,3.000000e-06
Uniform,ZdTree,1,119,2.000000e-06
Uniform,ZdTree,1,325,4.000000e-06
Uniform,ZdTree,1,160,2.000000e-06
Uniform,ZdTree,1,165,2.000000e-06
Uniform,ZdTree,1,148,2.000000e-06
Uniform,ZdTree,1,120,2.000000e-06
Uniform,ZdTree,1,646,7.000000e-06
Uniform,ZdTree,1,514,7.000000e-06
Uniform,ZdTree,1,111,5.000000e-06
Uniform,ZdTree,1,403,8.000000e-06
Uniform,ZdTree,1,300,6.000000e-06
Uniform,ZdTree,1,147,4.000000e-06
Uniform,ZdTree,1,153,5.000000e-06
Uniform,ZdTree,1,103,3.000000e-06
Uniform,ZdTree,1,132,5.000000e-06
Uniform,ZdTree,1,120,5.000000e-06
Uniform,ZdTree,1,104,4.000000e-06
Uniform,ZdTree,1,1549,2.100000e-05
Uniform,ZdTree,1,1187,1.300000e-05
Uniform,ZdTree,1,787,9.000000e-06
Uniform,ZdTree,1,725,8.000000e-06
Uniform,ZdTree,1,716,8.000000e-06
Uniform,ZdTree,1,716,7.000000e-06
Uniform,ZdTree,1,670,8.000000e-06
Uniform,ZdTree,1,106,5.000000e-06
Uniform,ZdTree,1,564,8.000000e-06
Uniform,ZdTree,1,177,3.000000e-06
Uniform,ZdTree,1,152,2.000000e-06
Uniform,ZdTree,1,142,3.000000e-06
Uniform,ZdTree,1,110,3.000000e-06
Uniform,ZdTree,1,387,6.000000e-06
Uniform,ZdTree,1,193,4.000000e-06
Uniform,ZdTree,1,111,3.000000e-06
Uniform,ZdTree,1,194,3.000000e-06
Uniform,ZdTree,1,187,3.000000e-06
Uniform,ZdTree,1,119,2.000000e-06
Uniform,ZdTree,1,400,5.000000e-06
Uniform,ZdTree,1,360,5.000000e-06
Uniform,ZdTree,1,159,2.000000e-06
Uniform,ZdTree,1,142,2.000000e-06
Uniform,ZdTree,1,138,2.000000e-06
Uniform,ZdTree,1,118,3.000000e-06
Uniform,ZdTree,1,201,3.000000e-06
Uniform,ZdTree,1,155,3.000000e-06
Uniform,ZdTree,1,362,4.000000e-06
Uniform,ZdTree,1,288,4.000000e-06
Uniform,ZdTree,1,161,3.000000e-06
Uniform,ZdTree,1,114,2.000000e-06
Uniform,ZdTree,1,127,2.000000e-06
Uniform,ZdTree,1,4992,2.220000e-04
Uniform,ZdTree,1,3530,6.700000e-05
Uniform,ZdTree,2,886107,4.463800e-02
Uniform,ZdTree,2,117161,6.119000e-03
Uniform,ZdTree,2,30686,1.397000e-03
Uniform,ZdTree,2,20623,2.980000e-04
Uniform,ZdTree,2,12555,1.730000e-04
Uniform,ZdTree,2,11226,1.530000e-04
Uniform,ZdTree,2,10063,1.690000e-04
Uniform,ZdTree,2,86475,2.139000e-03
Uniform,ZdTree,2,51610,8.140000e-04
Uniform,ZdTree,2,27631,4.770000e-04
Uniform,ZdTree,2,19847,3.280000e-04
Uniform,ZdTree,2,14920,2.570000e-04
Uniform,ZdTree,2,14329,2.330000e-04
Uniform,ZdTree,2,11767,2.080000e-04
Uniform,ZdTree,2,23979,5.160000e-04
Uniform,ZdTree,2,19717,3.870000e-04
Uniform,ZdTree,2,17588,3.700000e-04
Uniform,ZdTree,2,12713,3.960000e-04
Uniform,ZdTree,2,11354,3.520000e-04
Uniform,ZdTree,2,34865,8.150000e-04
Uniform,ZdTree,2,15530,4.830000e-04
Uniform,ZdTree,2,15340,4.430000e-04
Uniform,ZdTree,2,19335,4.970000e-04
Uniform,ZdTree,2,18934,4.650000e-04
Uniform,ZdTree,2,13537,3.430000e-04
Uniform,ZdTree,2,768946,3.689800e-02
Uniform,ZdTree,2,329871,1.447800e-02
Uniform,ZdTree,2,167789,5.858000e-03
Uniform,ZdTree,2,38974,7.100000e-04
Uniform,ZdTree,2,29499,3.680000e-04
Uniform,ZdTree,2,20365,2.810000e-04
Uniform,ZdTree,2,14871,2.170000e-04
Uniform,ZdTree,2,128815,2.237000e-03
Uniform,ZdTree,2,122224,1.916000e-03
Uniform,ZdTree,2,94272,1.546000e-03
Uniform,ZdTree,2,44166,6.730000e-04
Uniform,ZdTree,2,30395,4.660000e-04
Uniform,ZdTree,2,22005,3.450000e-04
Uniform,ZdTree,2,15420,2.380000e-04
Uniform,ZdTree,2,11586,1.500000e-04
Uniform,ZdTree,2,10570,1.520000e-04
Uniform,ZdTree,2,13771,2.150000e-04
Uniform,ZdTree,2,12907,1.830000e-04
Uniform,ZdTree,2,11684,1.680000e-04
Uniform,ZdTree,2,50106,8.460000e-04
Uniform,ZdTree,2,41440,7.000000e-04
Uniform,ZdTree,2,16545,2.720000e-04
Uniform,ZdTree,2,15002,2.480000e-04
Uniform,ZdTree,2,11728,1.750000e-04
Uniform,ZdTree,2,24895,4.030000e-04
Uniform,ZdTree,2,22330,3.430000e-04
Uniform,ZdTree,2,15555,2.550000e-04
Uniform,ZdTree,2,11811,1.790000e-04
Uniform,ZdTree,2,27952,6.100000e-04
Uniform,ZdTree,2,24794,5.480000e-04
Uniform,ZdTree,2,18069,4.090000e-04
Uniform,ZdTree,2,11037,3.220000e-04
Uniform,ZdTree,2,162082,6.498000e-03
Uniform,ZdTree,2,89838,3.499000e-03
Uniform,ZdTree,2,49727,1.121000e-03
Uniform,ZdTree,2,33691,6.650000e-04
Uniform,ZdTree,2,29209,5.650000e-04
Uniform,ZdTree,2,26588,5.550000e-04
Uniform,ZdTree,2,10279,3.660000e-04
Uniform,ZdTree,2,16309,2.890000e-04
Uniform,ZdTree,2,10812,1.890000e-04
Uniform,ZdTree,2,16036,3.610000e-04
Uniform,ZdTree,2,11413,3.060000e-04
Uniform,ZdTree,2,10009,2.480000e-04
Uniform,ZdTree,2,40111,8.430000e-04
Uniform,ZdTree,2,30491,7.250000e-04
Uniform,ZdTree,2,28261,5.940000e-04
Uniform,ZdTree,2,24158,4.320000e-04
Uniform,ZdTree,2,20285,3.340000e-04
Uniform,ZdTree,2,14735,2.430000e-04
Uniform,ZdTree,2,11365,1.730000e-04
Uniform,ZdTree,2,72244,2.905000e-03
Uniform,ZdTree,2,52294,1.077000e-03
Uniform,ZdTree,2,22096,5.810000e-04
Uniform,ZdTree,2,13778,3.970000e-04
Uniform,ZdTree,2,30198,5.080000e-04
Uniform,ZdTree,2,25550,4.350000e-04
Uniform,ZdTree,2,11539,1.770000e-04
Uniform,ZdTree,2,14011,2.190000e-04
Uniform,ZdTree,2,13285,2.090000e-04
Uniform,ZdTree,2,19950,4.630000e-04
Uniform,ZdTree,2,16047,2.920000e-04
Uniform,ZdTree,2,10313,2.070000e-04
Uniform,ZdTree,2,439075,2.160100e-02
Uniform,ZdTree,2,105662,4.633000e-03
Uniform,ZdTree,2,48062,1.833000e-03
Uniform,ZdTree,2,25369,4.260000e-04
Uniform,ZdTree,2,21464,3.210000e-04
Uniform,ZdTree,2,21230,3.130000e-04
Uniform,ZdTree,2,17202,2.380000e-04
Uniform,ZdTree,2,10087,1.160000e-04
Uniform,ZdTree,2,22693,3.820000e-04
Uniform,ZdTree,2,15310,2.430000e-04
Uniform,ZdTree,2,11070,1.530000e-04
Uniform,ZdTree,2,57600,1.905000e-03
Uniform,Boost,0,41,3.400000e-05
Uniform,Boost,0,33,5.000000e-06
Uniform,Boost,0,8,4.000000e-06
Uniform,Boost,0,70,1.400000e-05
Uniform,Boost,0,60,4.000000e-06
Uniform,Boost,0,20,3.000000e-06
Uniform,Boost,0,40,4.000000e-06
Uniform,Boost,0,14,3.000000e-06
Uniform,Boost,0,26,4.000000e-06
Uniform,Boost,0,10,3.000000e-06
Uniform,Boost,0,9,5.000000e-06
Uniform,Boost,0,74,5.200000e-05
Uniform,Boost,0,72,1.400000e-05
Uniform,Boost,0,15,4.000000e-06
Uniform,Boost,0,57,9.000000e-06
Uniform,Boost,0,32,8.000000e-06
Uniform,Boost,0,25,8.000000e-06
Uniform,Boost,0,2,8.000000e-06
Uniform,Boost,0,61,1.500000e-05
Uniform,Boost,0,33,9.000000e-06
Uniform,Boost,0,28,1.400000e-05
Uniform,Boost,0,59,1.300000e-05
Uniform,Boost,0,31,9.000000e-06
Uniform,Boost,0,28,9.000000e-06
Uniform,Boost,0,85,1.140000e-04
Uniform,Boost,0,63,1.100000e-05
Uniform,Boost,0,32,9.000000e-06
Uniform,Boost,0,31,1.000000e-05
Uniform,Boost,0,22,1.000000e-05
Uniform,Boost,0,16,9.000000e-06
Uniform,Boost,0,20,9.000000e-06
Uniform,Boost,0,77,2.000000e-05
Uniform,Boost,0,10,5.000000e-06
Uniform,Boost,0,67,8.000000e-06
Uniform,Boost,0,22,7.000000e-06
Uniform,Boost,0,45,1.000000e-05
Uniform,Boost,0,18,7.000000e-06
Uniform,Boost,0,27,8.000000e-06
Uniform,Boost,0,26,1.100000e-05
Uniform,Boost,0,27,1.100000e-05
Uniform,Boost,0,47,1.300000e-05
Uniform,Boost,0,3,8.000000e-06
Uniform,Boost,0,44,1.300000e-05
Uniform,Boost,0,1,6.000000e-06
Uniform,Boost,0,43,8.000000e-06
Uniform,Boost,0,25,8.000000e-06
Uniform,Boost,0,18,7.000000e-06
Uniform,Boost,0,31,1.500000e-05
Uniform,Boost,0,43,7.000000e-06
Uniform,Boost,0,28,5.000000e-06
Uniform,Boost,0,15,4.000000e-06
Uniform,Boost,0,70,1.300000e-05
Uniform,Boost,0,16,5.000000e-06
Uniform,Boost,0,54,5.000000e-06
Uniform,Boost,0,25,4.000000e-06
Uniform,Boost,0,29,7.000000e-06
Uniform,Boost,0,66,1.300000e-05
Uniform,Boost,0,47,6.000000e-06
Uniform,Boost,0,17,5.000000e-06
Uniform,Boost,0,30,5.000000e-06
Uniform,Boost,0,19,8.000000e-06
Uniform,Boost,0,43,1.500000e-05
Uniform,Boost,0,11,7.000000e-06
Uniform,Boost,0,32,9.000000e-06
Uniform,Boost,0,89,2.400000e-05
Uniform,Boost,0,48,1.000000e-05
Uniform,Boost,0,13,9.000000e-06
Uniform,Boost,0,35,8.000000e-06
Uniform,Boost,0,41,1.000000e-05
Uniform,Boost,0,3,6.000000e-06
Uniform,Boost,0,38,9.000000e-06
Uniform,Boost,0,39,1.500000e-05
Uniform,Boost,0,52,1.300000e-05
Uniform,Boost,0,14,8.000000e-06
Uniform,Boost,0,38,1.000000e-05
Uniform,Boost,0,25,1.000000e-05
Uniform,Boost,0,17,1.200000e-05
Uniform,Boost,0,85,1.900000e-05
Uniform,Boost,0,77,1.400000e-05
Uniform,Boost,0,71,1.000000e-05
Uniform,Boost,0,47,1.000000e-05
Uniform,Boost,0,17,8.000000e-06
Uniform,Boost,0,30,8.000000e-06
Uniform,Boost,0,24,9.000000e-06
Uniform,Boost,0,6,7.000000e-06
Uniform,Boost,0,8,7.000000e-06
Uniform,Boost,0,47,1.700000e-05
Uniform,Boost,0,26,9.000000e-06
Uniform,Boost,0,21,8.000000e-06
Uniform,Boost,0,45,1.900000e-05
Uniform,Boost,0,23,8.000000e-06
Uniform,Boost,0,22,1.000000e-05
Uniform,Boost,0,65,1.700000e-05
Uniform,Boost,0,64,9.000000e-06
Uniform,Boost,0,8,8.000000e-06
Uniform,Boost,0,56,1.700000e-05
Uniform,Boost,0,24,8.000000e-06
Uniform,Boost,0,32,8.000000e-06
Uniform,Boost,0,1,6.000000e-06
Uniform,Boost,0,32,1.900000e-05
Uniform,Boost,1,1329,8.500000e-05
Uniform,Boost,1,120,7.000000e-06
Uniform,Boost,1,1209,7.700000e-05
Uniform,Boost,1,1207,4.000000e-05
Uniform,Boost,1,264,1.600000e-05
Uniform,Boost,1,943,2.500000e-05
Uniform,Boost,1,7174,1.023000e-03
Uniform,Boost,1,6187,4.420000e-04
Uniform,Boost,1,5202,2.470000e-04
Uniform,Boost,1,4632,2.090000e-04
Uniform,Boost,1,4102,1.850000e-04
Uniform,Boost,1,3159,9.600000e-05
Uniform,Boost,1,3001,1.450000e-04
Uniform,Boost,1,291,2.700000e-05
Uniform,Boost,1,2710,1.690000e-04
Uniform,Boost,1,1041,6.100000e-05
Uniform,Boost,1,566,5.800000e-05
Uniform,Boost,1,475,5.600000e-05
Uniform,Boost,1,1669,1.390000e-04
Uniform,Boost,1,182,2.100000e-05
Uniform,Boost,1,1487,9.200000e-05
Uniform,Boost,1,910,6.800000e-05
Uniform,Boost,1,577,8.700000e-05
Uniform,Boost,1,158,7.300000e-05
Uniform,Boost,1,943,1.160000e-04
Uniform,Boost,1,530,5.900000e-05
Uniform,Boost,1,570,1.230000e-04
Uniform,Boost,1,985,9.300000e-05
Uniform,Boost,1,987,1.800000e-04
Uniform,Boost,1,4052,4.510000e-04
Uniform,Boost,1,4042,2.850000e-04
Uniform,Boost,1,3507,2.350000e-04
Uniform,Boost,1,990,1.180000e-04
Uniform,Boost,1,2517,2.110000e-04
Uniform,Boost,1,752,4.800000e-05
Uniform,Boost,1,1765,1.160000e-04
Uniform,Boost,1,968,1.010000e-04
Uniform,Boost,1,797,1.190000e-04
Uniform,Boost,1,535,7.100000e-05
Uniform,Boost,1,8068,8.260000e-04
Uniform,Boost,1,698,2.050000e-04
Uniform,Boost,1,7370,5.740000e-04
Uniform,Boost,1,4308,3.100000e-04
Uniform,Boost,1,3722,1.990000e-04
Uniform,Boost,1,3682,2.370000e-04
Uniform,Boost,1,1114,5.100000e-05
Uniform,Boost,1,591,3.200000e-05
Uniform,Boost,1,523,2.600000e-05
Uniform,Boost,1,2568,2.190000e-04
Uniform,Boost,1,1380,9.800000e-05
Uniform,Boost,1,1327,1.160000e-04
Uniform,Boost,1,1094,1.220000e-04
Uniform,Boost,1,803,7.300000e-05
Uniform,Boost,1,291,3.000000e-05
Uniform,Boost,1,233,8.100000e-05
Uniform,Boost,1,1188,1.310000e-04
Uniform,Boost,1,736,6.700000e-05
Uniform,Boost,1,452,4.100000e-05
Uniform,Boost,1,586,6.000000e-05
Uniform,Boost,1,3062,2.670000e-04
Uniform,Boost,1,1399,1.400000e-04
Uniform,Boost,1,608,6.000000e-05
Uniform,Boost,1,791,1.150000e-04
Uniform,Boost,1,1663,1.890000e-04
Uniform,Boost,1,1552,1.620000e-04
Uniform,Boost,1,379,3.000000e-05
Uniform,Boost,1,1173,1.330000e-04
Uniform,Boost,1,125,9.300000e-05
Uniform,Boost,1,1048,1.270000e-04
Uniform,Boost,1,961,1.270000e-04
Uniform,Boost,1,111,3.000000e-05
Uniform,Boost,1,4429,8.410000e-04
Uniform,Boost,1,279,6.600000e-05
Uniform,Boost,1,4150,4.730000e-04
Uniform,Boost,1,1910,8.100000e-05
Uniform,Boost,1,1258,4.300000e-05
Uniform,Boost,1,936,3.600000e-05
Uniform,Boost,1,322,2.800000e-05
Uniform,Boost,1,652,4.600000e-05
Uniform,Boost,1,2240,1.770000e-04
Uniform,Boost,1,1912,9.000000e-05
Uniform,Boost,1,1162,1.020000e-04
Uniform,Boost,1,267,3.600000e-05
Uniform,Boost,1,895,6.200000e-05
Uniform,Boost,1,750,8.600000e-05
Uniform,Boost,1,328,4.300000e-05
Uniform,Boost,1,5634,6.400000e-04
Uniform,Boost,1,4580,3.620000e-04
Uniform,Boost,1,3538,1.830000e-04
Uniform,Boost,1,497,3.300000e-05
Uniform,Boost,1,3041,2.330000e-04
Uniform,Boost,1,1207,5.400000e-05
Uniform,Boost,1,182,2.400000e-05
Uniform,Boost,1,1025,6.600000e-05
Uniform,Boost,1,848,5.600000e-05
Uniform,Boost,1,177,3.300000e-05
Uniform,Boost,1,1834,1.700000e-04
Uniform,Boost,1,1686,1.330000e-04
Uniform,Boost,1,266,6.900000e-05
Uniform,Boost,1,1420,1.210000e-04
Uniform,Boost,2,886107,3.997500e-02
Uniform,Boost,2,117161,7.886000e-03
Uniform,Boost,2,30686,6.450000e-04
Uniform,Boost,2,20623,2.950000e-04
Uniform,Boost,2,12555,1.970000e-04
Uniform,Boost,2,10063,2.640000e-04
Uniform,Boost,2,86475,5.197000e-03
Uniform,Boost,2,68283,2.146000e-03
Uniform,Boost,2,25403,4.960000e-04
Uniform,Boost,2,20939,4.300000e-04
Uniform,Boost,2,13346,5.290000e-04
Uniform,Boost,2,42880,1.597000e-03
Uniform,Boost,2,33010,1.033000e-03
Uniform,Boost,2,23151,5.350000e-04
Uniform,Boost,2,20681,7.810000e-04
Uniform,Boost,2,11832,4.380000e-04
Uniform,Boost,2,18192,6.680000e-04
Uniform,Boost,2,768946,3.848400e-02
Uniform,Boost,2,122361,4.616000e-03
Uniform,Boost,2,69713,2.296000e-03
Uniform,Boost,2,35328,5.680000e-04
Uniform,Boost,2,24523,3.860000e-04
Uniform,Boost,2,19625,3.370000e-04
Uniform,Boost,2,10805,2.790000e-04
Uniform,Boost,2,34385,6.300000e-04
Uniform,Boost,2,33808,5.000000e-04
Uniform,Boost,2,21266,2.990000e-04
Uniform,Boost,2,12504,2.210000e-04
Uniform,Boost,2,12542,2.230000e-04
Uniform,Boost,2,52648,1.712000e-03
Uniform,Boost,2,46535,7.530000e-04
Uniform,Boost,2,40708,5.310000e-04
Uniform,Boost,2,31664,4.330000e-04
Uniform,Boost,2,21808,3.740000e-04
Uniform,Boost,2,18330,3.240000e-04
Uniform,Boost,2,646585,3.567200e-02
Uniform,Boost,2,318721,1.410700e-02
Uniform,Boost,2,277088,1.338900e-02
Uniform,Boost,2,273780,1.026100e-02
Uniform,Boost,2,81882,2.210000e-03
Uniform,Boost,2,38564,8.690000e-04
Uniform,Boost,2,17957,3.980000e-04
Uniform,Boost,2,20607,5.810000e-04
Uniform,Boost,2,19448,4.880000e-04
Uniform,Boost,2,43318,6.630000e-04
Uniform,Boost,2,40456,5.980000e-04
Uniform,Boost,2,35989,9.430000e-04
Uniform,Boost,2,10216,2.510000e-04
Uniform,Boost,2,25773,4.890000e-04
Uniform,Boost,2,13091,3.020000e-04
Uniform,Boost,2,12682,3.090000e-04
Uniform,Boost,2,191898,7.878000e-03
Uniform,Boost,2,58255,1.885000e-03
Uniform,Boost,2,53521,1.139000e-03
Uniform,Boost,2,47160,1.013000e-03
Uniform,Boost,2,22335,5.240000e-04
Uniform,Boost,2,22075,7.160000e-04
Uniform,Boost,2,20514,7.470000e-04
Uniform,Boost,2,12176,4.090000e-04
Uniform,Boost,2,24825,1.088000e-03
Uniform,Boost,2,15482,7.370000e-04
Uniform,Boost,2,133643,6.204000e-03
Uniform,Boost,2,60978,1.207000e-03
Uniform,Boost,2,46989,7.370000e-04
Uniform,Boost,2,18948,3.520000e-04
Uniform,Boost,2,28041,4.930000e-04
Uniform,Boost,2,19426,6.630000e-04
Uniform,Boost,2,13989,4.480000e-04
Uniform,Boost,2,72665,3.574000e-03
Uniform,Boost,2,15652,6.850000e-04
Uniform,Boost,2,57013,1.768000e-03
Uniform,Boost,2,27543,7.880000e-04
Uniform,Boost,2,18166,7.980000e-04
Uniform,Boost,2,29470,1.652000e-03
Uniform,Boost,2,27878,7.820000e-04
Uniform,Boost,2,14438,4.930000e-04
Uniform,Boost,2,13440,3.990000e-04
Uniform,Boost,2,41633,4.172000e-03
Uniform,Boost,2,36561,2.789000e-03
Uniform,Boost,2,31674,1.855000e-03
Uniform,Boost,2,16893,1.228000e-03
Uniform,Boost,2,14781,1.200000e-03
Uniform,Boost,2,327864,1.986300e-02
Uniform,Boost,2,167854,6.612000e-03
Uniform,Boost,2,24553,1.265000e-03
Uniform,Boost,2,21326,9.100000e-04
Uniform,Boost,2,19357,8.440000e-04
Uniform,Boost,2,143301,5.458000e-03
Uniform,Boost,2,74575,1.623000e-03
Uniform,Boost,2,43585,1.137000e-03
Uniform,Boost,2,40821,1.567000e-03
Uniform,Boost,2,18830,9.080000e-04
Uniform,Boost,2,21991,1.180000e-03
Uniform,Boost,2,20340,1.150000e-03
Uniform,Boost,2,16112,1.065000e-03
Uniform,Boost,2,30990,1.085000e-03
Uniform,Boost,2,24020,1.280000e-03
Uniform,Boost,2,19205,9.240000e-04
Uniform,Boost,2,68726,3.104000e-03
Uniform,Boost,2,61163,1.413000e-03


==> figures/data-plots/data/real_world.csv <==
benchmark,solver,op,ratio,median,avg,min,max,tot,IDS1,IDS10,IDS100,ODS1,ODS10,ODS100,IDU1,IDU10,IDU100,ODU1,ODU10,ODU100,RCS,RCM,RCL,RRS,RRM,RRL
GeoLife,PTree-H,Insert,1.0,0.00150433,0.00150433,0.00150433,0.00150433,0.00150433,0.000695667,0.000317,0.001039,0.000150667,0.000261333,0.000873333,0.000147,0.000275667,0.000924667,0.000155333,0.000254333,0.000910667,0.000479667,0.00711333,0.102565,0.000508667,0.008884,0.537229
GeoLife,PTree-H,Insert,0.0001,2.3e-05,2.29056e-05,5.33333e-06,0.000273667,0.23968,0.000161,0.000274333,0.000960667,0.000145667,0.000263667,0.000849,0.000144667,0.000273,0.000896333,0.000159,0.000282,0.000942,0.000472667,0.00730433,0.107723,0.000479333,0.008916,0.539633
GeoLife,PTree-H,Delete,0.0001,1.16667e-05,1.28353e-05,3e-06,6.46667e-05,0.136552,0.000972333,0.000324,0.00134833,0.000151667,0.000271,0.000949667,0.000183667,0.000273667,0.000899,0.000143,0.000286333,0.000937,0.000452667,0.00746967,0.109584,0.00128967,0.00913167,0.541224
GeoLife,PTree-Z,Insert,1.0,0.001232,0.001232,0.001232,0.001232,0.001232,0.000135333,0.000286,0.000845667,0.000181,0.000374667,0.001107,0.00013,0.000264333,0.000758333,0.000125333,0.000239333,0.000695,0.000614,0.00954033,0.121959,0.00066,0.011077,0.538512
GeoLife,PTree-Z,Insert,0.0001,2e-05,1.94842e-05,2e-06,0.000263667,0.204628,0.000132333,0.000346667,0.000978,0.000169,0.000425333,0.00130533,0.000128667,0.000257667,0.000857,0.000132333,0.000241667,0.000754667,0.000546333,0.00979533,0.129626,0.000582,0.0111017,0.543202
GeoLife,PTree-Z,Delete,0.0001,1.06667e-05,1.17915e-05,1e-06,6.7e-05,0.125885,0.000154667,0.000315333,0.000864333,0.000169667,0.000327667,0.00119033,0.000126,0.000239667,0.000701333,0.000113,0.000214667,0.000722667,0.000541333,0.010061,0.131203,0.000610667,0.011551,0.540799
GeoLife,CPAM-H,Insert,1.0,0.003596,0.003596,0.003596,0.003596,0.003596,0.000504667,0.000378333,0.00118233,0.000194333,0.000304333,0.0009,0.000178,0.000311333,0.00102,0.000185667,0.000325,0.000944,0.000600333,0.00787767,0.114227,0.000762,0.00975533,0.54426
GeoLife,CPAM-H,Insert,0.0001,4.7e-05,4.63428e-05,1.2e-05,7.2e-05,0.479679,0.000198667,0.000356667,0.00105967,0.000195333,0.000314333,0.000853667,0.000220333,0.000358667,0.000981,0.000185667,0.000331333,0.001009,0.000593667,0.008148,0.121821,0.000721667,0.0100613,0.53823
GeoLife,CPAM-H,Delete,0.0001,4.7e-05,4.64404e-05,1.2e-05,7.26667e-05,0.480668,0.000204,0.000654,0.001146,0.000196,0.00032,0.00101833,0.000188,0.000316333,0.000985667,0.000185333,0.000316333,0.001034,0.000627667,0.00808333,0.121818,0.000748,0.00995133,0.540824
GeoLife,CPAM-Z,Insert,1.0,0.003208,0.003208,0.003208,0.003208,0.003208,0.000199333,0.000364667,0.000977,0.000273,0.000462333,0.00122633,0.000167333,0.00029,0.001073,0.000168,0.000301,0.001045,0.000675667,0.010492,0.13686,0.000857,0.012351,0.542227
GeoLife,CPAM-Z,Insert,0.0001,4.36667e-05,4.33036e-05,8.66667e-06,7.6e-05,0.448543,0.000176,0.000373333,0.000965,0.000233667,0.000469667,0.00132533,0.000162,0.000301,0.000836667,0.000164333,0.000279667,0.000832333,0.000693667,0.0115357,0.146782,0.000827,0.0125703,0.541956
GeoLife,CPAM-Z,Delete,0.0001,4.43333e-05,4.37492e-05,9e-06,9.16667e-05,0.453109,0.000172333,0.000368333,0.00105933,0.000252,0.000477667,0.00141733,0.000154,0.000349667,0.000853,0.000153667,0.000302667,0.000822333,0.000750667,0.011009,0.147234,0.000795333,0.0135447,0.547115
GeoLife,KdTree,Insert,1.0,0.00529767,0.00529767,0.00529767,0.00529767,0.00529767,3.46667e-05,0.000693667,0.000259,4.96667e-05,9.43333e-05,0.000299667,0.000523333,7.5e-05,0.000267,4.73333e-05,7.36667e-05,0.000263,0.000222,0.003592,0.0564903,0.000791667,0.00631933,0.430845
GeoLife,KdTree,Insert,0.0001,8e-06,1.22991e-05,1e-06,0.003151,0.131068,0.000378333,5.73333e-05,0.000212333,0.000669333,6.86667e-05,0.000307,4.06667e-05,6.23333e-05,0.000211667,0.000502667,6.43333e-05,0.000215667,0.00025,0.00680633,0.109689,0.000499667,0.00879667,0.435986
GeoLife,KdTree,Delete,0.0001,8.33333e-06,1.38323e-05,0.0,0.00116667,0.146746,6.6e-05,6.93333e-05,0.000307333,0.000612333,8.26667e-05,0.000308,4.16667e-05,7.3e-05,0.000301667,4.8e-05,7.76667e-05,0.000298667,0.000282333,0.00317033,0.0579667,0.000516,0.00582433,0.432592
GeoLife,OrthTree,Insert,1.0,0.00639233,0.00639233,0.00639233,0.00639233,0.00639233,5.4e-05,0.000812333,0.000731667,0.000105,0.000230667,0.000983,6.6e-05,0.000204667,0.001044,0.000112333,0.00023,0.000867,0.003498,0.00488267,0.0571707,0.000856667,0.007,0.446558
GeoLife,OrthTree,Insert,0.0001,5.66667e-06,7.21331e-06,0.0,0.000277333,0.0790217,5.43333e-05,0.000134,0.000646,0.000205,0.000241333,0.000895667,6.26667e-05,0.000166,0.000703333,9.26667e-05,0.000184667,0.000704667,0.00334167,0.003754,0.0472317,0.000761333,0.00601633,0.431986
GeoLife,OrthTree,Delete,0.0001,6e-06,8.2054e-06,1e-06,9.66667e-05,0.0891373,0.000903667,0.000139,0.000890667,9.36667e-05,0.000210667,0.000929,6.76667e-05,0.000741667,0.000771667,0.000739667,0.000196333,0.000769,0.003149,0.00415667,0.056234,0.00109367,0.006694,0.436227
GeoLife,ZdTree,Insert,1.0,0.001702,0.001702,0.001702,0.001702,0.001702,8.1e-05,9.73333e-05,0.000277333,8.13333e-05,9.33333e-05,0.000297,7.46667e-05,8.7e-05,0.000294333,7.76667e-05,9.26667e-05,0.000244667,0.000540667,0.00361833,0.060462,0.000786,0.006757,0.427074
GeoLife,ZdTree,Insert,0.0001,1e-05,1.07604e-05,2.66667e-06,0.000183667,0.115309,8.76667e-05,9.43333e-05,0.000275667,7.86667e-05,9.3e-05,0.000292333,7.5e-05,8.8e-05,0.000249333,7.6e-05,9.03333e-05,0.000239,0.000521,0.00356433,0.0594753,0.000759333,0.00622133,0.413476
GeoLife,ZdTree,Delete,0.0001,1.26667e-05,1.44328e-05,2e-06,0.000171667,0.152916,7.5e-05,9.76667e-05,0.000275333,7.93333e-05,9.1e-05,0.000297667,7.5e-05,9.36667e-05,0.000792667,7.73333e-05,8.73333e-05,0.000248,0.000511333,0.00384,0.06392,0.000769333,0.00632433,0.415092
GeoLife,Boost,Insert,1.0,-1,-1,-1,-1,0.21316,0.00045,0.00015,0.00075,0.00013,0.00077,0.00079,0.00013,0.00019,0.00079,0.00014,0.00014,0.0008,0.00275,0.00518,0.11639,0.00028,0.00568,7.82929
GeoLife,Boost,Insert,0.0001,-1,-1,-1,-1,0.08711,0.00011,0.00015,0.00062,0.00012,0.00015,0.00036,0.00011,0.00015,0.00039,0.00011,0.00015,0.00033,0.00216,0.0043,0.08407,0.0009,0.00479,8.04968
GeoLife,Boost,Delete,0.0001,-1,-1,-1,-1,0.06398,0.00011,0.00078,0.00049,0.00011,0.00013,0.00032,0.00011,0.00024,0.0008,0.00011,0.00012,0.00072,0.00245,0.00446,0.11601,0.00024,0.00465,7.77198
Cosmo50,PTree-H,Insert,1.0,1.02307,1.02307,1.02307,1.02307,1.02307,0.213198,0.392872,1.28039,0.265606,0.57922,1.89131,0.975264,1.86916,4.18595,1.00872,1.83326,4.10239,0.000853667,0.00874267,0.763865,0.000814333,0.014725,1.7597
Cosmo50,PTree-H,Insert,0.0001,0.000639,0.000658079,0.000453,0.00384133,6.58885,0.23334,0.491195,1.74166,0.29692,0.657211,2.21956,0.978622,2.03464,4.97956,1.01457,1.97779,4.83576,0.000888333,0.0111337,0.840013,0.000915333,0.0159957,1.94671
Cosmo50,PTree-H,Delete,0.0001,0.000914333,0.000939656,0.000559333,0.00347867,9.40153,0.234007,0.484558,1.63783,0.254661,0.566527,1.909,0.941753,1.91216,4.56242,0.981009,1.86596,4.44929,0.00083,0.010818,0.837033,0.000854,0.0161793,1.93905
Cosmo50,PTree-Z,Insert,1.0,0.836503,0.836503,0.836503,0.836503,0.836503,0.799547,2.58098,8.89871,1.65027,4.61819,11.9049,5.1681,11.5454,22.9322,5.16271,11.3507,22.6163,0.00144633,0.0133897,0.979958,0.00152533,0.0179793,1.93415
Cosmo50,PTree-Z,Insert,0.0001,0.000542667,0.000562502,0.000370667,0.00427667,5.63103,1.01399,2.7202,9.38461,1.90868,4.27091,11.676,5.58372,11.0476,23.3283,5.54499,10.7746,22.7663,0.00172633,0.017146,1.0579,0.00176833,0.021531,2.11659
Cosmo50,PTree-Z,Delete,0.0001,0.000812,0.000845766,0.000445667,0.00481633,8.46266,0.931149,2.66658,9.36897,1.69048,5.10105,13.5444,4.70305,10.7699,22.5804,4.74424,10.6985,22.4493,0.00159267,0.0162713,1.05626,0.00159367,0.0214993,2.11641
Cosmo50,CPAM-H,Insert,1.0,5.47536,5.47536,5.47536,5.47536,5.47536,0.288267,0.508722,1.52341,0.392462,0.855785,2.55974,1.28868,2.50118,5.60528,1.33202,2.43995,5.50889,0.000891667,0.0116857,1.04257,0.000972667,0.019063,2.12691
Cosmo50,CPAM-H,Insert,0.0001,0.001883,0.00195473,0.000754,0.00643367,19.5542,0.294077,0.581008,1.8631,0.387098,0.854262,2.71369,1.16734,2.41042,5.89406,1.21158,2.35117,5.75556,0.000945667,0.01279,1.05514,0.000915333,0.0196647,2.22313
Cosmo50,CPAM-H,Delete,0.0001,0.002053,0.0019841,0.000887,0.00646633,19.846,0.295592,0.592675,1.92638,0.339716,0.766101,2.44402,1.17385,2.42121,5.79166,1.22554,2.36937,5.66058,0.000915,0.013575,1.06345,0.000913667,0.020296,2.2258
Cosmo50,CPAM-Z,Insert,1.0,5.38451,5.38451,5.38451,5.38451,5.38451,1.14557,4.38678,14.5252,2.5204,7.08041,17.5639,6.89233,15.7563,31.7882,6.89929,15.534,31.3398,0.00169033,0.01932,1.29937,0.003023,0.0260597,2.33427
Cosmo50,CPAM-Z,Insert,0.0001,0.001814,0.00189785,0.000722333,0.006604,18.9854,1.26323,3.8221,12.9878,2.3925,5.42862,14.0273,6.52903,13.4595,28.6304,6.47989,13.0689,27.8207,0.001784,0.021244,1.33056,0.00171967,0.0280137,2.43578
Cosmo50,CPAM-Z,Delete,0.0001,0.00196767,0.00192095,0.000832,0.00714167,19.2145,1.2357,3.80311,13.1138,2.42835,7.21379,18.2795,6.03671,14.1029,29.451,6.14136,14.0805,29.3706,0.00171667,0.020546,1.33173,0.001631,0.0273273,2.4392
Cosmo50,KdTree,Insert,1.0,1.88912,1.88912,1.88912,1.88912,1.88912,0.026501,0.106687,0.363987,0.0319773,0.073769,0.377521,0.0700567,0.247938,0.836306,0.1149,0.241162,0.813759,0.000575333,0.00894567,0.601815,0.000995667,0.0124837,1.70282
Cosmo50,KdTree,Insert,0.0001,0.00164733,0.0100669,0.000703667,0.359829,100.94,0.028653,0.114013,0.387746,0.0356107,0.08154,0.373094,0.0748067,0.255111,0.861493,0.125496,0.257192,0.847002,0.000631667,0.0100713,0.62622,0.000710333,0.0131823,1.665
Cosmo50,KdTree,Delete,0.0001,0.0338987,0.080032,0.000608667,2.57372,800.325,0.0283363,0.114159,0.402364,0.048665,0.116442,0.5387,0.0721787,0.246635,0.871491,0.122837,0.256152,0.878477,0.002007,0.010648,0.62028,0.000693333,0.0138353,1.67222
Cosmo50,OrthTree,Insert,1.0,1.89859,1.89859,1.89859,1.89859,1.89859,0.0376487,0.120118,0.416858,0.0880733,0.15143,0.55436,0.0849647,0.244211,0.821828,0.133498,0.254472,0.829247,0.00130933,0.01162,0.565858,0.000821667,0.014024,1.73807
Cosmo50,OrthTree,Insert,0.0001,0.00149633,0.00161995,0.000467667,0.00549433,16.2109,0.0385413,0.125214,0.431101,0.093378,0.159977,0.582089,0.0913127,0.258302,0.850788,0.142458,0.269809,0.865581,0.00103133,0.0121263,0.56818,0.000784667,0.0144063,1.65859
Cosmo50,OrthTree,Delete,0.0001,0.00163,0.00178496,0.000793667,0.00606433,17.8546,0.0400467,0.133481,0.46265,0.07107,0.146242,0.617441,0.0933133,0.269145,0.914435,0.144636,0.281426,0.928762,0.00104767,0.013743,0.61645,0.000811,0.0165333,1.75433
Cosmo50,ZdTree,Insert,1.0,2.22128,2.22128,2.22128,2.22128,2.22128,0.06183,0.102349,0.390164,0.0542467,0.0724967,0.245213,0.074283,0.128184,0.432713,0.0793813,0.121427,0.401326,0.001012,0.00573633,0.083077,0.00249233,0.011226,1.45922
Cosmo50,ZdTree,Insert,0.0001,0.001286,0.00151454,0.000604,0.00864833,15.1521,0.0631,0.109455,0.407997,0.047126,0.0694953,0.260334,0.0690623,0.129339,0.452115,0.0756373,0.123553,0.429307,0.00102433,0.00652833,0.0856573,0.00164633,0.0120637,1.32923
Cosmo50,ZdTree,Delete,0.0001,0.00131267,0.00137782,0.000752,0.00463433,13.7832,0.060976,0.110944,0.398729,0.0465653,0.0685987,0.248643,0.068973,0.126854,0.438299,0.075248,0.120885,0.415337,0.00104833,0.00611567,0.0817193,0.001415,0.0107767,1.33003
Cosmo50,Boost,Insert,1.0,-1,-1,-1,-1,414.37966,0.18,0.27351,4.77393,0.20233,0.2765,4.03903,0.19667,0.27593,4.45164,0.19567,0.27563,3.79038,0.00073,0.00776,0.97651,0.00044,0.01624,19.25171
Cosmo50,Boost,Insert,0.0001,-1,-1,-1,-1,192.80533,0.78519,1.08504,6.44761,0.78428,1.08544,6.42085,0.78507,1.08683,6.16468,0.78643,1.08621,5.95303,0.0042,0.0344,1.58298,0.00489,0.04166,19.93688
Cosmo50,Boost,Delete,0.0001,-1,-1,-1,-1,1482.67162,0.1872,0.26815,10.49558,0.199,0.26912,9.05255,0.1979,0.27613,7.43613,0.19142,0.2695,6.63043,0.00288,0.00745,1.20694,0.00044,0.01635,15.00214
OSM,PTree-H,Insert,1.0,2.26282,2.26282,2.26282,2.26282,2.26282,0.257405,0.980667,6.13146,0.241058,1.0461,6.56297,0.921268,1.78127,6.44535,0.723337,1.40678,5.16179,0.0005,0.00186633,0.084724,0.000569667,0.00792033,1.172
OSM,PTree-H,Insert,0.0001,0.000803667,0.000818141,0.000643333,0.00584067,8.18739,0.264835,1.13845,6.12046,0.276906,1.02983,5.85152,1.26492,2.44471,7.66815,1.01424,1.98433,6.48079,0.000615333,0.00225467,0.0964917,0.000705,0.00822833,1.21875
OSM,PTree-H,Delete,0.0001,0.000752,0.000797183,0.000514,0.00482767,7.97681,0.266815,0.901762,5.19282,0.215456,1.02954,6.29545,1.03053,1.90199,6.03942,0.827225,1.58115,5.37347,0.000594667,0.002131,0.088273,0.000682667,0.00816,1.23592
OSM,PTree-Z,Insert,1.0,2.1224,2.1224,2.1224,2.1224,2.1224,0.636573,2.91378,17.6141,0.429451,2.60496,15.6646,2.70476,6.98845,21.447,2.04598,5.3065,17.9343,0.000449,0.002558,0.131451,0.000556667,0.00835867,1.19248
OSM,PTree-Z,Insert,0.0001,0.000777,0.000790077,0.000598333,0.005133,7.90639,0.806866,3.83822,20.2442,0.693238,3.33191,16.4716,3.80066,9.17828,25.8519,2.89488,7.25826,21.9766,0.000579667,0.00333267,0.151548,0.000659,0.00843733,1.26626
OSM,PTree-Z,Delete,0.0001,0.000717333,0.000736301,0.000483,0.00479567,7.36799,0.674041,3.40992,17.8092,0.581239,2.85815,16.3265,3.13346,7.6839,22.5264,2.44468,6.04548,19.0244,0.000505,0.00294067,0.138422,0.000568,0.008676,1.2663
OSM,CPAM-H,Insert,1.0,7.25907,7.25907,7.25907,7.25907,7.25907,0.30995,1.09772,6.61416,0.288956,1.17437,7.10859,1.19761,2.3107,7.38643,0.951209,1.83638,5.93478,0.000777667,0.00282,0.117495,0.000797333,0.00864267,1.39356
OSM,CPAM-H,Insert,0.0001,0.001498,0.00156208,0.001136,0.00602033,15.6263,0.298999,1.11671,5.42804,0.297208,1.07534,5.73524,1.37615,2.57051,7.52515,1.09685,2.06785,6.38102,0.000857333,0.00280333,0.129446,0.000988,0.00896833,1.4214
OSM,CPAM-H,Delete,0.0001,0.00160267,0.00166657,0.001245,0.00588167,16.6707,0.316703,0.988882,5.4988,0.268009,1.10502,6.59075,1.27681,2.34237,7.00945,1.04064,1.94514,6.05729,0.000824333,0.00277167,0.124636,0.000865,0.00911733,1.43687
OSM,CPAM-Z,Insert,1.0,7.00719,7.00719,7.00719,7.00719,7.00719,0.791099,3.46656,19.8623,0.526093,3.05164,17.1188,3.61936,9.4636,26.067,2.76353,7.19352,21.3028,0.000689,0.00358833,0.181628,0.000636,0.00919433,1.43429
OSM,CPAM-Z,Insert,0.0001,0.001486,0.00153754,0.001109,0.00578,15.3809,0.877119,4.04143,20.4205,0.656258,3.21334,16.0146,4.22222,10.3472,28.0342,3.18866,8.01797,23.0012,0.000720667,0.004114,0.199381,0.000697667,0.00921533,1.46503
OSM,CPAM-Z,Delete,0.0001,0.00159533,0.00166416,0.00121367,0.006999,16.6466,0.831474,4.12551,19.9918,0.711151,3.36593,17.8797,3.88024,9.64597,26.7638,3.05571,7.65297,22.5374,0.000672333,0.00399433,0.193686,0.000648,0.00939433,1.48276
OSM,KdTree,Insert,1.0,4.3235,4.3235,4.3235,4.3235,4.3235,0.0374337,0.0709467,0.378077,0.048068,0.0953917,0.498944,0.167692,0.27166,0.928594,0.185502,0.283198,0.932196,0.000708667,0.00179633,0.0486927,0.000567333,0.006495,1.06262
OSM,KdTree,Insert,0.0001,0.00226967,0.00293372,0.00110533,2.44536,29.3429,0.036441,0.0718237,0.386831,0.050223,0.101315,0.566049,0.17878,0.284941,0.963704,0.20108,0.306747,0.984339,0.000296,0.00193067,0.053741,0.000475,0.00630733,1.01067
OSM,KdTree,Delete,0.0001,0.00231633,0.00263267,0.00106867,0.248275,26.3317,0.0393917,0.072775,0.383983,0.049733,0.093991,0.519603,0.176967,0.279928,0.959792,0.186188,0.290562,0.974948,0.001105,0.00187367,0.0511607,0.000472667,0.006389,1.01315
OSM,OrthTree,Insert,1.0,4.95984,4.95984,4.95984,4.95984,4.95984,0.046891,0.0829443,0.387521,0.0533563,0.0957663,0.442422,0.177152,0.268253,0.922218,0.16411,0.264487,0.923657,0.000371333,0.002325,0.0495573,0.000632,0.00677467,1.12757
OSM,OrthTree,Insert,0.0001,0.001405,0.00144815,0.000950667,0.005442,14.4871,0.0488373,0.0854547,0.380516,0.0519973,0.091586,0.439491,0.187985,0.275543,0.913366,0.171549,0.270145,0.918164,0.000378667,0.00232967,0.0449557,0.000592667,0.00656733,1.04408
OSM,OrthTree,Delete,0.0001,0.00142367,0.00149235,0.000739333,0.005198,14.9285,0.0491983,0.084322,0.384192,0.053184,0.0923427,0.452139,0.189809,0.278604,0.943273,0.175224,0.280557,0.996426,0.000388667,0.00236933,0.046267,0.000587333,0.00710067,1.055
OSM,ZdTree,Insert,1.0,5.88444,5.88444,5.88444,5.88444,5.88444,0.141897,0.18229,0.571651,0.186899,0.256492,0.879707,0.218945,0.317488,1.07723,0.236617,0.344836,1.10416,0.000512,0.00219,0.0546877,0.000862333,0.012251,1.57402
OSM,ZdTree,Insert,0.0001,0.001153,0.00164918,0.000859333,0.013133,16.4974,0.112228,0.165875,0.565613,0.14485,0.246515,0.879707,0.206728,0.31813,1.11449,0.231181,0.363625,1.20254,0.000632,0.002453,0.0577673,0.000834,0.00872233,1.35887
OSM,ZdTree,Delete,0.0001,0.001629,0.00238588,0.000991,0.017014,23.8638,0.121786,0.17118,0.571758,0.167795,0.249945,0.878766,0.209939,0.318749,1.09637,0.239772,0.364758,1.18813,0.000546333,0.002404,0.0548713,0.00121667,0.008903,1.34656
OSM,Boost,Insert,1.0,-1,-1,-1,-1,666.00575,0.40841,0.48403,9.95005,0.3944,0.48296,8.94717,0.39125,0.48172,7.17961,0.38828,0.46754,5.68446,0.00053,0.00194,0.43528,0.00026,0.00854,8.34709
OSM,Boost,Insert,0.0001,-1,-1,-1,-1,311.52587,0.64592,1.23052,20.41868,0.66215,1.25049,19.27539,0.66497,1.24285,17.62644,0.66185,1.2392,16.29302,0.00058,0.00916,0.56202,0.00036,0.01317,10.11778
OSM,Boost,Delete,0.0001,-1,-1,-1,-1,264.16213,0.37668,0.47254,4.69209,0.38003,0.48085,4.06288,0.36861,0.47122,3.56856,0.38727,0.47349,3.25682,0.00265,0.00277,0.51644,0.00693,0.02345,7.49948


==> figures/data-plots/data/rquery.csv <==
solver,benchType,nodes,dims,10000small,10000medium,10000large
test,ss_varden,100000000,3,0.00069,0.03768,0.25883
zdtree,ss_varden,100000000,3,-1.0,-1.0,-1.0
cgal,ss_varden,100000000,3,0.12135,11.3815,113.855
LogTree,ss_varden,100000000,3,0.00151,0.06277,0.60943
BhlTree,ss_varden,100000000,3,0.00111,0.04388,0.38502
test,uniform,100000000,3,0.00291,0.04128,0.27842
zdtree,uniform,100000000,3,-1.0,-1.0,-1.0
cgal,uniform,100000000,3,0.12071,12.1053,129.0135
LogTree,uniform,100000000,3,0.00689,0.0746,0.64603
BhlTree,uniform,100000000,3,0.00337,0.04663,0.40817


==> figures/data-plots/data/scalability.csv <==
benchmark,solver,threads,build,insert,delete
Uniform,PTree-H,1,274.441,4.27118,6.0512
Uniform,PTree-H,4,87.0163,1.43569,1.87185
Uniform,PTree-H,16,20.5554,0.370059,0.65149
Uniform,PTree-H,32,10.369,0.189325,0.345001
Uniform,PTree-H,64,5.45721,0.099944,0.194626
Uniform,PTree-H,112,3.99097,0.0690835,0.178286
Uniform,PTree-H,224,3.30875,0.0556895,0.161897
Uniform,CPAM-H,1,339.846,19.2195,18.7477
Uniform,CPAM-H,4,108.622,5.38477,5.46031
Uniform,CPAM-H,16,32.391,1.66693,1.70553
Uniform,CPAM-H,32,17.7779,1.06037,1.07917
Uniform,CPAM-H,64,10.4221,0.611698,0.622453
Uniform,CPAM-H,112,10.4856,0.613881,0.618699
Uniform,CPAM-H,224,11.5923,0.599136,0.593379
Uniform,KdTree,1,221.559,5.2387,5.24781
Uniform,KdTree,4,66.9285,1.70293,1.71865
Uniform,KdTree,16,16.9666,0.561514,0.626709
Uniform,KdTree,32,8.66606,0.300824,0.333526
Uniform,KdTree,64,4.66168,0.162835,0.179542
Uniform,KdTree,112,3.89007,0.138218,0.156604
Uniform,KdTree,224,3.60524,0.127918,0.136349
Uniform,OrthTree,1,171.682,5.22146,5.50216
Uniform,OrthTree,4,55.2684,1.70004,1.79071
Uniform,OrthTree,16,13.7199,0.555951,0.615787
Uniform,OrthTree,32,7.08534,0.299982,0.344996
Uniform,OrthTree,64,3.86682,0.156047,0.179876
Uniform,OrthTree,112,3.34989,0.139799,0.1539
Uniform,OrthTree,224,3.33232,0.116529,0.117066
Uniform,ZdTree,1,271.919,14.991,14.3706
Uniform,ZdTree,4,79.7725,3.01575,2.66969
Uniform,ZdTree,16,19.6642,0.74103,0.819681
Uniform,ZdTree,32,11.0323,0.410008,0.435043
Uniform,ZdTree,64,6.94073,0.256799,0.260319
Uniform,ZdTree,112,6.94933,0.228853,0.229767
Uniform,ZdTree,224,8.48344,0.191736,0.188943
Uniform_by_x,PTree-H,1,231.188,2.45436,1.73565
Uniform_by_x,PTree-H,4,71.6143,0.774607,0.471023
Uniform_by_x,PTree-H,16,17.0015,0.185441,0.126449
Uniform_by_x,PTree-H,32,8.71861,0.097684,0.06625
Uniform_by_x,PTree-H,64,4.69997,0.0529295,0.0368295
Uniform_by_x,PTree-H,112,3.64443,0.043057,0.029662
Uniform_by_x,PTree-H,224,3.30364,0.0360145,0.0261995
Uniform_by_x,CPAM-H,1,308.049,3.16155,2.67388
Uniform_by_x,CPAM-H,4,99.7279,1.01285,0.782128
Uniform_by_x,CPAM-H,16,29.5275,0.259665,0.250183
Uniform_by_x,CPAM-H,32,16.5695,0.147322,0.140039
Uniform_by_x,CPAM-H,64,9.70774,0.0904825,0.088255
Uniform_by_x,CPAM-H,112,9.92476,0.10106,0.12061
Uniform_by_x,CPAM-H,224,10.0527,0.096287,0.11915
Uniform_by_x,KdTree,1,204.232,2.18252,2.34546
Uniform_by_x,KdTree,4,59.1826,0.630404,0.676772
Uniform_by_x,KdTree,16,14.9864,0.164015,0.191186
Uniform_by_x,KdTree,32,7.73828,0.0879385,0.109201
Uniform_by_x,KdTree,64,4.68568,0.053656,0.090148
Uniform_by_x,KdTree,112,5.17671,0.058462,0.080583
Uniform_by_x,KdTree,224,4.86093,0.055413,0.088788
Uniform_by_x,OrthTree,1,159.463,1.50312,0.795595
Uniform_by_x,OrthTree,4,48.4134,0.470308,0.236135
Uniform_by_x,OrthTree,16,12.1662,0.121855,0.074634
Uniform_by_x,OrthTree,32,6.44159,0.06825,0.044804
Uniform_by_x,OrthTree,64,3.95385,0.0463235,0.032113
Uniform_by_x,OrthTree,112,5.48606,0.054854,0.0382915
Uniform_by_x,OrthTree,224,4.7469,0.050729,0.035385
Uniform_by_x,ZdTree,1,217.025,3.32079,2.16814
Uniform_by_x,ZdTree,4,68.4668,0.739173,0.522865
Uniform_by_x,ZdTree,16,17.0105,0.171785,0.150657
Uniform_by_x,ZdTree,32,9.92977,0.0928795,0.084964
Uniform_by_x,ZdTree,64,6.20593,0.053443,0.0511915
Uniform_by_x,ZdTree,112,6.2783,0.0429465,0.0423655
Uniform_by_x,ZdTree,224,8.46471,0.0402555,0.0452535
Varden,PTree-H,1,207.981,2.15717,1.76248
Varden,PTree-H,4,62.3264,0.543049,0.475507
Varden,PTree-H,16,15.0642,0.136186,0.129981
Varden,PTree-H,32,7.83994,0.073579,0.0676925
Varden,PTree-H,64,4.2063,0.040597,0.036825
Varden,PTree-H,112,3.26778,0.032914,0.0279555
Varden,PTree-H,224,3.06021,0.0269395,0.025768
Varden,CPAM-H,1,294.528,2.60799,2.56338
Varden,CPAM-H,4,95.8082,0.850812,0.758808
Varden,CPAM-H,16,29.0815,0.224817,0.247803
Varden,CPAM-H,32,16.2095,0.12983,0.139748
Varden,CPAM-H,64,9.52085,0.0813,0.088355
Varden,CPAM-H,112,9.59429,0.104701,0.112679
Varden,CPAM-H,224,9.53323,0.089831,0.104819
Varden,KdTree,1,207.853,3.39631,2.09083
Varden,KdTree,4,59.9145,1.00979,0.620766
Varden,KdTree,16,15.1288,0.268539,0.174671
Varden,KdTree,32,7.9088,0.147358,0.100278
Varden,KdTree,64,4.69264,0.103157,0.0665835
Varden,KdTree,112,6.05009,0.107061,0.0717145
Varden,KdTree,224,5.94439,0.108308,0.069206
Varden,OrthTree,1,270.997,2.78906,1.79493
Varden,OrthTree,4,78.6392,0.830102,0.528435
Varden,OrthTree,16,20.2021,0.230157,0.169441
Varden,OrthTree,32,10.9138,0.137691,0.11027
Varden,OrthTree,64,8.04065,0.104268,0.0913305
Varden,OrthTree,112,13.1326,0.123142,0.111308
Varden,OrthTree,224,11.5881,0.116511,0.103106
Varden,ZdTree,1,201.286,1.93783,1.78993
Varden,ZdTree,4,63.8338,0.599756,0.504558
Varden,ZdTree,16,15.9826,0.151899,0.145299
Varden,ZdTree,32,9.21704,0.083242,0.0806845
Varden,ZdTree,64,5.98908,0.0478625,0.053365
Varden,ZdTree,112,6.31933,0.040979,0.0539845
Varden,ZdTree,224,8.72297,0.0456065,0.0555115


==> figures/data-plots/data/scalability_1.csv <==
benchmark,solver,threads,build,insert,delete
Uniform,PTree-H,1,274.441,4.27118,6.0512
Uniform,PTree-H,4,87.0163,1.43569,1.87185
Uniform,PTree-H,16,20.5554,0.370059,0.65149
Uniform,PTree-H,32,10.369,0.189325,0.345001
Uniform,PTree-H,64,5.45721,0.099944,0.194626
Uniform,PTree-H,112,3.99097,0.0690835,0.178286
Uniform,PTree-H,224,3.30875,0.0556895,0.161897
Uniform,CPAM-H,1,339.846,19.2195,18.7477
Uniform,CPAM-H,4,108.622,5.38477,5.46031
Uniform,CPAM-H,16,32.391,1.66693,1.70553
Uniform,CPAM-H,32,17.7779,1.06037,1.07917
Uniform,CPAM-H,64,10.4221,0.611698,0.622453
Uniform,CPAM-H,112,10.4856,0.613881,0.618699
Uniform,CPAM-H,224,11.5923,0.599136,0.593379
Uniform,KdTree,1,221.559,5.2387,5.24781
Uniform,KdTree,4,66.9285,1.70293,1.71865
Uniform,KdTree,16,16.9666,0.561514,0.626709
Uniform,KdTree,32,8.66606,0.300824,0.333526
Uniform,KdTree,64,4.66168,0.162835,0.179542
Uniform,KdTree,112,3.89007,0.138218,0.156604
Uniform,KdTree,224,3.60524,0.127918,0.136349
Uniform,OrthTree,1,171.682,5.22146,5.50216
Uniform,OrthTree,4,55.2684,1.70004,1.79071
Uniform,OrthTree,16,13.7199,0.555951,0.615787
Uniform,OrthTree,32,7.08534,0.299982,0.344996
Uniform,OrthTree,64,3.86682,0.156047,0.179876
Uniform,OrthTree,112,3.34989,0.139799,0.1539
Uniform,OrthTree,224,3.33232,0.116529,0.117066
Uniform_by_x,PTree-H,1,231.188,2.45436,1.73565
Uniform_by_x,PTree-H,4,71.6143,0.774607,0.471023
Uniform_by_x,PTree-H,16,17.0015,0.185441,0.126449
Uniform_by_x,PTree-H,32,8.71861,0.097684,0.06625
Uniform_by_x,PTree-H,64,4.69997,0.0529295,0.0368295
Uniform_by_x,PTree-H,112,3.64443,0.043057,0.029662
Uniform_by_x,PTree-H,224,3.30364,0.0360145,0.0261995
Uniform_by_x,CPAM-H,1,308.049,3.16155,2.67388
Uniform_by_x,CPAM-H,4,99.7279,1.01285,0.782128
Uniform_by_x,CPAM-H,16,29.5275,0.259665,0.250183
Uniform_by_x,CPAM-H,32,16.5695,0.147322,0.140039
Uniform_by_x,CPAM-H,64,9.70774,0.0904825,0.088255
Uniform_by_x,CPAM-H,112,9.92476,0.10106,0.12061
Uniform_by_x,CPAM-H,224,10.0527,0.096287,0.11915
Uniform_by_x,KdTree,1,204.232,2.18252,2.34546
Uniform_by_x,KdTree,4,59.1826,0.630404,0.676772
Uniform_by_x,KdTree,16,14.9864,0.164015,0.191186
Uniform_by_x,KdTree,32,7.73828,0.0879385,0.109201
Uniform_by_x,KdTree,64,4.68568,0.053656,0.090148
Uniform_by_x,KdTree,112,5.17671,0.058462,0.080583
Uniform_by_x,KdTree,224,4.86093,0.055413,0.088788
Uniform_by_x,OrthTree,1,159.463,1.50312,0.795595
Uniform_by_x,OrthTree,4,48.4134,0.470308,0.236135
Uniform_by_x,OrthTree,16,12.1662,0.121855,0.074634
Uniform_by_x,OrthTree,32,6.44159,0.06825,0.044804
Uniform_by_x,OrthTree,64,3.95385,0.0463235,0.032113
Uniform_by_x,OrthTree,112,5.48606,0.054854,0.0382915
Uniform_by_x,OrthTree,224,4.7469,0.050729,0.035385
Varden,PTree-H,1,207.981,2.15717,1.76248
Varden,PTree-H,4,62.3264,0.543049,0.475507
Varden,PTree-H,16,15.0642,0.136186,0.129981
Varden,PTree-H,32,7.83994,0.073579,0.0676925
Varden,PTree-H,64,4.2063,0.040597,0.036825
Varden,PTree-H,112,3.26778,0.032914,0.0279555
Varden,PTree-H,224,3.06021,0.0269395,0.025768
Varden,CPAM-H,1,294.528,2.60799,2.56338
Varden,CPAM-H,4,95.8082,0.850812,0.758808
Varden,CPAM-H,16,29.0815,0.224817,0.247803
Varden,CPAM-H,32,16.2095,0.12983,0.139748
Varden,CPAM-H,64,9.52085,0.0813,0.088355
Varden,CPAM-H,112,9.59429,0.104701,0.112679
Varden,CPAM-H,224,9.53323,0.089831,0.104819
Varden,KdTree,1,207.853,3.39631,2.09083
Varden,KdTree,4,59.9145,1.00979,0.620766
Varden,KdTree,16,15.1288,0.268539,0.174671
Varden,KdTree,32,7.9088,0.147358,0.100278
Varden,KdTree,64,4.69264,0.103157,0.0665835
Varden,KdTree,112,6.05009,0.107061,0.0717145
Varden,KdTree,224,5.94439,0.108308,0.069206
Varden,OrthTree,1,270.997,2.78906,1.79493
Varden,OrthTree,4,78.6392,0.830102,0.528435
Varden,OrthTree,16,20.2021,0.230157,0.169441
Varden,OrthTree,32,10.9138,0.137691,0.11027
Varden,OrthTree,64,8.04065,0.104268,0.0913305
Varden,OrthTree,112,13.1326,0.123142,0.111308
Varden,OrthTree,224,11.5881,0.116511,0.103106


==> figures/data-plots/data/scalability_pargeo.csv <==
solver,benchType,nodes,dims,file,build,depth,insert,delete,core
BhlTree,ss_varden,1000000000,3,1.in,1648.5,-1,1651.75,1634.46,1
BhlTree,ss_varden,1000000000,3,1.in,891.158,-1,894.038,886.895,2
BhlTree,ss_varden,1000000000,3,1.in,470.207,-1,472.34,468.395,4
BhlTree,ss_varden,1000000000,3,1.in,244.117,-1,244.429,242.82,8
BhlTree,ss_varden,1000000000,3,1.in,143.552,-1,143.38,142.572,16
BhlTree,ss_varden,1000000000,3,1.in,115.984,-1,114.407,112.881,24
BhlTree,ss_varden,1000000000,3,1.in,72.3237,-1,71.0252,71.0433,48
BhlTree,ss_varden,1000000000,3,1.in,43.9148,-1,43.5305,43.681,96
BhlTree,ss_varden,1000000000,3,1.in,39.08,-1,38.7725,39.1531,192
BhlTree,uniform,1000000000,3,1.in,1919.69,-1,1919.34,1890.49,1
BhlTree,uniform,1000000000,3,1.in,1021.89,-1,1019.31,1028.47,2
BhlTree,uniform,1000000000,3,1.in,538.586,-1,537.739,534.535,4
BhlTree,uniform,1000000000,3,1.in,280.474,-1,280.306,276.317,8
BhlTree,uniform,1000000000,3,1.in,161.345,-1,161.544,160.115,16
BhlTree,uniform,1000000000,3,1.in,129.036,-1,127.353,126.304,24
BhlTree,uniform,1000000000,3,1.in,78.124,-1,76.6436,76.2774,48
BhlTree,uniform,1000000000,3,1.in,46.929,-1,46.3405,46.1172,96
BhlTree,uniform,1000000000,3,1.in,40.1062,-1,40.4639,39.9298,192
LogTree,ss_varden,1000000000,3,1.in,1907.41,-1,114.08,19.8727,1
LogTree,ss_varden,1000000000,3,1.in,1121.95,-1,66.0681,11.5016,2
LogTree,ss_varden,1000000000,3,1.in,585.868,-1,34.8846,6.48867,4
LogTree,ss_varden,1000000000,3,1.in,303.635,-1,17.7831,3.35362,8
LogTree,ss_varden,1000000000,3,1.in,166.043,-1,9.58728,1.90513,16
LogTree,ss_varden,1000000000,3,1.in,127.039,-1,7.27368,1.79691,24
LogTree,ss_varden,1000000000,3,1.in,71.3587,-1,4.02902,1.42571,48
LogTree,ss_varden,1000000000,3,1.in,44.1343,-1,2.74454,1.15916,96
LogTree,ss_varden,1000000000,3,1.in,39.4232,-1,2.59358,1.12928,192
LogTree,uniform,1000000000,3,1.in,2186.96,-1,138.97,17.8048,1
LogTree,uniform,1000000000,3,1.in,1239.38,-1,75.0659,11.7454,2
LogTree,uniform,1000000000,3,1.in,650.273,-1,39.1955,6.11536,4
LogTree,uniform,1000000000,3,1.in,336.997,-1,20.1899,3.23196,8
LogTree,uniform,1000000000,3,1.in,182.762,-1,10.8358,1.78129,16
LogTree,uniform,1000000000,3,1.in,139.864,-1,8.19001,1.41731,24
LogTree,uniform,1000000000,3,1.in,77.3473,-1,4.81474,0.908835,48
LogTree,uniform,1000000000,3,1.in,45.5287,-1,2.89427,0.550339,96
LogTree,uniform,1000000000,3,1.in,45.1467,-1,2.62089,0.477968,192



==> figures/data-plots/data/summary.csv <==
solver,benchType,nodes,dims,build,aveDepth,insert,delete,k,depth,visNum,rangeQuery
zdtree,ss_varden,100000000,2,0.501,32.0,0.059,0.056,1.62,32.0,96.0,-1.0
zdtree,ss_varden,1000000000,2,5.307,34.0,1.08,0.992,18.423,34.0,97.0,-1.0
test,ss_varden,100000000,2,0.255,22.161,0.05,0.076,1.042,22.161,29.0,0.143
test,ss_varden,1000000000,2,3.649,25.536,0.462,0.66,11.352,25.536,32.0,0.381
cgal,ss_varden,100000000,2,40.401,59.0,89.76,5.74,3.648,59.0,37.0,116.983
cgal,ss_varden,1000000000,2,429.287,124.0,946.195,209.681,65.024,124.0,38.0,268.934
zdtree,uniform,100000000,2,0.523,24.0,0.145,0.128,1.681,24.0,95.0,-1.0
zdtree,uniform,1000000000,2,5.587,27.0,1.652,1.499,18.914,27.0,100.0,-1.0
test,uniform,100000000,2,0.246,22.163,0.044,0.05,1.049,22.163,29.0,0.145
test,uniform,1000000000,2,3.195,25.523,0.48,0.53,11.314,25.523,32.0,0.389
cgal,uniform,100000000,2,98.814,27.0,119.356,28.487,7.989,27.0,37.0,127.466
cgal,uniform,1000000000,2,1213.45,31.0,1834.87,435.478,105.37,31.0,39.0,-1.0
zdtree,ss_varden,100000000,3,0.53,34.5,0.066,0.042,3.665,34.5,226.5,-1.0
zdtree,ss_varden,1000000000,3,6.894,35.0,0.772,0.567,30.598,35.0,204.0,-1.0
test,ss_varden,100000000,3,0.316,22.176,0.094,0.097,1.977,22.176,40.5,0.257
test,ss_varden,1000000000,3,4.772,25.522,0.566,1.052,22.029,25.522,46.0,0.715
cgal,ss_varden,100000000,3,34.127,28.0,63.716,3.956,2.077,28.0,58.5,114.972
zdtree,uniform,100000000,3,0.555,24.0,0.148,0.149,3.087,24.0,213.0,-1.0
zdtree,uniform,1000000000,3,6.064,27.0,1.703,1.72,32.963,27.0,219.0,-1.0
test,uniform,100000000,3,0.293,22.175,0.05,0.058,2.115,22.175,43.0,0.274
test,uniform,1000000000,3,3.751,25.526,0.527,0.617,22.411,25.526,46.0,0.704
cgal,uniform,100000000,3,94.433,27.0,123.169,35.39,16.859,27.0,62.0,108.375
zdtree,ss_varden,100000000,5,-,-,-,-,-,-,-,-
zdtree,ss_varden,1000000000,5,-,-,-,-,-,-,-,-
test,ss_varden,100000000,5,0.48,22.162,0.136,0.143,3.309,22.162,52.5,0.85
test,ss_varden,1000000000,5,6.462,25.521,1.458,1.586,35.679,25.521,58.0,2.294
cgal,ss_varden,100000000,5,38.33,27.5,64.251,3.304,3.891,27.5,86.5,113.182
cgal,ss_varden,1000000000,5,T,T,T,T,T,T,T,T
zdtree,uniform,100000000,5,-,-,-,-,-,-,-,-
zdtree,uniform,1000000000,5,-,-,-,-,-,-,-,-
test,uniform,100000000,5,0.432,22.174,0.063,0.081,10.481,22.174,140.0,0.841
test,uniform,1000000000,5,5.687,25.521,0.664,0.87,113.572,25.521,151.0,2.17
cgal,uniform,100000000,5,103.078,27.0,144.882,29.562,90.625,27.0,234.0,104.036
cgal,uniform,1000000000,5,T,T,T,T,T,T,T,T
zdtree,ss_varden,100000000,9,-,-,-,-,-,-,-,-
zdtree,ss_varden,1000000000,9,-,-,-,-,-,-,-,-
test,ss_varden,100000000,9,0.821,22.157,0.221,0.23,5.874,22.157,53.5,2.953
test,ss_varden,1000000000,9,11.224,25.523,2.21,2.523,56.509,25.523,57.0,12.77
cgal,ss_varden,100000000,9,42.814,28.0,67.956,3.512,33.431,28.0,96.0,115.143
cgal,ss_varden,1000000000,9,T,T,T,T,T,T,T,T
zdtree,uniform,100000000,9,-,-,-,-,-,-,-,-
zdtree,uniform,1000000000,9,-,-,-,-,-,-,-,-
test,uniform,100000000,9,0.72,22.171,0.097,0.13,631.457,22.171,1740.5,4.953
test,uniform,1000000000,9,9.766,25.52,0.985,1.272,8432.54,25.52,2168.0,12.762
cgal,uniform,100000000,9,119.984,27.5,169.664,30.235,1181.07,27.5,3345.5,79.043
cgal,uniform,1000000000,9,T,T,T,T,T,T,T,T


==> figures/data-plots/plots/summary/kdtree_final_tables_and_figures_-_batch_update.csv <==
Test n = 10^8,,,,,,,,,,
batch insert,,,,,,,,,,
"dim=2, varden",,,,,,,,,,
solver,10%,20%,30%,40%,50%,60%,70%,80%,90%,100%
Cpdd,0.06029,0.10547,0.14439,0.19009,0.22928,0.26968,0.30896,0.34287,0.37429,0.41591
Zdtree,0.0744,0.13653,0.1903,0.26958,0.332,0.37791,0.44976,0.50859,0.54354,0.62856
BHLtree,2.952,3.143,3.407,4.459,4.786,4.871,5.026,5.407,5.473,5.785
Logtree,1.023,0.966,1.032,4.131,4.118,4.198,5.136,5.114,5.109,5.118
CGAL,8.91,8.52,9.03,8.38,8.43,8.51,8.63,8.74,8.83,8.87
"dim=2, uniform",,,,,,,,,,
solver,10%,20%,30%,40%,50%,60%,70%,80%,90%,100%
Cpdd,0.0682,0.1085,0.15203,0.1889,0.23251,0.27443,0.30739,0.34219,0.38765,0.42219
Zdtree,0.13865,0.19141,0.24113,0.31918,0.36635,0.40837,0.47683,0.51997,0.55818,0.612
BHLtree,3.261,3.481,3.751,4.789,5.042,5.319,5.454,5.885,6.009,6.299
Logtree,1.126,1.074,1.128,4.563,4.538,4.502,5.547,5.463,5.370,5.383
CGAL,13.232,12.769,13.137,12.709,12.767,12.995,12.812,12.828,13.157,13.304
"dim=3, varden",,,,,,,,,,
solver,10%,20%,30%,40%,50%,60%,70%,80%,90%,100%
Cpdd,0.12179,0.19581,0.29291,0.3426,0.42974,0.51587,0.58041,0.65577,0.70975,0.7803
Zdtree,0.07188,0.11848,0.16174,0.22318,0.28941,0.32443,0.3983,0.44983,0.51596,0.56593
BHLtree,3.963,4.182,4.559,5.681,6.014,6.242,6.412,7.030,7.189,7.587
Logtree,1.314,1.293,1.315,5.429,5.435,5.411,6.681,6.684,6.656,6.661
CGAL,5.307,4.909,5.454,4.802,5.237,5.701,5.461,5.862,5.441,5.911
"dim=3, uniform",,,,,,,,,,
solver,10%,20%,30%,40%,50%,60%,70%,80%,90%,100%
Cpdd,0.07161,0.12057,0.1693,0.21515,0.26213,0.29815,0.34138,0.39008,0.43425,0.4742
Zdtree,0.1517,0.20808,0.26464,0.3448,0.39752,0.44972,0.50978,0.56513,0.61665,0.67521
BHLtree,3.969,4.212,4.533,5.699,6.069,6.347,6.448,7.179,7.271,7.676
Logtree,1.344,1.297,1.337,5.523,5.437,5.480,6.719,6.704,6.698,6.723
CGAL,13.212,12.886,13.137,12.731,13.019,13.398,12.948,13.076,13.516,13.411
,,,,,,,,,,
batch delete,,,,,,,,,,
"dim=2, varden",,,,,,,,,,
solver,10%,20%,30%,40%,50%,60%,70%,80%,90%,100%
Cpdd,0.0899,0.11653,0.1419,0.16638,0.19701,0.22224,0.25707,0.32078,0.41669,0.04598
Zdtree,0.0768,0.13681,0.20184,0.29489,0.34478,0.39189,0.47085,0.53903,0.59677,0.63974
BHLtree,2.690,2.563,2.458,2.315,2.151,2.108,2.006,1.915,1.825,1.726
Logtree,0.320,0.571,0.923,1.144,1.412,1.726,2.839,2.870,2.926,2.970
CGAL,5.709,12.030,19.718,28.442,37.013,47.208,57.665,68.353,77.048,86.234
"dim=2, uniform",,,,,,,,,,
solver,10%,20%,30%,40%,50%,60%,70%,80%,90%,100%
Cpdd,0.07114,0.10162,0.13093,0.15671,0.18846,0.21824,0.24712,0.27094,0.29078,0.04571
Zdtree,0.15079,0.21145,0.26073,0.34632,0.39502,0.44116,0.51669,0.56866,0.61634,0.68537
BHLtree,2.834,2.660,2.533,2.271,2.170,2.054,1.915,1.834,1.714,1.591
Logtree,0.271,0.505,0.844,1.022,1.273,1.536,2.615,2.605,2.605,2.668
CGAL,28.442,57.609,85.597,113.895,142.378,167.458,192.933,213.680,235.617,258.715
"dim=3, varden",,,,,,,,,,
solver,10%,20%,30%,40%,50%,60%,70%,80%,90%,100%
Cpdd,0.14134,0.20236,0.23725,0.27096,0.30189,0.33114,0.3816,0.4731,0.48274,0.04496
Zdtree,0.0801243,0.138684,0.192466,0.277446,0.337608,0.39472,0.480823,0.552767,0.594026,0.647163
BHLtree,3.528,3.309,3.334,3.015,2.901,2.807,2.659,2.598,2.510,2.423
Logtree,0.413,0.751,1.172,1.515,1.880,2.218,3.586,3.717,3.785,3.829
CGAL,4.085,7.857,11.808,16.051,20.300,24.094,27.912,31.299,34.487,39.596
"dim=3, uniform",,,,,,,,,,
solver,10%,20%,30%,40%,50%,60%,70%,80%,90%,100%
Cpdd,0.07894,0.11708,0.13878,0.17116,0.20251,0.2341,0.26407,0.29962,0.32133,0.04644
Zdtree,0.16455,0.22863,0.2813,0.36906,0.41939,0.47372,0.53906,0.58397,0.65619,0.71619
BHLtree,3.539,3.364,3.228,2.971,2.812,2.785,2.628,2.556,2.429,2.383
Logtree,0.386,0.732,1.122,1.409,1.749,2.062,3.418,3.479,3.485,3.607
CGAL,34.826,68.708,102.453,135.441,166.276,196.865,227.298,256.321,281.991,305.011

==> hand_abstract.txt <==
Maintaining spatial data (points in two or three dimensions) is crucial and has a wide range of applications, such as graphics, GIS, and robotics. To handle spatial data, many data structures, called spatial indexes, have been proposed, e.g. kd-trees, oct/quadtrees (also called Orth-trees), R-trees, and bounding volume hierarchies (BVHs). In real-world applications, spatial datasets tend to be highly dynamic, requiring batch updates of points with low latency. This calls for efficient parallel batch updates on spatial indexes. Unfortunately, there is very little work that achieves this. 

In this paper, we systematically study parallel spatial indexes, with a special focus on achieving high-performance update performance for highly dynamic workloads. We select two types of spatial indexes that are considered optimized for low-latency updates: Orth-tree and R-tree/BVH. We propose two data structures: the P-Orth tree, a parallel Orth-tree, and the SPaC-tree family, a parallel R-tree/BVH. Both the P-Orth tree and the SPaC-tree deliver superior performance in batch updates compared to existing parallel kd-trees and Orth-trees, while preserving better or competitive query performance relative to their corresponding Orth-tree and R-tree counterparts. We also present comprehensive experiments comparing the performance of various parallel spatial indexes and share our findings at the end of the paper.


==> package-lock.json <==
{
  "name": "pspt_paper",
  "lockfileVersion": 3,
  "requires": true,
  "packages": {
    "": {
      "dependencies": {
        "opencode-ai": "^0.5.29"
      }
    },
    "node_modules/opencode-ai": {
      "version": "0.5.29",
      "resolved": "https://registry.npmjs.org/opencode-ai/-/opencode-ai-0.5.29.tgz",
      "integrity": "sha512-qUnbEPZ4fz88Pd76ajKNLBVDwQ1SN814uQtqf1duXn0Z4yawsNDIldV757S/9tPW+oNVqe4EFlBjeDrxAbejhg==",
      "hasInstallScript": true,
      "bin": {
        "opencode": "bin/opencode"
      },
      "optionalDependencies": {
        "opencode-darwin-arm64": "0.5.29",
        "opencode-darwin-x64": "0.5.29",
        "opencode-darwin-x64-baseline": "0.5.29",
        "opencode-linux-arm64": "0.5.29",
        "opencode-linux-x64": "0.5.29",
        "opencode-linux-x64-baseline": "0.5.29",
        "opencode-windows-x64": "0.5.29"
      }
    },
    "node_modules/opencode-darwin-arm64": {
      "version": "0.5.29",
      "resolved": "https://registry.npmjs.org/opencode-darwin-arm64/-/opencode-darwin-arm64-0.5.29.tgz",
      "integrity": "sha512-r9VNR+opwM68X9cpR9zFNGlSXk+mLHvPpiNAd6lZtpQ+z93b2DTFyKEIiUEp0gVR0Oz1ilF6yRqae48guqVjcg==",
      "cpu": [
        "arm64"
      ],
      "optional": true,
      "os": [
        "darwin"
      ]
    },
    "node_modules/opencode-darwin-x64": {
      "version": "0.5.29",
      "resolved": "https://registry.npmjs.org/opencode-darwin-x64/-/opencode-darwin-x64-0.5.29.tgz",
      "integrity": "sha512-lwJtQmMvtakA0q1hCUwGZELsQVJycuyvWENQYdb4ou+DEgX/4saMsgk27oJ/n6rNgPbocCF8gdVzWcfhGtf8pQ==",
      "cpu": [
        "x64"
      ],
      "optional": true,
      "os": [
        "darwin"
      ]
    },
    "node_modules/opencode-darwin-x64-baseline": {
      "version": "0.5.29",
      "resolved": "https://registry.npmjs.org/opencode-darwin-x64-baseline/-/opencode-darwin-x64-baseline-0.5.29.tgz",
      "integrity": "sha512-h80arJCLXcSRtWPR8UIQXQ0lK6JRjijgaBh1xH+FpmnwbvO0qFg3QmV3ILHRTRcM3HYJCV4yDnehFlfXALtoeA==",
      "cpu": [
        "x64-baseline"
      ],
      "optional": true,
      "os": [
        "darwin"
      ]
    },
    "node_modules/opencode-linux-arm64": {
      "version": "0.5.29",
      "resolved": "https://registry.npmjs.org/opencode-linux-arm64/-/opencode-linux-arm64-0.5.29.tgz",
      "integrity": "sha512-5rdKiT2tzGOQmz75EerxqRxquZzYim+ByrgrmZNLVspO3J65cugnx8COgJvj4Yf89y0Ua2g4KM692SHGNvtH1w==",
      "cpu": [
        "arm64"
      ],
      "optional": true,
      "os": [
        "linux"
      ]
    },
    "node_modules/opencode-linux-x64": {
      "version": "0.5.29",
      "resolved": "https://registry.npmjs.org/opencode-linux-x64/-/opencode-linux-x64-0.5.29.tgz",
      "integrity": "sha512-dEA5hdjL9iB2bz585FOk5swW96kW3caaSjbYSYFbRyHytCo8AO2vw/ohWt5lE+5mIWWAvsHJk2PucmhV4stMDQ==",
      "cpu": [
        "x64"
      ],
      "optional": true,
      "os": [
        "linux"
      ]
    },
    "node_modules/opencode-linux-x64-baseline": {
      "version": "0.5.29",
      "resolved": "https://registry.npmjs.org/opencode-linux-x64-baseline/-/opencode-linux-x64-baseline-0.5.29.tgz",
      "integrity": "sha512-jnQvPTtEVeCHJMfd3HY+5sSpqg11TZuOdyAWjSPG+NOQm67lZGNd2OMrtdILL8nbtwQ3CC9nhyedkvD0HeURxw==",
      "cpu": [
        "x64-baseline"
      ],
      "optional": true,
      "os": [
        "linux"
      ]
    },
    "node_modules/opencode-windows-x64": {
      "version": "0.5.29",
      "resolved": "https://registry.npmjs.org/opencode-windows-x64/-/opencode-windows-x64-0.5.29.tgz",
      "integrity": "sha512-NPZeBkDWll/JQppTMTZ9scXNtYgLVWE3rjAGpEDicJqe57m0+mXK9wfiKYjg2vwIl5ud8+hb5UjS2ICCzrT6Uw==",
      "cpu": [
        "x64"
      ],
      "optional": true,
      "os": [
        "win32"
      ]
    }
  }
}


==> package.json <==
{
  "dependencies": {
    "opencode-ai": "^0.5.29"
  }
}


==> readme.txt <==
We provide two files in this submission:

revision.pdf: the revised manuscript for the conference paper with 13 pages (excluding references). 

CoverLetter+FullPaper.pdf: this document contains the cover page and the full version of the paper, including the conference version as the main text, and supplementary materials in the appendix. Due to page limit, we were not able to add all contents required by the reviewers in the main paper, but we provided detailed experimental results and discussions in the full version of the paper. As we mentioned in the cover letter, we plan to upload the full version to ArXiV to make all results in the appendices available to the public. 

We combine the cover letter and the full paper such that the hyperlinks in the cover letter to all sections and appendices are kept. 

In both the conference version and the full version of the paper, the updates are highlighted in blue. Besides, we also made minor adjustments to the wording to ensure the document fits within 13 pages. These changes are purely stylistic, and no substantive content or meaning has been altered.

